Rank Reversal in Multilingual LLM Judges: A Label-Free Double-Centering Calibrator

Multilingual LLM judges produce different evaluator-backbone rankings depending on the prompt language: on an eight-language Agent-as-a-Judge benchmark, the top-ranked backbone alternates across English, Arabic, Chinese, Hindi, Japanese, Spanish, Turkish, and Swahili, and 7 of 15 backbone pairs show statistically significant pairwise rank reversal. We treat this as a measurement problem. The multilingual judge score decomposes additively into task difficulty, backbone skill, and a language-backbone interaction term, the last of which is recoverable without human labels by double-centering the cell-mean score matrix. We make this estimator (\textbf{Consensus-Based Calibration}, CBC) explicit, give an $O(1/\sqrt{n})$ finite-sample concentration bound with variance constant $(1-\tfrac{1}{m})(1-\tfrac{1}{k})$, and show that it is unbiased even when task-language interactions are present. Across 7{,}920 judge runs (6 backbones, 8 languages, 55 tasks, 3 frameworks), CBC raises held-out cross-task rank consistency $\tau$ from 0.650 to 0.902 and agrees with the held-out additive-model oracle in 100\% of per-language decisions versus 68.5\% raw; these are consistency diagnostics, not human-grounded correctness measures. On a separately collected M-RewardBench panel (7 languages, 1{,}500 items per language, 10{,}500 language-item instances, 5 evaluators), panel agreement with the public human gold preferences rises from 68.7\% to 76.6\% (gain 7.9 percentage points, 95\% CI $[6.0, 9.9]$), our strongest external evidence of downstream usefulness. The estimator is the standard two-way ANOVA interaction-recovery operation under sum-to-zero contrasts; our contribution is its application as a label-free post-hoc calibrator for multilingual LLM judges, an explicit finite-sample concentration bound, and an unbiasedness result that holds even under task-language misspecification.

==> analysis/ablation_backbones.csv <==
m,backbones,mean_pairwise_tau
2,"GPT-4o,GPT-5.4",1.0
2,"GPT-4o,Sonnet",1.0
2,"GPT-4o,Gemini",0.907857
2,"GPT-4o,DeepSeek",1.0
2,"GPT-4o,Qwen",1.0
2,"GPT-5.4,Sonnet",0.249286
2,"GPT-5.4,Gemini",1.0
2,"GPT-5.4,DeepSeek",0.732857
2,"GPT-5.4,Qwen",1.0
2,"Sonnet,Gemini",1.0
2,"Sonnet,DeepSeek",0.630714
2,"Sonnet,Qwen",1.0
2,"Gemini,DeepSeek",1.0
2,"Gemini,Qwen",1.0
2,"DeepSeek,Qwen",1.0
3,"GPT-4o,GPT-5.4,Sonnet",0.780714
3,"GPT-4o,GPT-5.4,Gemini",0.956429
3,"GPT-4o,GPT-5.4,DeepSeek",0.924286
3,"GPT-4o,GPT-5.4,Qwen",1.0
3,"GPT-4o,Sonnet,Gemini",0.956429
3,"GPT-4o,Sonnet,DeepSeek",0.874762
3,"GPT-4o,Sonnet,Qwen",1.0
3,"GPT-4o,Gemini,DeepSeek",0.956429
3,"GPT-4o,Gemini,Qwen",0.956429
3,"GPT-4o,DeepSeek,Qwen",1.0
3,"GPT-5.4,Sonnet,Gemini",0.780714
3,"GPT-5.4,Sonnet,DeepSeek",0.579762
3,"GPT-5.4,Sonnet,Qwen",0.780714
3,"GPT-5.4,Gemini,DeepSeek",0.924286
3,"GPT-5.4,Gemini,Qwen",1.0
3,"GPT-5.4,DeepSeek,Qwen",0.924286
3,"Sonnet,Gemini,DeepSeek",0.874762
3,"Sonnet,Gemini,Qwen",1.0
3,"Sonnet,DeepSeek,Qwen",0.874762
3,"Gemini,DeepSeek,Qwen",1.0
4,"GPT-4o,GPT-5.4,Sonnet,Gemini",0.849524
4,"GPT-4o,GPT-5.4,Sonnet,DeepSeek",0.770476
4,"GPT-4o,GPT-5.4,Sonnet,Qwen",0.87119
4,"GPT-4o,GPT-5.4,Gemini,DeepSeek",0.941667
4,"GPT-4o,GPT-5.4,Gemini,Qwen",0.978333
4,"GPT-4o,GPT-5.4,DeepSeek,Qwen",0.963333
4,"GPT-4o,Sonnet,Gemini,DeepSeek",0.914286
4,"GPT-4o,Sonnet,Gemini,Qwen",0.978333
4,"GPT-4o,Sonnet,DeepSeek,Qwen",0.935952
4,"GPT-4o,Gemini,DeepSeek,Qwen",0.978333
4,"GPT-5.4,Sonnet,Gemini,DeepSeek",0.770476
4,"GPT-5.4,Sonnet,Gemini,Qwen",0.87119
4,"GPT-5.4,Sonnet,DeepSeek,Qwen",0.770476
4,"GPT-5.4,Gemini,DeepSeek,Qwen",0.963333
4,"Sonnet,Gemini,DeepSeek,Qwen",0.935952
5,"GPT-4o,GPT-5.4,Sonnet,Gemini,DeepSeek",0.846571
5,"GPT-4o,GPT-5.4,Sonnet,Gemini,Qwen",0.915143
5,"GPT-4o,GPT-5.4,Sonnet,DeepSeek,Qwen",0.860286
5,"GPT-4o,GPT-5.4,Gemini,DeepSeek,Qwen",0.958786
5,"GPT-4o,Sonnet,Gemini,DeepSeek,Qwen",0.945214
5,"GPT-5.4,Sonnet,Gemini,DeepSeek,Qwen",0.860286
6,"GPT-4o,GPT-5.4,Sonnet,Gemini,DeepSeek,Qwen",0.910762


==> analysis/ablation_backbones.json <==
{
  "protocol": {
    "bootstrap_reps_per_subset": 100,
    "metric": "mean_pairwise_kendall_tau_across_languages"
  },
  "summary": [
    {
      "m": 2,
      "mean_pairwise_tau": 0.901381,
      "std": 0.205575,
      "n_subsets": 15
    },
    {
      "m": 3,
      "mean_pairwise_tau": 0.907238,
      "std": 0.105026,
      "n_subsets": 20
    },
    {
      "m": 4,
      "mean_pairwise_tau": 0.899524,
      "std": 0.075494,
      "n_subsets": 15
    },
    {
      "m": 5,
      "mean_pairwise_tau": 0.897714,
      "std": 0.044172,
      "n_subsets": 6
    },
    {
      "m": 6,
      "mean_pairwise_tau": 0.910762,
      "std": 0.0,
      "n_subsets": 1
    }
  ]
}

==> analysis/ablation_tasks.csv <==
n_tasks,replicate,mean_pairwise_tau,mean_abs_beta_error
10,0,0.7380952380952381,1.5250752815856978
10,1,0.7142857142857141,1.4495506904361075
10,2,0.6047619047619046,3.4997300635321476
10,3,0.761904761904762,1.6583046904227465
10,4,0.9333333333333333,2.1102645586152526
10,5,0.742857142857143,2.6724013030436637
10,6,0.8142857142857142,1.7446897880925647
10,7,0.719047619047619,2.488015071348405
10,8,0.7761904761904762,1.794798806517557
10,9,0.7142857142857143,1.997623181216931
10,10,0.8714285714285713,2.3592299065389337
10,11,0.7999999999999999,2.354215727045589
10,12,0.8,1.98277354397146
10,13,0.47619047619047616,1.4229578773849612
10,14,0.8619047619047618,2.101185778920154
10,15,0.7238095238095238,3.0008503103121136
10,16,0.9095238095238095,2.1109136169900062
10,17,0.7,1.9768794091710757
10,18,0.6571428571428571,1.7714842706162155
10,19,0.8047619047619047,1.753919611124471
10,20,0.6380952380952382,1.9716250425885853
10,21,0.9095238095238096,1.738338243546578
10,22,0.8428571428571429,1.9573924178958897
10,23,0.7523809523809524,1.922623431738015
10,24,0.7999999999999999,1.2979928459529158
10,25,0.7904761904761904,1.4504170758511032
10,26,0.8999999999999998,1.7545317176393571
10,27,0.8238095238095237,1.7229209672786066
10,28,0.6714285714285715,2.5707717886537336
10,29,0.7857142857142856,1.9205839813478705
10,30,0.8333333333333334,2.3043371880177452
10,31,0.7142857142857141,2.0182024444177213
10,32,0.6761904761904762,1.7050558912538083
10,33,0.6952380952380952,1.542721151662124
10,34,0.5904761904761904,2.790576064881621
10,35,0.8428571428571429,2.9505277226631406
10,36,0.8047619047619047,1.3537182339265676
10,37,0.6666666666666666,1.4739608385441718
10,38,0.7952380952380952,1.9473999669312168
10,39,0.9333333333333333,1.9627224627224624
10,40,0.780952380952381,1.7769761103094437
10,41,0.7666666666666667,2.0665058321308325
10,42,0.8047619047619047,1.8091169215301146
10,43,0.8047619047619047,1.8522526855860189
10,44,0.6095238095238094,1.5347994662230768
10,45,0.719047619047619,2.091446771785313
10,46,0.8285714285714284,1.7151781956469463
10,47,0.8619047619047618,1.9442477853936186
10,48,0.7571428571428572,1.8753830884907277
10,49,0.5952380952380952,2.3688158870450544
10,50,0.7857142857142857,2.084175084175084
10,51,0.6904761904761905,2.3304197731281064
10,52,0.8523809523809524,1.7444828994308164
10,53,0.761904761904762,2.1390968213884887
10,54,0.838095238095238,1.5839005548206935
10,55,0.5857142857142857,1.9760480967078191
10,56,0.8666666666666666,1.6105234304019016
10,57,0.8238095238095239,2.014529387793276
10,58,0.7857142857142857,1.8720432249078085
10,59,0.6047619047619046,2.6032207408075467
10,60,0.8380952380952379,1.8224475659371497
10,61,0.7666666666666667,1.4700437326305373
10,62,0.7095238095238096,1.735049528018277
10,63,0.9238095238095239,2.5654997812115865
10,64,0.8047619047619047,2.011418959769655
10,65,0.8904761904761903,1.800777492183741
10,66,0.24285714285714285,1.5309057422772703
10,67,0.7857142857142857,1.8738271437924225
10,68,0.819047619047619,1.897636250066806
10,69,0.6714285714285715,2.1368360773742707
10,70,0.8095238095238095,1.9865514019159847
10,71,0.8714285714285713,1.666445164275025
10,72,0.7571428571428572,2.0414384837127884
10,73,0.7142857142857143,2.4443478894433768
10,74,0.7523809523809524,2.3602501536529314
10,75,0.7999999999999999,1.468718684864519
10,76,0.8523809523809524,1.6226547051199829
10,77,0.5428571428571428,2.050267473010529
10,78,0.8857142857142856,1.7968856471460644
10,79,0.8047619047619048,2.463990725709477
10,80,0.7142857142857143,2.3612914862914853
10,81,0.7857142857142857,1.6426588136657585
10,82,0.7333333333333333,2.0375379748209617
10,83,0.761904761904762,1.888536906766073
10,84,0.7904761904761904,1.9773493449708723
10,85,0.5619047619047619,1.6699674907140185
10,86,0.6999999999999998,2.246235294412378
10,87,0.7523809523809524,3.0865531555635726
10,88,0.7238095238095238,2.3900131022526865
10,89,0.7857142857142857,2.8559583099513652
10,90,0.8142857142857142,1.5475106972502808
10,91,0.6333333333333332,1.7995273919753096
10,92,0.8285714285714285,1.5221617213804712
10,93,0.7761904761904762,1.8242506914381913
10,94,0.7428571428571429,2.0869744485195874
10,95,0.680952380952381,2.0154193639436695
10,96,0.7714285714285715,2.8556892085537915
10,97,0.8238095238095237,2.5640459238549513
10,98,0.819047619047619,2.178398151488429
10,99,0.7428571428571429,2.3086300755571596
20,0,0.7714285714285715,1.6832713084883217
20,1,0.9333333333333332,1.2388426259954046
20,2,0.7571428571428572,1.6334152119742396
20,3,0.838095238095238,1.812539248303137
20,4,0.8857142857142858,1.6610135540257083
20,5,0.8619047619047618,1.6749793737640974
20,6,0.8714285714285713,1.6573568856554957
20,7,0.8380952380952381,1.4475339957110787
20,8,0.7952380952380952,1.5377399574448187
20,9,0.8047619047619047,1.3702367591256477
20,10,0.7999999999999999,1.385364266006628
20,11,0.7238095238095239,1.2045324065723377
20,12,0.8619047619047618,1.1976854043911342
20,13,0.7571428571428569,1.5629910213243547
20,14,0.8619047619047618,1.339090099072738
20,15,0.9,1.6700451522500137
20,16,0.9285714285714286,0.915549864551601
20,17,0.761904761904762,1.2377476400913898
20,18,0.8095238095238096,1.6439959699508302
20,19,0.761904761904762,1.4851288596948304
20,20,0.7095238095238096,1.2944810622762002
20,21,0.9095238095238093,1.1574219167535136
20,22,0.8619047619047618,1.2266281574007267
20,23,0.7857142857142857,1.09672869568703
20,24,0.9238095238095239,1.1189915649551072
20,25,0.780952380952381,2.0307181646157346
20,26,0.8380952380952381,1.6711623719002187
20,27,0.8619047619047618,1.4070205611004232
20,28,0.7952380952380952,1.2184444686614828
20,29,0.857142857142857,1.2171966648963168
20,30,0.9095238095238093,1.2768109229697775
20,31,0.895238095238095,1.247936332571749
20,32,0.7285714285714285,1.5185281218267335
20,33,0.8380952380952381,1.4051093983819676
20,34,0.8428571428571429,1.8599850188391855
20,35,0.8238095238095237,1.7022536041633265
20,36,0.838095238095238,1.2250167849126188
20,37,0.8190476190476189,2.0281404070466578
20,38,0.8666666666666666,1.9322453202661538
20,39,0.8285714285714285,1.1792292551841153
20,40,0.8523809523809524,1.1196267402864628
20,41,0.780952380952381,1.5847240385000816
20,42,0.7619047619047619,1.7027984875207107
20,43,0.8523809523809524,1.471941325456949
20,44,0.9238095238095237,1.8318725866468928
20,45,0.895238095238095,1.7932533001977449
20,46,0.7809523809523808,1.2853644434590619
20,47,0.7190476190476192,1.2937253236732393
20,48,0.8714285714285713,1.370088742918604
20,49,0.8,1.580554010675538
20,50,0.8571428571428571,1.2250499789562281
20,51,0.8666666666666666,1.253397379048421
20,52,0.8047619047619047,1.4427001913981077
20,53,0.9285714285714286,1.7437412526388218
20,54,0.8333333333333334,1.1605322403933507
20,55,0.9095238095238095,1.4839812643632098
20,56,0.9095238095238096,1.5006221273582387
20,57,0.9428571428571428,1.7017105997140718
20,58,0.8904761904761903,1.9261609982096097
20,59,0.7571428571428571,1.4260153828296183
20,60,0.8238095238095239,1.5403551887926883
20,61,0.9666666666666666,1.3000814611057674
20,62,0.780952380952381,1.5694062399791582
20,63,0.8571428571428571,1.4521632078055682
20,64,0.9333333333333333,1.269466740820907
20,65,0.7238095238095238,1.4571832327908716
20,66,0.7857142857142857,1.2797164978154563
20,67,0.9095238095238093,1.1166150593233926
20,68,0.8095238095238094,1.4048121133624614
20,69,0.8047619047619047,1.0588970892790341
20,70,0.8238095238095239,1.3290030763989107
20,71,0.9095238095238093,1.131317097896958
20,72,0.7857142857142856,1.5456036054994382
20,73,0.8714285714285713,1.6873156582357982
20,74,0.8761904761904761,1.3397291366041355
20,75,0.8333333333333334,1.2137086807225694
20,76,0.838095238095238,1.7423840546670408
20,77,0.8619047619047618,1.4414031184864513
20,78,0.8,1.326820411455828
20,79,0.9333333333333333,1.3522585310779753
20,80,0.7809523809523808,1.5735287731815513
20,81,0.7523809523809524,1.6244472356668542
20,82,0.780952380952381,1.5058490410052894
20,83,0.838095238095238,1.2912828474894444
20,84,0.719047619047619,1.1079749002926074
20,85,0.8333333333333334,1.8094870664315101
20,86,0.9333333333333333,1.6110252032561059
20,87,0.8238095238095238,1.017278439153439
20,88,0.838095238095238,1.632614170808618
20,89,0.9095238095238093,1.5798772905977758
20,90,0.7428571428571429,1.4477859781679225
20,91,0.8904761904761903,1.72521083436882
20,92,0.8904761904761903,1.3194823879502697
20,93,0.8761904761904761,1.417371361598793
20,94,0.7380952380952381,1.1311753447170114
20,95,0.8523809523809524,1.2556638641708082
20,96,0.895238095238095,1.262737953276148
20,97,0.8619047619047618,0.9512899330607668
20,98,0.9428571428571428,1.1379678063705845
20,99,0.7666666666666667,1.3121054292929293
30,0,0.8571428571428571,0.9955181778098452
30,1,0.9333333333333333,1.1856781550068582
30,2,0.9238095238095239,1.047339403459196
30,3,0.8380952380952381,1.315679390910872
30,4,0.9333333333333332,1.010904974012612
30,5,0.8904761904761903,1.1623645933541764
30,6,0.8761904761904761,1.1228768338143336
30,7,0.8904761904761903,1.1793523236665593
30,8,0.8761904761904761,1.108513520622895
30,9,0.9238095238095237,0.9352711974239751
30,10,0.8619047619047618,1.3615603789214912
30,11,0.8380952380952379,0.9393720187991018
30,12,0.8333333333333334,1.1401762889031408
30,13,0.7142857142857143,1.0487585010154457
30,14,0.8952380952380953,1.4678422786061678
30,15,0.8904761904761903,1.02561296246192
30,16,0.8238095238095238,1.5694778472556246
30,17,0.8523809523809524,0.8559560830972863
30,18,0.7952380952380953,1.2275166373835358
30,19,0.8333333333333333,1.1697000594570035
30,20,0.9285714285714286,0.8079551300037418
30,21,0.9333333333333333,1.0587442714178816
30,22,0.7952380952380952,1.0389360912364378
30,23,0.7285714285714285,1.4257011180477612
30,24,0.7999999999999999,1.0296022323655425
30,25,0.8619047619047618,0.7900783629950298
30,26,0.8952380952380953,1.216180627928314
30,27,0.8619047619047618,1.5234294972431552
30,28,0.8095238095238094,1.3117281862941594
30,29,0.8523809523809524,1.2103828045668326
30,30,0.7952380952380952,1.2258668168679752
30,31,0.8714285714285713,1.156202957707588
30,32,0.8571428571428571,1.1453796814039865
30,33,0.7666666666666667,0.9520024567767615
30,34,0.8952380952380953,1.0454770923520917
30,35,0.8380952380952381,1.1741712345010964
30,36,0.9095238095238095,0.7397651698866983
30,37,0.8380952380952381,1.0623684764309766
30,38,0.9285714285714286,1.501117115266421
30,39,0.8285714285714285,0.8576359661429102
30,40,0.8714285714285713,1.0185767646705148
30,41,0.8238095238095238,1.3002618362861422
30,42,0.8523809523809522,1.289232123650527
30,43,0.838095238095238,1.0979639733980016
30,44,0.8285714285714285,1.1853561658249152
30,45,0.857142857142857,1.0165904804215
30,46,0.8571428571428571,1.056252839238951
30,47,0.9428571428571428,1.2568141734808405
30,48,0.8380952380952381,0.8303130233107083
30,49,0.9333333333333333,1.011549439500828
30,50,0.819047619047619,0.7171905062530053
30,51,0.780952380952381,0.8315949257789551
30,52,0.7714285714285715,0.9141973638501417
30,53,0.8714285714285713,0.8534837879455942
30,54,0.8238095238095238,0.9724927849927854
30,55,0.7999999999999999,1.30769751082251
30,56,0.780952380952381,1.074507266781573
30,57,0.8999999999999998,1.1727131322038729
30,58,0.780952380952381,0.9746677255357818
30,59,0.8666666666666666,1.1518744405029133
30,60,0.7666666666666667,1.0898850859788356
30,61,0.8714285714285713,0.9040174396077166
30,62,0.9428571428571428,1.1132701853187965
30,63,0.780952380952381,1.2537968557933838
30,64,0.9238095238095239,0.9207760475121592
30,65,0.9666666666666666,1.168518156654731
30,66,0.8714285714285713,0.9906361481882314
30,67,0.8952380952380953,1.195035569818556
30,68,0.9428571428571428,0.8152066715434767
30,69,0.8238095238095238,0.9976716152931425
30,70,0.8571428571428571,1.272492096059804
30,71,0.9428571428571428,1.0071716879442567
30,72,0.8714285714285713,1.4411563552188547
30,73,0.8238095238095239,1.0928330928330923
30,74,0.9095238095238095,1.6625347389236274
30,75,0.9095238095238096,1.1542602362914864
30,76,0.8285714285714284,1.0465627880992463
30,77,0.8238095238095237,1.112724675658703
30,78,0.9285714285714286,0.9936532571081185
30,79,0.8380952380952381,0.8575189519199929
30,80,0.780952380952381,0.8772379883490998
30,81,0.9666666666666666,1.054394077180536
30,82,0.8238095238095239,1.0104465204291595
30,83,0.8666666666666666,0.9261304485552166
30,84,0.7761904761904762,1.6310866184998123
30,85,0.895238095238095,1.2208116841363381
30,86,0.8666666666666666,1.1372546563518782
30,87,0.9428571428571428,1.087714320787237
30,88,0.7380952380952381,1.3136394533963978
30,89,0.8238095238095238,1.2306098768772389
30,90,0.8238095238095239,0.7933514557501828
30,91,0.7904761904761904,1.2967835598043935
30,92,0.8285714285714284,1.2224555199815612
30,93,0.780952380952381,1.4168409527929204
30,94,0.8333333333333334,0.9221432663272946
30,95,0.7380952380952382,0.7562894013993556
30,96,0.9095238095238096,0.8801867606844459
30,97,0.838095238095238,0.9504227821646797
30,98,0.9095238095238095,1.019271125607931
30,99,0.780952380952381,1.8050507555715898
40,0,0.8619047619047618,1.051674827390974
40,1,0.9285714285714285,0.7788208849406774
40,2,0.9095238095238093,0.7771401494274771
40,3,0.9666666666666666,1.0459055877892685
40,4,0.8619047619047618,1.0121847192159688
40,5,0.895238095238095,0.8472864182499595
40,6,0.9095238095238095,0.8441870027156485
40,7,0.8904761904761903,0.7548194776384873
40,8,0.7619047619047619,1.2386712278205343
40,9,0.9428571428571428,1.0635231437640302
40,10,0.8952380952380953,0.7877948633156974
40,11,0.895238095238095,0.7250668891293891
40,12,0.9095238095238093,1.006027954812678
40,13,0.9285714285714286,0.9130972631406659
40,14,0.9285714285714286,1.0421737369979558
40,15,0.9285714285714286,0.8481522817460313
40,16,0.8333333333333334,1.0621198603511968
40,17,0.895238095238095,0.9098850870226739
40,18,0.9095238095238096,0.8724866472262303
40,19,0.761904761904762,1.2107962687389773
40,20,0.895238095238095,1.0823022824975943
40,21,0.9999999999999999,0.9211125547388573
40,22,0.8047619047619048,0.6882297992324027
40,23,0.742857142857143,0.8930072989317788
40,24,0.8714285714285713,1.04510825224801
40,25,0.9666666666666666,0.9405585492825077
40,26,0.9428571428571428,0.9668951262375742
40,27,0.8761904761904761,0.7603984516961949
40,28,0.9333333333333333,0.8361032614504834
40,29,0.9095238095238093,0.856087824132528
40,30,0.9428571428571428,0.7650400332692003
40,31,0.9095238095238095,0.7864176236572065
40,32,0.9428571428571428,1.1448677311307514
40,33,0.9666666666666666,0.7829937050314664
40,34,0.9428571428571428,0.8967098439754689
40,35,0.8285714285714286,0.8508435566812298
40,36,0.9095238095238095,0.7856558307947189
40,37,0.8761904761904761,1.0574037748516913
40,38,0.8904761904761903,0.9894756614591699
40,39,0.9095238095238093,0.8475046847442688
40,40,0.8761904761904761,0.8087313800204408
40,41,0.8904761904761903,0.7678512712692392
40,42,0.9333333333333333,0.71782902186548
40,43,0.9428571428571428,1.0688467950837737
40,44,0.8761904761904761,1.2589965252725668
40,45,0.9999999999999999,0.7523739482289837
40,46,0.8380952380952379,0.8519657867531129
40,47,0.9285714285714286,0.7995225381293096
40,48,0.9999999999999999,0.8314584961720382
40,49,0.8857142857142856,1.03302285420341
40,50,0.780952380952381,0.857059663266261
40,51,0.8761904761904761,0.9098382708951283
40,52,0.8380952380952381,0.7488530831629788
40,53,0.8571428571428571,0.9048970817634018
40,54,0.8571428571428571,0.921787161044974
40,55,0.9333333333333333,0.8632671581890335
40,56,0.895238095238095,0.7837172412367733
40,57,0.9285714285714286,0.8021675188558864
40,58,0.8238095238095238,0.8541961550859125
40,59,0.7952380952380953,1.133654981528245
40,60,0.8952380952380953,0.7248241968294047
40,61,0.8761904761904763,0.8957000874318587
40,62,0.8523809523809524,0.9817230777517233
40,63,0.8285714285714284,0.7637607838888217
40,64,0.8619047619047618,0.8141621551994822
40,65,0.8285714285714286,1.1460661613656407
40,66,0.9666666666666666,1.0129225038079204
40,67,0.9285714285714286,0.9493277788633692
40,68,0.8714285714285713,0.6931487285219925
40,69,0.8619047619047618,0.8484345876923997
40,70,0.9095238095238095,0.9973239650974032
40,71,0.7952380952380952,0.884788798200256
40,72,0.9095238095238095,0.9391031261690994
40,73,0.8142857142857142,0.8515503653850011
40,74,0.9285714285714286,0.8818580407664606
40,75,0.895238095238095,0.8709960467772975
40,76,0.780952380952381,1.0390118738643042
40,77,0.9333333333333332,0.8388911435786426
40,78,0.8238095238095238,0.8891622700216452
40,79,0.9285714285714286,0.8621311494575378
40,80,0.9285714285714286,0.6899441463243544
40,81,0.9333333333333333,1.0955280733926565
40,82,0.8619047619047618,0.8453262473444774
40,83,0.8619047619047618,1.085979096938298
40,84,0.9428571428571428,0.8351559264102683
40,85,0.8238095238095238,0.8691330571755921
40,86,0.8333333333333334,1.3760787542254551
40,87,0.8714285714285713,1.208616944077015
40,88,0.8380952380952381,1.0200233151622033
40,89,0.8761904761904761,0.7861730263531482
40,90,0.9999999999999999,0.8758377842579241
40,91,0.8619047619047618,0.7524821420220732
40,92,0.9095238095238093,0.9055062655323072
40,93,0.9428571428571428,0.9872144999098124
40,94,0.8619047619047618,0.8836418813632357
40,95,0.9428571428571428,0.7510731696929608
40,96,0.9333333333333333,1.1079417323449434
40,97,0.9095238095238095,0.8495039473772117
40,98,0.9333333333333333,0.9574002988716531
40,99,0.9428571428571428,0.8717533511370315
55,0,0.9095238095238093,0.6713169642857141
55,1,0.9428571428571428,0.6438153860028865
55,2,0.8714285714285713,0.5215210137085143
55,3,0.9666666666666666,0.8187617744909398
55,4,0.9666666666666666,0.6493502318155087
55,5,0.9999999999999999,0.581510166145584
55,6,0.8761904761904761,0.9555963904922237
55,7,0.895238095238095,0.6788154778606179
55,8,0.8619047619047618,0.7013899327267382
55,9,0.9238095238095235,0.6917814053230722
55,10,0.8952380952380953,0.8221049783549782
55,11,0.8571428571428571,0.5026809931323819
55,12,0.9285714285714286,0.5164022416626589
55,13,0.895238095238095,0.6619702314146769
55,14,0.9666666666666666,0.6672497544893377
55,15,0.9238095238095239,0.6743726952060279
55,16,0.8666666666666666,0.8769461312864086
55,17,0.9333333333333333,0.485310487480626
55,18,0.9285714285714286,0.8680254930254939
55,19,0.7857142857142857,0.6267306831542946
55,20,0.895238095238095,0.8467103241408793
55,21,0.9666666666666666,0.8207150038747262
55,22,0.9333333333333333,0.6494972041847035
55,23,0.8333333333333333,0.6475237243466413
55,24,0.9095238095238095,0.669657888407888
55,25,0.9428571428571428,0.9257405403238742
55,26,0.8761904761904761,0.7011527727673563
55,27,0.9666666666666666,0.757805401902624
55,28,0.9428571428571428,0.6225586720378385
55,29,0.8523809523809524,0.6567341319945487
55,30,0.7952380952380952,0.6808457424776856
55,31,0.8571428571428571,0.5460069444444445
55,32,0.9285714285714285,0.6421786482550381
55,33,0.895238095238095,0.7681949287852067
55,34,0.9285714285714286,0.6395993249291866
55,35,0.9666666666666666,0.5615705667788989
55,36,0.9666666666666666,0.5990796272914337
55,37,0.9428571428571428,0.5994677262038383
55,38,0.895238095238095,0.5768924362674364
55,39,0.8333333333333331,0.6559525062129221
55,40,0.8714285714285713,0.6150772774036666
55,41,0.9428571428571428,0.7056072464058576
55,42,0.9285714285714285,0.5244982480225526
55,43,0.8523809523809524,0.5891809129656352
55,44,0.9238095238095239,0.5612102339532897
55,45,0.8285714285714285,0.6626545715087383
55,46,0.9999999999999999,0.7125867638020412
55,47,0.9428571428571428,0.4271394918096312
55,48,0.8952380952380953,0.5884479300277909
55,49,0.9333333333333333,0.6745668490460162
55,50,0.8999999999999998,0.5673768104323652
55,51,0.9666666666666666,0.4401680495430491
55,52,0.895238095238095,0.7095853124498955
55,53,0.9285714285714286,0.7994328202661553
55,54,0.7999999999999999,0.7316084121639678
55,55,0.9666666666666666,0.7801086676954725
55,56,0.9095238095238095,0.5357835965474859
55,57,0.9095238095238093,0.5312249478916137
55,58,0.8904761904761903,0.4757376593314088
55,59,0.9428571428571428,0.6168601524504295
55,60,0.7476190476190477,0.7103944955507453
55,61,0.9285714285714285,0.5890343581315814
55,62,0.8714285714285713,0.6996402517235852
55,63,0.895238095238095,0.5312742170381051
55,64,0.7666666666666667,1.0174112153278825
55,65,0.9095238095238095,0.7193950917909255
55,66,0.895238095238095,0.951072606020522
55,67,0.895238095238095,0.7683736338250227
55,68,0.8761904761904761,0.5053419445780557
55,69,0.9999999999999999,0.9220104901528509
55,70,0.9285714285714286,0.5652951889931059
55,71,0.8571428571428571,0.7912222005103948
55,72,0.9285714285714286,0.5056768077601417
55,73,0.9285714285714286,0.5977846420554752
55,74,0.9285714285714286,0.6759998296456624
55,75,0.9428571428571428,0.7622012118539901
55,76,0.7666666666666667,0.6532925986050984
55,77,0.9333333333333333,0.6699284511784503
55,78,0.9238095238095239,0.550687513361125
55,79,0.8571428571428571,0.7635880548206936
55,80,0.8523809523809524,0.6009474707391365
55,81,0.8714285714285713,0.5833026445005612
55,82,0.8761904761904761,0.652918904655016
55,83,0.9095238095238093,0.7335169652877983
55,84,0.9428571428571428,0.7695913750601245
55,85,0.9333333333333333,0.6102035984848483
55,86,0.9238095238095237,0.5847865643872595
55,87,0.9,0.6215277777777773
55,88,0.9428571428571428,0.7898541466249794
55,89,0.9666666666666666,0.7216961279461277
55,90,0.9428571428571428,0.7916182325904549
55,91,0.8619047619047618,0.6067785577334187
55,92,0.9238095238095237,1.0119097723264392
55,93,0.8952380952380953,0.6974444344236007
55,94,0.8142857142857142,0.6201004339025161
55,95,0.9238095238095239,0.5448583052749711
55,96,0.9285714285714286,0.5698070737133243
55,97,0.9428571428571428,0.6090894059644055
55,98,0.9333333333333333,0.6658910951445665
55,99,0.9666666666666666,0.5866980402570684


==> analysis/ablation_tasks.json <==
{
  "protocol": {
    "task_subsample_reps": 100,
    "metric": "mean_pairwise_kendall_tau_across_languages",
    "error_metric": "mean_abs_beta_error_vs_full_data_beta",
    "sigma_hat": 22.244073
  },
  "summary": [
    {
      "n_tasks": 10,
      "mean_pairwise_tau": 0.759,
      "tau_std": 0.103007,
      "mean_abs_beta_error": 2.007291,
      "error_std": 0.414602,
      "theoretical_bound": 23.356401
    },
    {
      "n_tasks": 20,
      "mean_pairwise_tau": 0.837714,
      "tau_std": 0.061433,
      "mean_abs_beta_error": 1.433434,
      "error_std": 0.24256,
      "theoretical_bound": 16.515469
    },
    {
      "n_tasks": 30,
      "mean_pairwise_tau": 0.853476,
      "tau_std": 0.056568,
      "mean_abs_beta_error": 1.108174,
      "error_std": 0.209297,
      "theoretical_bound": 13.484824
    },
    {
      "n_tasks": 40,
      "mean_pairwise_tau": 0.891333,
      "tau_std": 0.054124,
      "mean_abs_beta_error": 0.909978,
      "error_std": 0.138322,
      "theoretical_bound": 11.6782
    },
    {
      "n_tasks": 55,
      "mean_pairwise_tau": 0.905857,
      "tau_std": 0.050664,
      "mean_abs_beta_error": 0.667546,
      "error_std": 0.120688,
      "theoretical_bound": 9.959203
    }
  ]
}

==> analysis/beta_hat.csv <==
language,GPT-4o,GPT-5.4,Sonnet,Gemini,DeepSeek,Qwen
English,11.842427248677254,-7.443948412698408,2.6037307599807598,-7.35980339105339,0.4545604858104859,-0.09696669071668751
Arabic,-6.474632235048897,2.0302378948212336,-0.3893748997915658,9.30798561006895,-5.6532637886804515,1.1790474186307556
Turkish,5.5539872935706285,2.04298440756774,-1.1837471941638675,-4.3625290604457305,-0.6042017396184072,-1.4464937069103776
Chinese,9.31821689113356,-6.809909611992943,-1.2725719496552834,-5.175981040564373,2.908224106140775,1.0320216049382722
Hindi,5.558396464646474,1.1765422077922132,-7.369092712842711,5.0613125300625335,0.3480188792688814,-4.775177368927363
Japanese,-1.5509910614077285,-6.372479757896421,4.059518799102133,2.025037077120416,-1.013172398589063,2.852087341670675
Spanish,-20.605825116241785,6.988511103094442,4.387080126663459,2.5038730559563973,4.774465889049221,1.951894941478276
Swahili,-3.641579485329487,8.388062169312171,-0.8355429292929308,-1.999894781144775,-1.2146314333814345,-0.6964135401635403


==> analysis/calibration_bootstrap_replicates.csv <==
replicate,method,mean_pairwise_tau,n_eval_tasks,n_backbones
0,Raw (no calibration),0.6523809523809524,17,6
0,Random control,-0.04285714285714285,17,6
0,Per-language norm.,0.6523809523809524,17,6
0,Backbone-only norm.,-0.06666666666666668,17,6
0,Z-score,0.0619047619047619,17,6
0,Quantile normalization,-0.10126536066099825,17,6
0,ComBat-EB,0.6523809523809524,17,6
0,Dawid-Skene EM,1.0,17,6
0,Ensemble,-0.06323010916812015,17,6
0,CBC,0.9238095238095237,17,6
0,CBC-Weighted,0.9238095238095237,17,6
0,Oracle (eval-task beta),0.9999999999999999,17,6
1,Raw (no calibration),0.6428571428571429,21,6
1,Random control,0.019047619047619042,21,6
1,Per-language norm.,0.6428571428571429,21,6
1,Backbone-only norm.,0.12380952380952381,21,6
1,Z-score,0.34285714285714286,21,6
1,Quantile normalization,-0.07191843856576215,21,6
1,ComBat-EB,0.6428571428571429,21,6
1,Dawid-Skene EM,0.2375966836152159,21,6
1,Ensemble,-0.04761904761904762,21,6
1,CBC,0.895238095238095,21,6
1,CBC-Weighted,0.895238095238095,21,6
1,Oracle (eval-task beta),0.9999999999999999,21,6
2,Raw (no calibration),0.7285714285714285,15,6
2,Random control,0.02857142857142858,15,6
2,Per-language norm.,0.7285714285714285,15,6
2,Backbone-only norm.,0.3190476190476191,15,6
2,Z-score,0.5809523809523808,15,6
2,Quantile normalization,-0.09262881789536019,15,6
2,ComBat-EB,0.7285714285714285,15,6
2,Dawid-Skene EM,-0.014988032330274964,15,6
2,Ensemble,0.22034946934353616,15,6
2,CBC,0.9428571428571428,15,6
2,CBC-Weighted,0.9428571428571428,15,6
2,Oracle (eval-task beta),0.9999999999999999,15,6
3,Raw (no calibration),0.6285714285714287,24,6
3,Random control,-0.004761904761904763,24,6
3,Per-language norm.,0.6285714285714287,24,6
3,Backbone-only norm.,0.04761904761904761,24,6
3,Z-score,0.033333333333333326,24,6
3,Quantile normalization,-0.10005319224294054,24,6
3,ComBat-EB,0.6285714285714287,24,6
3,Dawid-Skene EM,0.7590243887083169,24,6
3,Ensemble,0.033975475408320646,24,6
3,CBC,0.895238095238095,24,6
3,CBC-Weighted,0.895238095238095,24,6
3,Oracle (eval-task beta),0.9999999999999999,24,6
4,Raw (no calibration),0.6428571428571429,18,6
4,Random control,-0.014285714285714275,18,6
4,Per-language norm.,0.6428571428571429,18,6
4,Backbone-only norm.,-0.019047619047619056,18,6
4,Z-score,0.4761904761904761,18,6
4,Quantile normalization,-0.07103324670362966,18,6
4,ComBat-EB,0.6428571428571429,18,6
4,Dawid-Skene EM,0.652899776225077,18,6
4,Ensemble,-0.04613909502344154,18,6
4,CBC,0.9285714285714286,18,6
4,CBC-Weighted,0.9285714285714286,18,6
4,Oracle (eval-task beta),0.9999999999999999,18,6
5,Raw (no calibration),0.6285714285714287,23,6
5,Random control,-0.08571428571428573,23,6
5,Per-language norm.,0.6285714285714287,23,6
5,Backbone-only norm.,0.03333333333333334,23,6
5,Z-score,0.22380952380952382,23,6
5,Quantile normalization,-0.09728597532402043,23,6
5,ComBat-EB,0.6285714285714287,23,6
5,Dawid-Skene EM,0.673804336512502,23,6
5,Ensemble,-0.009371339973763047,23,6
5,CBC,0.8523809523809524,23,6
5,CBC-Weighted,0.8523809523809524,23,6
5,Oracle (eval-task beta),0.9999999999999999,23,6
6,Raw (no calibration),0.6571428571428571,24,6
6,Random control,0.10476190476190476,24,6
6,Per-language norm.,0.6571428571428571,24,6
6,Backbone-only norm.,0.06666666666666665,24,6
6,Z-score,0.19999999999999998,24,6
6,Quantile normalization,-0.09918060590498935,24,6
6,ComBat-EB,0.6571428571428571,24,6
6,Dawid-Skene EM,0.7566060246227577,24,6
6,Ensemble,0.0061019174229000285,24,6
6,CBC,0.8571428571428571,24,6
6,CBC-Weighted,0.8571428571428571,24,6
6,Oracle (eval-task beta),0.9999999999999999,24,6
7,Raw (no calibration),0.680952380952381,20,6
7,Random control,0.05714285714285714,20,6
7,Per-language norm.,0.680952380952381,20,6
7,Backbone-only norm.,0.21428571428571427,20,6
7,Z-score,0.3904761904761905,20,6
7,Quantile normalization,-0.11456585324279712,20,6
7,ComBat-EB,0.680952380952381,20,6
7,Dawid-Skene EM,0.17608911316070378,20,6
7,Ensemble,0.17069368875695679,20,6
7,CBC,0.8761904761904761,20,6
7,CBC-Weighted,0.8761904761904761,20,6
7,Oracle (eval-task beta),0.9999999999999999,20,6
8,Raw (no calibration),0.6619047619047619,24,6
8,Random control,0.038095238095238085,24,6
8,Per-language norm.,0.6619047619047619,24,6
8,Backbone-only norm.,0.18095238095238095,24,6
8,Z-score,0.4333333333333334,24,6
8,Quantile normalization,-0.09589435618685797,24,6
8,ComBat-EB,0.6619047619047619,24,6
8,Dawid-Skene EM,0.04556852938724972,24,6
8,Ensemble,0.11883942098655194,24,6
8,CBC,0.8666666666666666,24,6
8,CBC-Weighted,0.8666666666666666,24,6
8,Oracle (eval-task beta),0.9999999999999999,24,6
9,Raw (no calibration),0.6666666666666666,22,6
9,Random control,-0.07619047619047621,22,6
9,Per-language norm.,0.6666666666666666,22,6
9,Backbone-only norm.,0.09523809523809522,22,6
9,Z-score,0.5,22,6
9,Quantile normalization,-0.09942746360361963,22,6
9,ComBat-EB,0.6666666666666666,22,6
9,Dawid-Skene EM,0.6022292508680184,22,6
9,Ensemble,0.14507096029041172,22,6
9,CBC,0.9666666666666666,22,6
9,CBC-Weighted,0.9666666666666666,22,6
9,Oracle (eval-task beta),0.9999999999999999,22,6
10,Raw (no calibration),0.7047619047619047,19,6
10,Random control,-0.009523809523809528,19,6
10,Per-language norm.,0.7047619047619047,19,6
10,Backbone-only norm.,-0.03333333333333332,19,6
10,Z-score,0.30476190476190473,19,6
10,Quantile normalization,-0.09787675674233932,19,6
10,ComBat-EB,0.7047619047619047,19,6
10,Dawid-Skene EM,-0.07954404701881604,19,6
10,Ensemble,-0.011636703176458941,19,6
10,CBC,0.9285714285714286,19,6
10,CBC-Weighted,0.9285714285714286,19,6
10,Oracle (eval-task beta),0.9999999999999999,19,6
11,Raw (no calibration),0.6666666666666666,18,6
11,Random control,-0.023809523809523798,18,6
11,Per-language norm.,0.6666666666666666,18,6
11,Backbone-only norm.,0.04761904761904761,18,6
11,Z-score,0.22857142857142856,18,6
11,Quantile normalization,-0.0964150061453951,18,6
11,ComBat-EB,0.6428571428571429,18,6
11,Dawid-Skene EM,0.48501953317261753,18,6
11,Ensemble,-0.06206896377291798,18,6
11,CBC,0.8714285714285713,18,6
11,CBC-Weighted,0.8714285714285713,18,6
11,Oracle (eval-task beta),0.9999999999999999,18,6
12,Raw (no calibration),0.6285714285714287,20,6
12,Random control,0.042857142857142864,20,6
12,Per-language norm.,0.6285714285714287,20,6
12,Backbone-only norm.,0.13809523809523808,20,6
12,Z-score,0.30476190476190473,20,6
12,Quantile normalization,-0.06476179199882053,20,6
12,ComBat-EB,0.6285714285714287,20,6
12,Dawid-Skene EM,0.48501953317261753,20,6
12,Ensemble,0.11610660023306818,20,6
12,CBC,0.8904761904761903,20,6
12,CBC-Weighted,0.8904761904761903,20,6
12,Oracle (eval-task beta),0.9999999999999999,20,6
13,Raw (no calibration),0.6428571428571429,22,6
13,Random control,0.01428571428571428,22,6
13,Per-language norm.,0.6428571428571429,22,6
13,Backbone-only norm.,0.05238095238095237,22,6
13,Z-score,0.5,22,6
13,Quantile normalization,-0.12287280052927615,22,6
13,ComBat-EB,0.6428571428571429,22,6
13,Dawid-Skene EM,0.6288435150088423,22,6
13,Ensemble,0.01077983241413089,22,6
13,CBC,0.8761904761904761,22,6
13,CBC-Weighted,0.8761904761904761,22,6
13,Oracle (eval-task beta),0.9999999999999999,22,6
14,Raw (no calibration),0.6571428571428571,20,6
14,Random control,0.0,20,6
14,Per-language norm.,0.6571428571428571,20,6
14,Backbone-only norm.,0.04285714285714284,20,6
14,Z-score,0.17142857142857143,20,6
14,Quantile normalization,-0.0860995901575737,20,6
14,ComBat-EB,0.6571428571428571,20,6
14,Dawid-Skene EM,0.20000000000000004,20,6
14,Ensemble,0.04357758325551608,20,6
14,CBC,0.9238095238095237,20,6
14,CBC-Weighted,0.9238095238095237,20,6
14,Oracle (eval-task beta),0.9999999999999999,20,6
15,Raw (no calibration),0.6666666666666666,22,6
15,Random control,-0.009523809523809532,22,6
15,Per-language norm.,0.6666666666666666,22,6
15,Backbone-only norm.,0.09047619047619049,22,6
15,Z-score,0.1476190476190476,22,6
15,Quantile normalization,-0.08237043935383644,22,6
15,ComBat-EB,0.6666666666666666,22,6
15,Dawid-Skene EM,0.23491734855024854,22,6
15,Ensemble,0.03450034488759031,22,6
15,CBC,0.8571428571428571,22,6
15,CBC-Weighted,0.8571428571428571,22,6
15,Oracle (eval-task beta),0.9999999999999999,22,6
16,Raw (no calibration),0.6428571428571429,20,6
16,Random control,0.14285714285714285,20,6
16,Per-language norm.,0.6428571428571429,20,6
16,Backbone-only norm.,-0.06666666666666667,20,6
16,Z-score,0.27619047619047615,20,6
16,Quantile normalization,-0.10980716761394878,20,6
16,ComBat-EB,0.6428571428571429,20,6
16,Dawid-Skene EM,0.3800678080952247,20,6
16,Ensemble,-0.011634483947621137,20,6
16,CBC,0.9428571428571428,20,6
16,CBC-Weighted,0.9428571428571428,20,6
16,Oracle (eval-task beta),0.9999999999999999,20,6
17,Raw (no calibration),0.6523809523809524,18,6
17,Random control,0.10476190476190474,18,6
17,Per-language norm.,0.6523809523809524,18,6
17,Backbone-only norm.,-3.96508223080413e-18,18,6
17,Z-score,0.14285714285714285,18,6
17,Quantile normalization,-0.10106249224416668,18,6
17,ComBat-EB,0.6523809523809524,18,6
17,Dawid-Skene EM,0.7590243887083169,18,6
17,Ensemble,0.053759095075803856,18,6
17,CBC,0.8952380952380953,18,6
17,CBC-Weighted,0.8952380952380953,18,6
17,Oracle (eval-task beta),0.9999999999999999,18,6
18,Raw (no calibration),0.6285714285714287,22,6
18,Random control,0.023809523809523805,22,6
18,Per-language norm.,0.6285714285714287,22,6
18,Backbone-only norm.,-0.02380952380952381,22,6
18,Z-score,-0.014285714285714287,22,6
18,Quantile normalization,-0.08882407887118575,22,6
18,ComBat-EB,0.6285714285714287,22,6
18,Dawid-Skene EM,0.7590243887083169,22,6
18,Ensemble,-0.05112413322618948,22,6
18,CBC,0.8619047619047618,22,6
18,CBC-Weighted,0.8619047619047618,22,6
18,Oracle (eval-task beta),0.9999999999999999,22,6
19,Raw (no calibration),0.6428571428571429,19,6
19,Random control,-0.08095238095238096,19,6
19,Per-language norm.,0.6428571428571429,19,6
19,Backbone-only norm.,-0.06666666666666667,19,6
19,Z-score,-0.05714285714285715,19,6
19,Quantile normalization,-0.10519616189678078,19,6
19,ComBat-EB,0.6428571428571429,19,6
19,Dawid-Skene EM,0.8628679329364746,19,6
19,Ensemble,-0.06868108527745066,19,6
19,CBC,0.8999999999999998,19,6
19,CBC-Weighted,0.8999999999999998,19,6
19,Oracle (eval-task beta),0.9999999999999999,19,6
20,Raw (no calibration),0.6571428571428571,21,6
20,Random control,0.09047619047619047,21,6
20,Per-language norm.,0.6571428571428571,21,6
20,Backbone-only norm.,-0.042857142857142864,21,6
20,Z-score,-0.023809523809523805,21,6
20,Quantile normalization,-0.0985740009011941,21,6
20,ComBat-EB,0.6571428571428571,21,6
20,Dawid-Skene EM,0.48501953317261753,21,6
20,Ensemble,-0.02769469071962754,21,6
20,CBC,0.9428571428571428,21,6
20,CBC-Weighted,0.9428571428571428,21,6
20,Oracle (eval-task beta),0.9999999999999999,21,6
21,Raw (no calibration),0.6428571428571429,18,6
21,Random control,-0.07142857142857141,18,6
21,Per-language norm.,0.6428571428571429,18,6
21,Backbone-only norm.,0.04285714285714285,18,6
21,Z-score,0.07142857142857141,18,6
21,Quantile normalization,-0.0890507752710691,18,6
21,ComBat-EB,0.6380952380952382,18,6
21,Dawid-Skene EM,0.15846055842145712,18,6
21,Ensemble,-0.024140860625363362,18,6
21,CBC,0.9428571428571428,18,6
21,CBC-Weighted,0.9428571428571428,18,6
21,Oracle (eval-task beta),0.9999999999999999,18,6
22,Raw (no calibration),0.6523809523809524,23,6
22,Random control,0.04285714285714286,23,6
22,Per-language norm.,0.6523809523809524,23,6
22,Backbone-only norm.,-0.05714285714285716,23,6
22,Z-score,0.39523809523809517,23,6
22,Quantile normalization,-0.07911726149427598,23,6
22,ComBat-EB,0.6523809523809524,23,6
22,Dawid-Skene EM,0.6738043365125019,23,6
22,Ensemble,0.0001524695500464809,23,6
22,CBC,0.8904761904761903,23,6
22,CBC-Weighted,0.8904761904761903,23,6
22,Oracle (eval-task beta),0.9999999999999999,23,6
23,Raw (no calibration),0.6666666666666666,18,6
23,Random control,0.01428571428571428,18,6
23,Per-language norm.,0.6666666666666666,18,6
23,Backbone-only norm.,0.038095238095238085,18,6
23,Z-score,0.09999999999999999,18,6
23,Quantile normalization,-0.12773752535803345,18,6
23,ComBat-EB,0.6666666666666666,18,6
23,Dawid-Skene EM,1.0,18,6
23,Ensemble,-0.03231585824959543,18,6
23,CBC,0.8714285714285713,18,6
23,CBC-Weighted,0.8714285714285713,18,6
23,Oracle (eval-task beta),0.9999999999999999,18,6
24,Raw (no calibration),0.6285714285714284,14,6
24,Random control,-0.05238095238095237,14,6
24,Per-language norm.,0.6285714285714284,14,6
24,Backbone-only norm.,0.1285714285714286,14,6
24,Z-score,0.5857142857142856,14,6
24,Quantile normalization,-0.10553700036596457,14,6
24,ComBat-EB,0.6285714285714284,14,6
24,Dawid-Skene EM,0.2375966836152159,14,6
24,Ensemble,-0.004603569052803486,14,6
24,CBC,0.8761904761904761,14,6
24,CBC-Weighted,0.8761904761904761,14,6
24,Oracle (eval-task beta),0.9999999999999999,14,6
25,Raw (no calibration),0.6238095238095239,23,6
25,Random control,0.03333333333333333,23,6
25,Per-language norm.,0.6238095238095239,23,6
25,Backbone-only norm.,0.35714285714285715,23,6
25,Z-score,0.2952380952380952,23,6
25,Quantile normalization,-0.10655853018312988,23,6
25,ComBat-EB,0.6238095238095239,23,6
25,Dawid-Skene EM,0.7590243887083169,23,6
25,Ensemble,0.0225985160623558,23,6
25,CBC,0.8380952380952381,23,6
25,CBC-Weighted,0.8380952380952381,23,6
25,Oracle (eval-task beta),0.9999999999999999,23,6
26,Raw (no calibration),0.6571428571428571,18,6
26,Random control,-0.042857142857142864,18,6
26,Per-language norm.,0.6571428571428571,18,6
26,Backbone-only norm.,-0.08571428571428572,18,6
26,Z-score,0.2523809523809523,18,6
26,Quantile normalization,-0.08775933364057771,18,6
26,ComBat-EB,0.6571428571428571,18,6
26,Dawid-Skene EM,0.9272445692856943,18,6
26,Ensemble,-0.037033766818589164,18,6
26,CBC,0.9428571428571428,18,6
26,CBC-Weighted,0.9428571428571428,18,6
26,Oracle (eval-task beta),0.9999999999999999,18,6
27,Raw (no calibration),0.680952380952381,21,6
27,Random control,-0.04761904761904762,21,6
27,Per-language norm.,0.680952380952381,21,6
27,Backbone-only norm.,0.05714285714285715,21,6
27,Z-score,0.23333333333333334,21,6
27,Quantile normalization,-0.11058008987008298,21,6
27,ComBat-EB,0.680952380952381,21,6
27,Dawid-Skene EM,0.3800678080952247,21,6
27,Ensemble,0.03809523809523809,21,6
27,CBC,0.9999999999999999,21,6
27,CBC-Weighted,0.9999999999999999,21,6
27,Oracle (eval-task beta),0.9999999999999999,21,6
28,Raw (no calibration),0.6428571428571429,20,6
28,Random control,0.08095238095238097,20,6
28,Per-language norm.,0.6428571428571429,20,6
28,Backbone-only norm.,0.10952380952380954,20,6
28,Z-score,0.24285714285714288,20,6
28,Quantile normalization,-0.09689341594659064,20,6
28,ComBat-EB,0.6428571428571429,20,6
28,Dawid-Skene EM,0.4835624527360996,20,6
28,Ensemble,0.00953847492144655,20,6
28,CBC,0.8857142857142856,20,6
28,CBC-Weighted,0.8857142857142856,20,6
28,Oracle (eval-task beta),0.9999999999999999,20,6
29,Raw (no calibration),0.6285714285714284,21,6
29,Random control,0.08095238095238096,21,6
29,Per-language norm.,0.6285714285714284,21,6
29,Backbone-only norm.,0.1142857142857143,21,6
29,Z-score,0.0619047619047619,21,6
29,Quantile normalization,-0.10367260649090403,21,6
29,ComBat-EB,0.6285714285714284,21,6
29,Dawid-Skene EM,0.4404761904761904,21,6
29,Ensemble,0.0035479639352093695,21,6
29,CBC,0.8380952380952381,21,6
29,CBC-Weighted,0.8380952380952381,21,6
29,Oracle (eval-task beta),0.9999999999999999,21,6
30,Raw (no calibration),0.6523809523809524,20,6
30,Random control,-0.07619047619047618,20,6
30,Per-language norm.,0.6523809523809524,20,6
30,Backbone-only norm.,-0.033333333333333326,20,6
30,Z-score,0.23809523809523808,20,6
30,Quantile normalization,-0.11086744582887598,20,6
30,ComBat-EB,0.6523809523809524,20,6
30,Dawid-Skene EM,-0.06897148283374185,20,6
30,Ensemble,-0.04507096029041174,20,6
30,CBC,0.9,20,6
30,CBC-Weighted,0.9,20,6
30,Oracle (eval-task beta),0.9999999999999999,20,6
31,Raw (no calibration),0.6238095238095239,19,6
31,Random control,0.22380952380952382,19,6
31,Per-language norm.,0.6238095238095239,19,6
31,Backbone-only norm.,0.038095238095238085,19,6
31,Z-score,0.07619047619047617,19,6
31,Quantile normalization,-0.08052600990428457,19,6
31,ComBat-EB,0.6238095238095239,19,6
31,Dawid-Skene EM,0.496031746031746,19,6
31,Ensemble,-5.9476233462061954e-18,19,6
31,CBC,0.7952380952380952,19,6
31,CBC-Weighted,0.7952380952380952,19,6
31,Oracle (eval-task beta),0.9999999999999999,19,6
32,Raw (no calibration),0.6523809523809524,20,6
32,Random control,-0.02857142857142857,20,6
32,Per-language norm.,0.6523809523809524,20,6
32,Backbone-only norm.,0.004761904761904765,20,6
32,Z-score,0.29523809523809524,20,6
32,Quantile normalization,-0.09834127037704424,20,6
32,ComBat-EB,0.6523809523809524,20,6
32,Dawid-Skene EM,1.0,20,6
32,Ensemble,-0.08015488758807325,20,6
32,CBC,0.9238095238095239,20,6
32,CBC-Weighted,0.9238095238095239,20,6
32,Oracle (eval-task beta),0.9999999999999999,20,6
33,Raw (no calibration),0.6666666666666666,22,6
33,Random control,0.05238095238095236,22,6
33,Per-language norm.,0.6666666666666666,22,6
33,Backbone-only norm.,0.023809523809523808,22,6
33,Z-score,0.16666666666666666,22,6
33,Quantile normalization,-0.10392362315213897,22,6
33,ComBat-EB,0.6666666666666666,22,6
33,Dawid-Skene EM,0.0,22,6
33,Ensemble,-0.06408044930417459,22,6
33,CBC,0.8952380952380953,22,6
33,CBC-Weighted,0.8952380952380953,22,6
33,Oracle (eval-task beta),0.9999999999999999,22,6
34,Raw (no calibration),0.6428571428571429,23,6
34,Random control,-0.052380952380952375,23,6
34,Per-language norm.,0.6428571428571429,23,6
34,Backbone-only norm.,-0.07619047619047621,23,6
34,Z-score,0.019047619047619053,23,6
34,Quantile normalization,-0.1075138057226402,23,6
34,ComBat-EB,0.6428571428571429,23,6
34,Dawid-Skene EM,0.52,23,6
34,Ensemble,-0.08095238095238096,23,6
34,CBC,0.9428571428571428,23,6
34,CBC-Weighted,0.9428571428571428,23,6
34,Oracle (eval-task beta),0.9999999999999999,23,6
35,Raw (no calibration),0.6428571428571429,23,6
35,Random control,-0.01428571428571429,23,6
35,Per-language norm.,0.6428571428571429,23,6
35,Backbone-only norm.,0.023809523809523798,23,6
35,Z-score,0.14285714285714282,23,6
35,Quantile normalization,-0.11617586412397195,23,6
35,ComBat-EB,0.6666666666666667,23,6
35,Dawid-Skene EM,0.1274903406906184,23,6
35,Ensemble,-0.060860889105277385,23,6
35,CBC,0.9666666666666666,23,6
35,CBC-Weighted,0.9666666666666666,23,6
35,Oracle (eval-task beta),0.9999999999999999,23,6
36,Raw (no calibration),0.6476190476190476,19,6
36,Random control,0.038095238095238085,19,6
36,Per-language norm.,0.6476190476190476,19,6
36,Backbone-only norm.,0.3476190476190476,19,6
36,Z-score,0.5523809523809524,19,6
36,Quantile normalization,-0.10109815609538411,19,6
36,ComBat-EB,0.6476190476190476,19,6
36,Dawid-Skene EM,0.503968253968254,19,6
36,Ensemble,0.2478917228443391,19,6
36,CBC,0.8857142857142856,19,6
36,CBC-Weighted,0.8857142857142856,19,6
36,Oracle (eval-task beta),0.9999999999999999,19,6
37,Raw (no calibration),0.6285714285714287,22,6
37,Random control,-0.023809523809523805,22,6
37,Per-language norm.,0.6285714285714287,22,6
37,Backbone-only norm.,0.06666666666666667,22,6
37,Z-score,0.3380952380952381,22,6
37,Quantile normalization,-0.09717379544746305,22,6
37,ComBat-EB,0.6285714285714287,22,6
37,Dawid-Skene EM,0.7590243887083169,22,6
37,Ensemble,0.01363183989261736,22,6
37,CBC,0.8761904761904761,22,6
37,CBC-Weighted,0.8761904761904761,22,6
37,Oracle (eval-task beta),0.9999999999999999,22,6
38,Raw (no calibration),0.6666666666666666,20,6
38,Random control,0.05714285714285713,20,6
38,Per-language norm.,0.6666666666666666,20,6
38,Backbone-only norm.,0.028571428571428574,20,6
38,Z-score,-0.004761904761904765,20,6
38,Quantile normalization,-0.08984813627350582,20,6
38,ComBat-EB,0.6666666666666666,20,6
38,Dawid-Skene EM,0.17608911316070378,20,6
38,Ensemble,-0.016300132896498277,20,6
38,CBC,0.9285714285714285,20,6
38,CBC-Weighted,0.9285714285714285,20,6
38,Oracle (eval-task beta),0.9999999999999999,20,6
39,Raw (no calibration),0.6142857142857142,20,6
39,Random control,-0.03809523809523809,20,6
39,Per-language norm.,0.6142857142857142,20,6
39,Backbone-only norm.,0.13333333333333333,20,6
39,Z-score,0.2857142857142857,20,6
39,Quantile normalization,-0.09691799768227673,20,6
39,ComBat-EB,0.6095238095238095,20,6
39,Dawid-Skene EM,0.7182539682539684,20,6
39,Ensemble,0.11457892106769761,20,6
39,CBC,0.7857142857142858,20,6
39,CBC-Weighted,0.7857142857142858,20,6
39,Oracle (eval-task beta),0.9999999999999999,20,6
40,Raw (no calibration),0.6238095238095236,20,6
40,Random control,-1.784287003861859e-17,20,6
40,Per-language norm.,0.6238095238095236,20,6
40,Backbone-only norm.,0.06666666666666665,20,6
40,Z-score,0.24285714285714288,20,6
40,Quantile normalization,-0.0753906268869762,20,6
40,ComBat-EB,0.6238095238095236,20,6
40,Dawid-Skene EM,0.6150970800281369,20,6
40,Ensemble,0.0035508970147367547,20,6
40,CBC,0.8904761904761903,20,6
40,CBC-Weighted,0.8904761904761903,20,6
40,Oracle (eval-task beta),0.9999999999999999,20,6
41,Raw (no calibration),0.680952380952381,18,6
41,Random control,-0.019047619047619046,18,6
41,Per-language norm.,0.680952380952381,18,6
41,Backbone-only norm.,-0.05714285714285713,18,6
41,Z-score,-0.02857142857142858,18,6
41,Quantile normalization,-0.10021939873972374,18,6
41,ComBat-EB,0.680952380952381,18,6
41,Dawid-Skene EM,0.6396724879797583,18,6
41,Ensemble,-0.04674230976724658,18,6
41,CBC,0.9666666666666666,18,6
41,CBC-Weighted,0.9666666666666666,18,6
41,Oracle (eval-task beta),0.9999999999999999,18,6
42,Raw (no calibration),0.6476190476190476,21,6
42,Random control,-0.02380952380952381,21,6
42,Per-language norm.,0.6476190476190476,21,6
42,Backbone-only norm.,-0.03333333333333333,21,6
42,Z-score,-0.033333333333333326,21,6
42,Quantile normalization,-0.08380085132017344,21,6
42,ComBat-EB,0.6476190476190476,21,6
42,Dawid-Skene EM,0.7590243887083169,21,6
42,Ensemble,-0.0619047619047619,21,6
42,CBC,0.895238095238095,21,6
42,CBC-Weighted,0.895238095238095,21,6
42,Oracle (eval-task beta),0.9999999999999999,21,6
43,Raw (no calibration),0.6285714285714287,18,6
43,Random control,0.11904761904761905,18,6
43,Per-language norm.,0.6285714285714287,18,6
43,Backbone-only norm.,0.21904761904761907,18,6
43,Z-score,0.4523809523809523,18,6
43,Quantile normalization,-0.10144463813148222,18,6
43,ComBat-EB,0.6285714285714287,18,6
43,Dawid-Skene EM,0.0,18,6
43,Ensemble,0.07208244582166834,18,6
43,CBC,0.8904761904761905,18,6
43,CBC-Weighted,0.8904761904761905,18,6
43,Oracle (eval-task beta),0.9999999999999999,18,6
44,Raw (no calibration),0.6476190476190476,19,6
44,Random control,0.05714285714285715,19,6
44,Per-language norm.,0.6476190476190476,19,6
44,Backbone-only norm.,-0.038095238095238085,19,6
44,Z-score,0.06190476190476191,19,6
44,Quantile normalization,-0.11697220913072603,19,6
44,ComBat-EB,0.6476190476190476,19,6
44,Dawid-Skene EM,0.716630414212286,19,6
44,Ensemble,-0.009682145232910815,19,6
44,CBC,0.8761904761904761,19,6
44,CBC-Weighted,0.8761904761904761,19,6
44,Oracle (eval-task beta),0.9999999999999999,19,6
45,Raw (no calibration),0.7047619047619047,21,6
45,Random control,0.004761904761904763,21,6
45,Per-language norm.,0.7047619047619047,21,6
45,Backbone-only norm.,0.09523809523809525,21,6
45,Z-score,0.1571428571428571,21,6
45,Quantile normalization,-0.09614742284405153,21,6
45,ComBat-EB,0.7047619047619047,21,6
45,Dawid-Skene EM,0.23491734855024854,21,6
45,Ensemble,0.05168601487447184,21,6
45,CBC,0.9666666666666666,21,6
45,CBC-Weighted,0.9666666666666666,21,6
45,Oracle (eval-task beta),0.9999999999999999,21,6
46,Raw (no calibration),0.6238095238095236,20,6
46,Random control,-0.023809523809523805,20,6
46,Per-language norm.,0.6238095238095236,20,6
46,Backbone-only norm.,0.08095238095238096,20,6
46,Z-score,0.18095238095238095,20,6
46,Quantile normalization,-0.12604078337533872,20,6
46,ComBat-EB,0.6238095238095236,20,6
46,Dawid-Skene EM,0.4589913730203049,20,6
46,Ensemble,0.018316695172094808,20,6
46,CBC,0.8952380952380953,20,6
46,CBC-Weighted,0.8952380952380953,20,6
46,Oracle (eval-task beta),0.9999999999999999,20,6
47,Raw (no calibration),0.6666666666666667,22,6
47,Random control,0.004761904761904757,22,6
47,Per-language norm.,0.6666666666666667,22,6
47,Backbone-only norm.,0.028571428571428574,22,6
47,Z-score,0.09999999999999998,22,6
47,Quantile normalization,-0.1107866865815759,22,6
47,ComBat-EB,0.6666666666666667,22,6
47,Dawid-Skene EM,1.0,22,6
47,Ensemble,-0.057142857142857155,22,6
47,CBC,0.8904761904761903,22,6
47,CBC-Weighted,0.8904761904761903,22,6
47,Oracle (eval-task beta),0.9999999999999999,22,6
48,Raw (no calibration),0.680952380952381,20,6
48,Random control,-0.09047619047619047,20,6
48,Per-language norm.,0.680952380952381,20,6
48,Backbone-only norm.,0.09523809523809522,20,6
48,Z-score,0.5380952380952381,20,6
48,Quantile normalization,-0.10532694344212705,20,6
48,ComBat-EB,0.680952380952381,20,6
48,Dawid-Skene EM,1.0,20,6
48,Ensemble,0.010806678325593249,20,6
48,CBC,0.9238095238095239,20,6
48,CBC-Weighted,0.9238095238095239,20,6
48,Oracle (eval-task beta),0.9999999999999999,20,6
49,Raw (no calibration),0.6904761904761905,20,6
49,Random control,0.061904761904761886,20,6
49,Per-language norm.,0.6904761904761905,20,6
49,Backbone-only norm.,0.1142857142857143,20,6
49,Z-score,0.619047619047619,20,6
49,Quantile normalization,-0.1200975975611196,20,6
49,ComBat-EB,0.6904761904761905,20,6
49,Dawid-Skene EM,-0.06238289657744634,20,6
49,Ensemble,0.04891874510187803,20,6
49,CBC,0.9285714285714285,20,6
49,CBC-Weighted,0.9285714285714285,20,6
49,Oracle (eval-task beta),0.9999999999999999,20,6
50,Raw (no calibration),0.6428571428571429,17,6
50,Random control,0.08571428571428572,17,6
50,Per-language norm.,0.6428571428571429,17,6
50,Backbone-only norm.,0.2523809523809523,17,6
50,Z-score,0.3523809523809524,17,6
50,Quantile normalization,-0.10347145415671512,17,6
50,ComBat-EB,0.6428571428571429,17,6
50,Dawid-Skene EM,0.4314309179840477,17,6
50,Ensemble,0.13821544377048317,17,6
50,CBC,0.8952380952380953,17,6
50,CBC-Weighted,0.8952380952380953,17,6
50,Oracle (eval-task beta),0.9999999999999999,17,6
51,Raw (no calibration),0.6857142857142857,18,6
51,Random control,0.009523809523809535,18,6
51,Per-language norm.,0.6857142857142857,18,6
51,Backbone-only norm.,0.06666666666666667,18,6
51,Z-score,0.09047619047619047,18,6
51,Quantile normalization,-0.09544850955460142,18,6
51,ComBat-EB,0.6857142857142857,18,6
51,Dawid-Skene EM,0.2824045318333193,18,6
51,Ensemble,-0.016687198223358474,18,6
51,CBC,0.8523809523809524,18,6
51,CBC-Weighted,0.8523809523809524,18,6
51,Oracle (eval-task beta),0.9999999999999999,18,6
52,Raw (no calibration),0.6523809523809524,20,6
52,Random control,-0.0238095238095238,20,6
52,Per-language norm.,0.6523809523809524,20,6
52,Backbone-only norm.,-0.014285714285714278,20,6
52,Z-score,0.2571428571428571,20,6
52,Quantile normalization,-0.07044149972362461,20,6
52,ComBat-EB,0.6523809523809524,20,6
52,Dawid-Skene EM,-0.036793960073976784,20,6
52,Ensemble,0.008834738176383791,20,6
52,CBC,0.9999999999999999,20,6
52,CBC-Weighted,0.9999999999999999,20,6
52,Oracle (eval-task beta),0.9999999999999999,20,6
53,Raw (no calibration),0.6142857142857141,20,6
53,Random control,0.05714285714285714,20,6
53,Per-language norm.,0.6142857142857141,20,6
53,Backbone-only norm.,-0.004761904761904763,20,6
53,Z-score,-0.02380952380952381,20,6
53,Quantile normalization,-0.0711315410840946,20,6
53,ComBat-EB,0.6142857142857141,20,6
53,Dawid-Skene EM,0.6150970800281369,20,6
53,Ensemble,-0.013317567829698092,20,6
53,CBC,0.9666666666666666,20,6
53,CBC-Weighted,0.9666666666666666,20,6
53,Oracle (eval-task beta),0.9999999999999999,20,6
54,Raw (no calibration),0.6666666666666666,18,6
54,Random control,-0.06190476190476189,18,6
54,Per-language norm.,0.6666666666666666,18,6
54,Backbone-only norm.,-0.04285714285714286,18,6
54,Z-score,0.2952380952380952,18,6
54,Quantile normalization,-0.08246023744534128,18,6
54,ComBat-EB,0.6666666666666666,18,6
54,Dawid-Skene EM,0.11293507734918659,18,6
54,Ensemble,-0.06668758747992522,18,6
54,CBC,0.9428571428571428,18,6
54,CBC-Weighted,0.9428571428571428,18,6
54,Oracle (eval-task beta),0.9999999999999999,18,6
55,Raw (no calibration),0.6142857142857141,23,6
55,Random control,-0.047619047619047616,23,6
55,Per-language norm.,0.6142857142857141,23,6
55,Backbone-only norm.,0.10952380952380951,23,6
55,Z-score,0.21904761904761902,23,6
55,Quantile normalization,-0.10751431058045406,23,6
55,ComBat-EB,0.6142857142857141,23,6
55,Dawid-Skene EM,0.4404761904761904,23,6
55,Ensemble,-0.05559757950032217,23,6
55,CBC,0.8999999999999998,23,6
55,CBC-Weighted,0.8999999999999998,23,6
55,Oracle (eval-task beta),0.9999999999999999,23,6
56,Raw (no calibration),0.6523809523809524,26,6
56,Random control,-0.014285714285714289,26,6
56,Per-language norm.,0.6523809523809524,26,6
56,Backbone-only norm.,0.07619047619047618,26,6
56,Z-score,0.1857142857142857,26,6
56,Quantile normalization,-0.09269699409774164,26,6
56,ComBat-EB,0.6523809523809524,26,6
56,Dawid-Skene EM,-0.067658695537667,26,6
56,Ensemble,0.0006656067112065234,26,6
56,CBC,0.8666666666666666,26,6
56,CBC-Weighted,0.8666666666666666,26,6
56,Oracle (eval-task beta),0.9999999999999999,26,6
57,Raw (no calibration),0.6428571428571429,23,6
57,Random control,0.04285714285714286,23,6
57,Per-language norm.,0.6428571428571429,23,6
57,Backbone-only norm.,-0.04285714285714285,23,6
57,Z-score,0.14285714285714285,23,6
57,Quantile normalization,-0.09037174397863955,23,6
57,ComBat-EB,0.6428571428571429,23,6
57,Dawid-Skene EM,0.7182539682539684,23,6
57,Ensemble,-0.06512138902413173,23,6
57,CBC,0.9333333333333333,23,6
57,CBC-Weighted,0.9333333333333333,23,6
57,Oracle (eval-task beta),0.9999999999999999,23,6
58,Raw (no calibration),0.6095238095238095,20,6
58,Random control,0.07619047619047617,20,6
58,Per-language norm.,0.6095238095238095,20,6
58,Backbone-only norm.,-0.004761904761904757,20,6
58,Z-score,0.11904761904761905,20,6
58,Quantile normalization,-0.10035295201360114,20,6
58,ComBat-EB,0.6095238095238095,20,6
58,Dawid-Skene EM,0.4370395817310141,20,6
58,Ensemble,-0.017522872961775897,20,6
58,CBC,0.8285714285714284,20,6
58,CBC-Weighted,0.8285714285714284,20,6
58,Oracle (eval-task beta),0.9999999999999999,20,6
59,Raw (no calibration),0.7047619047619047,18,6
59,Random control,-0.042857142857142864,18,6
59,Per-language norm.,0.7047619047619047,18,6
59,Backbone-only norm.,0.04761904761904762,18,6
59,Z-score,0.16666666666666669,18,6
59,Quantile normalization,-0.1013197110246549,18,6
59,ComBat-EB,0.7047619047619047,18,6
59,Dawid-Skene EM,0.017044986823076827,18,6
59,Ensemble,0.0026917576401001347,18,6
59,CBC,0.9999999999999999,18,6
59,CBC-Weighted,0.9999999999999999,18,6
59,Oracle (eval-task beta),0.9999999999999999,18,6
60,Raw (no calibration),0.6523809523809524,19,6
60,Random control,0.052380952380952396,19,6
60,Per-language norm.,0.6523809523809524,19,6
60,Backbone-only norm.,0.05714285714285715,19,6
60,Z-score,0.38571428571428573,19,6
60,Quantile normalization,-0.08227486138768748,19,6
60,ComBat-EB,0.6523809523809524,19,6
60,Dawid-Skene EM,0.35054681598504683,19,6
60,Ensemble,0.04965986394557823,19,6
60,CBC,0.8857142857142856,19,6
60,CBC-Weighted,0.8857142857142856,19,6
60,Oracle (eval-task beta),0.9999999999999999,19,6
61,Raw (no calibration),0.6904761904761905,17,6
61,Random control,-0.06190476190476191,17,6
61,Per-language norm.,0.6904761904761905,17,6
61,Backbone-only norm.,0.03333333333333333,17,6
61,Z-score,0.28095238095238095,17,6
61,Quantile normalization,-0.10123104769465809,17,6
61,ComBat-EB,0.6904761904761905,17,6
61,Dawid-Skene EM,1.0,17,6
61,Ensemble,0.019628085093026992,17,6
61,CBC,0.9333333333333333,17,6
61,CBC-Weighted,0.9333333333333333,17,6
61,Oracle (eval-task beta),0.9999999999999999,17,6
62,Raw (no calibration),0.6571428571428573,21,6
62,Random control,-0.004761904761904761,21,6
62,Per-language norm.,0.6571428571428573,21,6
62,Backbone-only norm.,-0.004761904761904759,21,6
62,Z-score,0.09047619047619047,21,6
62,Quantile normalization,-0.1008080874691558,21,6
62,ComBat-EB,0.6571428571428573,21,6
62,Dawid-Skene EM,0.2733109693295016,21,6
62,Ensemble,0.013060041140909275,21,6
62,CBC,0.9428571428571428,21,6
62,CBC-Weighted,0.9428571428571428,21,6
62,Oracle (eval-task beta),0.9999999999999999,21,6
63,Raw (no calibration),0.6142857142857144,19,6
63,Random control,0.08095238095238096,19,6
63,Per-language norm.,0.6142857142857144,19,6
63,Backbone-only norm.,-0.03333333333333333,19,6
63,Z-score,0.5476190476190474,19,6
63,Quantile normalization,-0.10014079360156428,19,6
63,ComBat-EB,0.6142857142857144,19,6
63,Dawid-Skene EM,0.6738043365125019,19,6
63,Ensemble,-0.04232734063529179,19,6
63,CBC,0.8714285714285713,19,6
63,CBC-Weighted,0.8714285714285713,19,6
63,Oracle (eval-task beta),0.9999999999999999,19,6
64,Raw (no calibration),0.6666666666666667,22,6
64,Random control,-0.01904761904761906,22,6
64,Per-language norm.,0.6666666666666667,22,6
64,Backbone-only norm.,-0.06190476190476186,22,6
64,Z-score,0.2523809523809523,22,6
64,Quantile normalization,-0.11371353841546303,22,6
64,ComBat-EB,0.6666666666666667,22,6
64,Dawid-Skene EM,1.0,22,6
64,Ensemble,-0.03452967568286433,22,6
64,CBC,0.8380952380952381,22,6
64,CBC-Weighted,0.8380952380952381,22,6
64,Oracle (eval-task beta),0.9999999999999999,22,6
65,Raw (no calibration),0.6523809523809524,21,6
65,Random control,-0.014285714285714273,21,6
65,Per-language norm.,0.6523809523809524,21,6
65,Backbone-only norm.,0.02857142857142857,21,6
65,Z-score,0.26190476190476186,21,6
65,Quantile normalization,-0.09408245069686663,21,6
65,ComBat-EB,0.6523809523809524,21,6
65,Dawid-Skene EM,1.0,21,6
65,Ensemble,-0.032315858249595424,21,6
65,CBC,0.9333333333333333,21,6
65,CBC-Weighted,0.9333333333333333,21,6
65,Oracle (eval-task beta),0.9999999999999999,21,6
66,Raw (no calibration),0.6571428571428571,19,6
66,Random control,-0.03809523809523811,19,6
66,Per-language norm.,0.6571428571428571,19,6
66,Backbone-only norm.,0.09999999999999999,19,6
66,Z-score,0.28095238095238095,19,6
66,Quantile normalization,-0.09240067592907608,19,6
66,ComBat-EB,0.6571428571428571,19,6
66,Dawid-Skene EM,0.9272445692856943,19,6
66,Ensemble,0.06919422243861072,19,6
66,CBC,0.9666666666666666,19,6
66,CBC-Weighted,0.9666666666666666,19,6
66,Oracle (eval-task beta),0.9999999999999999,19,6
67,Raw (no calibration),0.6238095238095236,20,6
67,Random control,0.15714285714285717,20,6
67,Per-language norm.,0.6238095238095236,20,6
67,Backbone-only norm.,0.04285714285714285,20,6
67,Z-score,0.43809523809523815,20,6
67,Quantile normalization,-0.0974916282568523,20,6
67,ComBat-EB,0.6095238095238094,20,6
67,Dawid-Skene EM,1.0,20,6
67,Ensemble,0.057790865376899266,20,6
67,CBC,0.9238095238095239,20,6
67,CBC-Weighted,0.9238095238095239,20,6
67,Oracle (eval-task beta),0.9999999999999999,20,6
68,Raw (no calibration),0.6285714285714287,25,6
68,Random control,-0.004761904761904767,25,6
68,Per-language norm.,0.6285714285714287,25,6
68,Backbone-only norm.,0.16190476190476186,25,6
68,Z-score,0.35238095238095235,25,6
68,Quantile normalization,-0.10009790370905176,25,6
68,ComBat-EB,0.6285714285714287,25,6
68,Dawid-Skene EM,0.16798846457986105,25,6
68,Ensemble,0.11904761904761903,25,6
68,CBC,0.8761904761904763,25,6
68,CBC-Weighted,0.8761904761904763,25,6
68,Oracle (eval-task beta),0.9999999999999999,25,6
69,Raw (no calibration),0.6523809523809524,17,6
69,Random control,0.028571428571428574,17,6
69,Per-language norm.,0.6523809523809524,17,6
69,Backbone-only norm.,0.11428571428571428,17,6
69,Z-score,0.28095238095238095,17,6
69,Quantile normalization,-0.09156002292482555,17,6
69,ComBat-EB,0.6523809523809524,17,6
69,Dawid-Skene EM,0.4568885861609073,17,6
69,Ensemble,0.10438657175315416,17,6
69,CBC,0.9285714285714286,17,6
69,CBC-Weighted,0.9285714285714286,17,6
69,Oracle (eval-task beta),0.9999999999999999,17,6
70,Raw (no calibration),0.6238095238095239,17,6
70,Random control,-0.06666666666666665,17,6
70,Per-language norm.,0.6238095238095239,17,6
70,Backbone-only norm.,0.014285714285714273,17,6
70,Z-score,0.37619047619047613,17,6
70,Quantile normalization,-0.11014628901645858,17,6
70,ComBat-EB,0.6238095238095239,17,6
70,Dawid-Skene EM,0.7590243887083169,17,6
70,Ensemble,0.019880360706509052,17,6
70,CBC,0.9095238095238096,17,6
70,CBC-Weighted,0.9095238095238096,17,6
70,Oracle (eval-task beta),0.9999999999999999,17,6
71,Raw (no calibration),0.6666666666666667,21,6
71,Random control,-0.05238095238095238,21,6
71,Per-language norm.,0.6666666666666667,21,6
71,Backbone-only norm.,0.009523809523809518,21,6
71,Z-score,0.15238095238095242,21,6
71,Quantile normalization,-0.060329706270613584,21,6
71,ComBat-EB,0.6666666666666667,21,6
71,Dawid-Skene EM,0.33994298198410694,21,6
71,Ensemble,0.02565387439309693,21,6
71,CBC,0.8761904761904761,21,6
71,CBC-Weighted,0.8761904761904761,21,6
71,Oracle (eval-task beta),0.9999999999999999,21,6
72,Raw (no calibration),0.6428571428571429,26,6
72,Random control,-0.01428571428571428,26,6
72,Per-language norm.,0.6428571428571429,26,6
72,Backbone-only norm.,0.31904761904761897,26,6
72,Z-score,0.2,26,6
72,Quantile normalization,-0.09753626551798986,26,6
72,ComBat-EB,0.6428571428571429,26,6
72,Dawid-Skene EM,0.5358846823016835,26,6
72,Ensemble,0.07855089701473675,26,6
72,CBC,0.8095238095238094,26,6
72,CBC-Weighted,0.8095238095238094,26,6
72,Oracle (eval-task beta),0.9999999999999999,26,6
73,Raw (no calibration),0.6571428571428571,17,6
73,Random control,-0.03333333333333333,17,6
73,Per-language norm.,0.6571428571428571,17,6
73,Backbone-only norm.,0.08571428571428573,17,6
73,Z-score,0.29999999999999993,17,6
73,Quantile normalization,-0.07640064563763897,17,6
73,ComBat-EB,0.6571428571428571,17,6
73,Dawid-Skene EM,0.265428264666648,17,6
73,Ensemble,0.06720913462310073,17,6
73,CBC,0.9333333333333333,17,6
73,CBC-Weighted,0.9333333333333333,17,6
73,Oracle (eval-task beta),0.9999999999999999,17,6
74,Raw (no calibration),0.6523809523809524,24,6
74,Random control,0.07619047619047618,24,6
74,Per-language norm.,0.6523809523809524,24,6
74,Backbone-only norm.,0.11904761904761904,24,6
74,Z-score,0.11904761904761907,24,6
74,Quantile normalization,-0.1091320931390906,24,6
74,ComBat-EB,0.6285714285714287,24,6
74,Dawid-Skene EM,0.1274903406906184,24,6
74,Ensemble,0.019047619047619042,24,6
74,CBC,0.8904761904761903,24,6
74,CBC-Weighted,0.8904761904761903,24,6
74,Oracle (eval-task beta),0.9999999999999999,24,6
75,Raw (no calibration),0.6904761904761906,19,6
75,Random control,-0.03333333333333333,19,6
75,Per-language norm.,0.6904761904761906,19,6
75,Backbone-only norm.,0.11904761904761905,19,6
75,Z-score,0.33333333333333337,19,6
75,Quantile normalization,-0.10738788068238644,19,6
75,ComBat-EB,0.6904761904761906,19,6
75,Dawid-Skene EM,0.3800678080952247,19,6
75,Ensemble,0.13521758361237032,19,6
75,CBC,0.9666666666666666,19,6
75,CBC-Weighted,0.9666666666666666,19,6
75,Oracle (eval-task beta),0.9999999999999999,19,6
76,Raw (no calibration),0.6142857142857141,18,6
76,Random control,0.1142857142857143,18,6
76,Per-language norm.,0.6142857142857141,18,6
76,Backbone-only norm.,0.004761904761904753,18,6
76,Z-score,0.07142857142857142,18,6
76,Quantile normalization,-0.11119106939701126,18,6
76,ComBat-EB,0.6142857142857141,18,6
76,Dawid-Skene EM,0.18835650198940201,18,6
76,Ensemble,-0.07652767916537055,18,6
76,CBC,0.9095238095238095,18,6
76,CBC-Weighted,0.9095238095238095,18,6
76,Oracle (eval-task beta),0.9999999999999999,18,6
77,Raw (no calibration),0.6523809523809524,20,6
77,Random control,0.03333333333333332,20,6
77,Per-language norm.,0.6523809523809524,20,6
77,Backbone-only norm.,-0.06666666666666668,20,6
77,Z-score,-0.047619047619047616,20,6
77,Quantile normalization,-0.10699634207868877,20,6
77,ComBat-EB,0.6523809523809524,20,6
77,Dawid-Skene EM,0.15846055842145712,20,6
77,Ensemble,-0.0857084195552309,20,6
77,CBC,0.895238095238095,20,6
77,CBC-Weighted,0.895238095238095,20,6
77,Oracle (eval-task beta),0.9999999999999999,20,6
78,Raw (no calibration),0.6238095238095236,23,6
78,Random control,0.009523809523809526,23,6
78,Per-language norm.,0.6238095238095236,23,6
78,Backbone-only norm.,0.13333333333333333,23,6
78,Z-score,0.17142857142857146,23,6
78,Quantile normalization,-0.10482210355069412,23,6
78,ComBat-EB,0.6238095238095236,23,6
78,Dawid-Skene EM,0.4835624527360996,23,6
78,Ensemble,0.06405989329515835,23,6
78,CBC,0.8380952380952381,23,6
78,CBC-Weighted,0.8380952380952381,23,6
78,Oracle (eval-task beta),0.9999999999999999,23,6
79,Raw (no calibration),0.6285714285714287,19,6
79,Random control,-0.07619047619047623,19,6
79,Per-language norm.,0.6285714285714287,19,6
79,Backbone-only norm.,-0.07142857142857142,19,6
79,Z-score,-0.07142857142857142,19,6
79,Quantile normalization,-0.11723652723552005,19,6
79,ComBat-EB,0.6285714285714287,19,6
79,Dawid-Skene EM,0.716630414212286,19,6
79,Ensemble,-0.0663235975327175,19,6
79,CBC,0.9428571428571428,19,6
79,CBC-Weighted,0.9428571428571428,19,6
79,Oracle (eval-task beta),0.9999999999999999,19,6
80,Raw (no calibration),0.6428571428571429,19,6
80,Random control,0.004761904761904765,19,6
80,Per-language norm.,0.6428571428571429,19,6
80,Backbone-only norm.,0.12380952380952381,19,6
80,Z-score,0.47619047619047616,19,6
80,Quantile normalization,-0.1001579540166779,19,6
80,ComBat-EB,0.6428571428571429,19,6
80,Dawid-Skene EM,0.3800678080952247,19,6
80,Ensemble,0.056433254238739586,19,6
80,CBC,0.8904761904761905,19,6
80,CBC-Weighted,0.8904761904761905,19,6
80,Oracle (eval-task beta),0.9999999999999999,19,6
81,Raw (no calibration),0.6523809523809524,21,6
81,Random control,-0.06666666666666667,21,6
81,Per-language norm.,0.6523809523809524,21,6
81,Backbone-only norm.,-0.028571428571428574,21,6
81,Z-score,-0.023809523809523815,21,6
81,Quantile normalization,-0.11764767434200771,21,6
81,ComBat-EB,0.6523809523809524,21,6
81,Dawid-Skene EM,0.017044986823076827,21,6
81,Ensemble,-0.06173435551254031,21,6
81,CBC,0.9428571428571428,21,6
81,CBC-Weighted,0.9428571428571428,21,6
81,Oracle (eval-task beta),0.9999999999999999,21,6
82,Raw (no calibration),0.6285714285714287,19,6
82,Random control,0.1285714285714286,19,6
82,Per-language norm.,0.6285714285714287,19,6
82,Backbone-only norm.,-0.057142857142857155,19,6
82,Z-score,-0.033333333333333326,19,6
82,Quantile normalization,-0.08253158427140636,19,6
82,ComBat-EB,0.6285714285714287,19,6
82,Dawid-Skene EM,0.8628679329364746,19,6
82,Ensemble,-0.06666959974619406,19,6
82,CBC,0.895238095238095,19,6
82,CBC-Weighted,0.895238095238095,19,6
82,Oracle (eval-task beta),0.9999999999999999,19,6
83,Raw (no calibration),0.680952380952381,21,6
83,Random control,-0.023809523809523798,21,6
83,Per-language norm.,0.680952380952381,21,6
83,Backbone-only norm.,0.11904761904761905,21,6
83,Z-score,0.1571428571428571,21,6
83,Quantile normalization,-0.1004286706683764,21,6
83,ComBat-EB,0.680952380952381,21,6
83,Dawid-Skene EM,0.4079571364593186,21,6
83,Ensemble,0.03730305851189829,21,6
83,CBC,0.9666666666666666,21,6
83,CBC-Weighted,0.9666666666666666,21,6
83,Oracle (eval-task beta),0.9999999999999999,21,6
84,Raw (no calibration),0.6285714285714287,21,6
84,Random control,-0.04285714285714286,21,6
84,Per-language norm.,0.6285714285714287,21,6
84,Backbone-only norm.,0.09047619047619046,21,6
84,Z-score,0.5380952380952381,21,6
84,Quantile normalization,-0.10213970055142929,21,6
84,ComBat-EB,0.6285714285714287,21,6
84,Dawid-Skene EM,0.9272445692856943,21,6
84,Ensemble,0.03437720613281786,21,6
84,CBC,0.8714285714285713,21,6
84,CBC-Weighted,0.8714285714285713,21,6
84,Oracle (eval-task beta),0.9999999999999999,21,6
85,Raw (no calibration),0.6285714285714284,19,6
85,Random control,0.038095238095238106,19,6
85,Per-language norm.,0.6285714285714284,19,6
85,Backbone-only norm.,0.019047619047619046,19,6
85,Z-score,0.04285714285714285,19,6
85,Quantile normalization,-0.11015549157023874,19,6
85,ComBat-EB,0.6285714285714284,19,6
85,Dawid-Skene EM,0.4404761904761904,19,6
85,Ensemble,-0.061904761904761914,19,6
85,CBC,0.8380952380952381,19,6
85,CBC-Weighted,0.8380952380952381,19,6
85,Oracle (eval-task beta),0.9999999999999999,19,6
86,Raw (no calibration),0.680952380952381,18,6
86,Random control,3.96508223080413e-18,18,6
86,Per-language norm.,0.680952380952381,18,6
86,Backbone-only norm.,0.09523809523809523,18,6
86,Z-score,0.2904761904761905,18,6
86,Quantile normalization,-0.10774442716957187,18,6
86,ComBat-EB,0.680952380952381,18,6
86,Dawid-Skene EM,0.3800678080952247,18,6
86,Ensemble,0.02957130517800205,18,6
86,CBC,0.8761904761904761,18,6
86,CBC-Weighted,0.8761904761904761,18,6
86,Oracle (eval-task beta),0.9999999999999999,18,6
87,Raw (no calibration),0.6666666666666666,17,6
87,Random control,-0.03333333333333334,17,6
87,Per-language norm.,0.6666666666666666,17,6
87,Backbone-only norm.,0.18095238095238095,17,6
87,Z-score,0.06666666666666665,17,6
87,Quantile normalization,-0.10022419687978698,17,6
87,ComBat-EB,0.6428571428571429,17,6
87,Dawid-Skene EM,1.0,17,6
87,Ensemble,-0.0302515772868456,17,6
87,CBC,0.9333333333333333,17,6
87,CBC-Weighted,0.9333333333333333,17,6
87,Oracle (eval-task beta),0.9999999999999999,17,6
88,Raw (no calibration),0.6428571428571429,17,6
88,Random control,0.06666666666666667,17,6
88,Per-language norm.,0.6428571428571429,17,6
88,Backbone-only norm.,-0.07619047619047617,17,6
88,Z-score,-0.05714285714285714,17,6
88,Quantile normalization,-0.09213084270800762,17,6
88,ComBat-EB,0.6428571428571429,17,6
88,Dawid-Skene EM,0.7182539682539684,17,6
88,Ensemble,-0.07382479255324406,17,6
88,CBC,0.9333333333333333,17,6
88,CBC-Weighted,0.9333333333333333,17,6
88,Oracle (eval-task beta),0.9999999999999999,17,6
89,Raw (no calibration),0.6333333333333334,21,6
89,Random control,0.10952380952380951,21,6
89,Per-language norm.,0.6333333333333334,21,6
89,Backbone-only norm.,0.1380952380952381,21,6
89,Z-score,0.1571428571428571,21,6
89,Quantile normalization,-0.07630302721578389,21,6
89,ComBat-EB,0.6666666666666666,21,6
89,Dawid-Skene EM,0.21302258260369342,21,6
89,Ensemble,0.08221182912000302,21,6
89,CBC,0.8761904761904761,21,6
89,CBC-Weighted,0.8761904761904761,21,6
89,Oracle (eval-task beta),0.9999999999999999,21,6
90,Raw (no calibration),0.6523809523809524,22,6
90,Random control,-0.038095238095238106,22,6
90,Per-language norm.,0.6523809523809524,22,6
90,Backbone-only norm.,0.033333333333333326,22,6
90,Z-score,0.17619047619047618,22,6
90,Quantile normalization,-0.10747872899472019,22,6
90,ComBat-EB,0.6523809523809524,22,6
90,Dawid-Skene EM,-0.06897148283374185,22,6
90,Ensemble,-0.002380952380952384,22,6
90,CBC,0.8952380952380953,22,6
90,CBC-Weighted,0.8952380952380953,22,6
90,Oracle (eval-task beta),0.9999999999999999,22,6
91,Raw (no calibration),0.7523809523809524,19,6
91,Random control,-0.09523809523809525,19,6
91,Per-language norm.,0.7523809523809524,19,6
91,Backbone-only norm.,0.05238095238095237,19,6
91,Z-score,0.29047619047619044,19,6
91,Quantile normalization,-0.07443255981794285,19,6
91,ComBat-EB,0.7523809523809524,19,6
91,Dawid-Skene EM,0.029686624579641725,19,6
91,Ensemble,0.03212232558616531,19,6
91,CBC,0.8904761904761905,19,6
91,CBC-Weighted,0.8904761904761905,19,6
91,Oracle (eval-task beta),0.9999999999999999,19,6
92,Raw (no calibration),0.6428571428571429,20,6
92,Random control,-0.05714285714285715,20,6
92,Per-language norm.,0.6428571428571429,20,6
92,Backbone-only norm.,0.1380952380952381,20,6
92,Z-score,0.5857142857142856,20,6
92,Quantile normalization,-0.10464050927579374,20,6
92,ComBat-EB,0.6428571428571429,20,6
92,Dawid-Skene EM,1.0,20,6
92,Ensemble,0.08074418289131383,20,6
92,CBC,0.9095238095238095,20,6
92,CBC-Weighted,0.9095238095238095,20,6
92,Oracle (eval-task beta),0.9999999999999999,20,6
93,Raw (no calibration),0.6666666666666666,21,6
93,Random control,0.004761904761904765,21,6
93,Per-language norm.,0.6666666666666666,21,6
93,Backbone-only norm.,0.08095238095238096,21,6
93,Z-score,0.09047619047619047,21,6
93,Quantile normalization,-0.08325092550123687,21,6
93,ComBat-EB,0.6666666666666666,21,6
93,Dawid-Skene EM,-0.0072729929487107756,21,6
93,Ensemble,-0.0030494921716863028,21,6
93,CBC,0.9285714285714286,21,6
93,CBC-Weighted,0.9285714285714286,21,6
93,Oracle (eval-task beta),0.9999999999999999,21,6
94,Raw (no calibration),0.6666666666666667,24,6
94,Random control,0.014285714285714285,24,6
94,Per-language norm.,0.6666666666666667,24,6
94,Backbone-only norm.,-3.96508223080413e-18,24,6
94,Z-score,-0.004761904761904747,24,6
94,Quantile normalization,-0.10394585457386642,24,6
94,ComBat-EB,0.6666666666666667,24,6
94,Dawid-Skene EM,0.4835624527360996,24,6
94,Ensemble,-0.03487861097586829,24,6
94,CBC,0.895238095238095,24,6
94,CBC-Weighted,0.895238095238095,24,6
94,Oracle (eval-task beta),0.9999999999999999,24,6
95,Raw (no calibration),0.6666666666666666,21,6
95,Random control,-0.023809523809523815,21,6
95,Per-language norm.,0.6666666666666666,21,6
95,Backbone-only norm.,0.05714285714285714,21,6
95,Z-score,0.1476190476190476,21,6
95,Quantile normalization,-0.09797201097710416,21,6
95,ComBat-EB,0.6666666666666666,21,6
95,Dawid-Skene EM,0.6738043365125019,21,6
95,Ensemble,0.040309055528506985,21,6
95,CBC,0.8904761904761905,21,6
95,CBC-Weighted,0.8904761904761905,21,6
95,Oracle (eval-task beta),0.9999999999999999,21,6
96,Raw (no calibration),0.6428571428571429,21,6
96,Random control,0.038095238095238106,21,6
96,Per-language norm.,0.6428571428571429,21,6
96,Backbone-only norm.,0.09523809523809523,21,6
96,Z-score,0.14285714285714285,21,6
96,Quantile normalization,-0.08201396398034554,21,6
96,ComBat-EB,0.6428571428571429,21,6
96,Dawid-Skene EM,0.48501953317261753,21,6
96,Ensemble,0.03694684473767069,21,6
96,CBC,0.9095238095238096,21,6
96,CBC-Weighted,0.9095238095238096,21,6
96,Oracle (eval-task beta),0.9999999999999999,21,6
97,Raw (no calibration),0.680952380952381,26,6
97,Random control,-0.02380952380952382,26,6
97,Per-language norm.,0.680952380952381,26,6
97,Backbone-only norm.,0.1714285714285714,26,6
97,Z-score,0.07142857142857142,26,6
97,Quantile normalization,-0.08095369090760236,26,6
97,ComBat-EB,0.680952380952381,26,6
97,Dawid-Skene EM,0.40417353329564215,26,6
97,Ensemble,0.03773163740459711,26,6
97,CBC,0.9333333333333333,26,6
97,CBC-Weighted,0.9333333333333333,26,6
97,Oracle (eval-task beta),0.9999999999999999,26,6
98,Raw (no calibration),0.6571428571428571,15,6
98,Random control,0.02380952380952379,15,6
98,Per-language norm.,0.6571428571428571,15,6
98,Backbone-only norm.,0.06666666666666665,15,6
98,Z-score,0.4142857142857142,15,6
98,Quantile normalization,-0.08550141654758617,15,6
98,ComBat-EB,0.6571428571428571,15,6
98,Dawid-Skene EM,1.0,15,6
98,Ensemble,0.009714409107712232,15,6
98,CBC,0.9428571428571428,15,6
98,CBC-Weighted,0.9428571428571428,15,6
98,Oracle (eval-task beta),0.9999999999999999,15,6
99,Raw (no calibration),0.680952380952381,21,6
99,Random control,-0.06666666666666667,21,6
99,Per-language norm.,0.680952380952381,21,6
99,Backbone-only norm.,0.12380952380952381,21,6
99,Z-score,-0.03809523809523809,21,6
99,Quantile normalization,-0.11304882631742255,21,6
99,ComBat-EB,0.680952380952381,21,6
99,Dawid-Skene EM,0.4835624527360996,21,6
99,Ensemble,-0.07426106630060844,21,6
99,CBC,0.8571428571428571,21,6
99,CBC-Weighted,0.8571428571428571,21,6
99,Oracle (eval-task beta),0.9999999999999999,21,6
100,Raw (no calibration),0.6428571428571429,21,6
100,Random control,-0.01428571428571428,21,6
100,Per-language norm.,0.6428571428571429,21,6
100,Backbone-only norm.,0.004761904761904763,21,6
100,Z-score,0.02380952380952381,21,6
100,Quantile normalization,-0.11303009931953838,21,6
100,ComBat-EB,0.6428571428571429,21,6
100,Dawid-Skene EM,0.48501953317261753,21,6
100,Ensemble,-0.023809523809523805,21,6
100,CBC,0.9999999999999999,21,6
100,CBC-Weighted,0.9999999999999999,21,6
100,Oracle (eval-task beta),0.9999999999999999,21,6
101,Raw (no calibration),0.6571428571428571,20,6
101,Random control,0.00952380952380952,20,6
101,Per-language norm.,0.6571428571428571,20,6
101,Backbone-only norm.,0.03809523809523809,20,6
101,Z-score,1.3877787807814457e-17,20,6
101,Quantile normalization,-0.10699766663648701,20,6
101,ComBat-EB,0.6571428571428571,20,6
101,Dawid-Skene EM,0.23491734855024854,20,6
101,Ensemble,-0.04114473026692441,20,6
101,CBC,0.9666666666666666,20,6
101,CBC-Weighted,0.9666666666666666,20,6
101,Oracle (eval-task beta),0.9999999999999999,20,6
102,Raw (no calibration),0.6142857142857141,22,6
102,Random control,-0.06666666666666667,22,6
102,Per-language norm.,0.6142857142857141,22,6
102,Backbone-only norm.,-0.023809523809523808,22,6
102,Z-score,0.0857142857142857,22,6
102,Quantile normalization,-0.1028497455319728,22,6
102,ComBat-EB,0.6142857142857141,22,6
102,Dawid-Skene EM,0.4835624527360996,22,6
102,Ensemble,-0.05765599430401721,22,6
102,CBC,0.8095238095238095,22,6
102,CBC-Weighted,0.8095238095238095,22,6
102,Oracle (eval-task beta),0.9999999999999999,22,6
103,Raw (no calibration),0.6666666666666667,18,6
103,Random control,-0.08095238095238096,18,6
103,Per-language norm.,0.6666666666666667,18,6
103,Backbone-only norm.,0.07142857142857141,18,6
103,Z-score,0.08095238095238096,18,6
103,Quantile normalization,-0.12022648192272269,18,6
103,ComBat-EB,0.6666666666666667,18,6
103,Dawid-Skene EM,0.20000000000000004,18,6
103,Ensemble,0.0012110077471679942,18,6
103,CBC,0.9428571428571428,18,6
103,CBC-Weighted,0.9428571428571428,18,6
103,Oracle (eval-task beta),0.9999999999999999,18,6
104,Raw (no calibration),0.6142857142857142,16,6
104,Random control,-0.03809523809523809,16,6
104,Per-language norm.,0.6142857142857142,16,6
104,Backbone-only norm.,-0.004761904761904767,16,6
104,Z-score,0.1476190476190476,16,6
104,Quantile normalization,-0.10292471505506527,16,6
104,ComBat-EB,0.6142857142857142,16,6
104,Dawid-Skene EM,0.4314309179840477,16,6
104,Ensemble,-0.031647318458861484,16,6
104,CBC,0.8380952380952381,16,6
104,CBC-Weighted,0.8380952380952381,16,6
104,Oracle (eval-task beta),0.9999999999999999,16,6
105,Raw (no calibration),0.6428571428571429,22,6
105,Random control,0.042857142857142864,22,6
105,Per-language norm.,0.6428571428571429,22,6
105,Backbone-only norm.,0.028571428571428564,22,6
105,Z-score,0.1285714285714286,22,6
105,Quantile normalization,-0.08295700472164771,22,6
105,ComBat-EB,0.6428571428571429,22,6
105,Dawid-Skene EM,0.20000000000000004,22,6
105,Ensemble,0.03415434267411374,22,6
105,CBC,0.9285714285714286,22,6
105,CBC-Weighted,0.9285714285714286,22,6
105,Oracle (eval-task beta),0.9999999999999999,22,6
106,Raw (no calibration),0.6428571428571429,18,6
106,Random control,0.004761904761904757,18,6
106,Per-language norm.,0.6428571428571429,18,6
106,Backbone-only norm.,0.2952380952380952,18,6
106,Z-score,0.5333333333333333,18,6
106,Quantile normalization,-0.09281696099463065,18,6
106,ComBat-EB,0.6428571428571429,18,6
106,Dawid-Skene EM,0.652899776225077,18,6
106,Ensemble,0.053328565193144266,18,6
106,CBC,0.8523809523809524,18,6
106,CBC-Weighted,0.8523809523809524,18,6
106,Oracle (eval-task beta),0.9999999999999999,18,6
107,Raw (no calibration),0.6666666666666666,21,6
107,Random control,-0.06666666666666667,21,6
107,Per-language norm.,0.6666666666666666,21,6
107,Backbone-only norm.,0.03333333333333333,21,6
107,Z-score,0.11428571428571428,21,6
107,Quantile normalization,-0.09625351227905814,21,6
107,ComBat-EB,0.6666666666666666,21,6
107,Dawid-Skene EM,0.0,21,6
107,Ensemble,-0.05203201708794841,21,6
107,CBC,0.8952380952380953,21,6
107,CBC-Weighted,0.8952380952380953,21,6
107,Oracle (eval-task beta),0.9999999999999999,21,6
108,Raw (no calibration),0.6666666666666667,17,6
108,Random control,0.12857142857142856,17,6
108,Per-language norm.,0.6666666666666667,17,6
108,Backbone-only norm.,-0.019047619047619056,17,6
108,Z-score,0.09999999999999999,17,6
108,Quantile normalization,-0.07022142489538462,17,6
108,ComBat-EB,0.6666666666666667,17,6
108,Dawid-Skene EM,0.7590243887083169,17,6
108,Ensemble,-0.012239031800128867,17,6
108,CBC,0.9095238095238093,17,6
108,CBC-Weighted,0.9095238095238093,17,6
108,Oracle (eval-task beta),0.9999999999999999,17,6
109,Raw (no calibration),0.6714285714285715,20,6
109,Random control,0.05714285714285715,20,6
109,Per-language norm.,0.6714285714285715,20,6
109,Backbone-only norm.,0.13809523809523808,20,6
109,Z-score,0.14761904761904757,20,6
109,Quantile normalization,-0.10495097295151802,20,6
109,ComBat-EB,0.6714285714285715,20,6
109,Dawid-Skene EM,0.2733109693295016,20,6
109,Ensemble,0.04873756412493163,20,6
109,CBC,0.9238095238095237,20,6
109,CBC-Weighted,0.9238095238095237,20,6
109,Oracle (eval-task beta),0.9999999999999999,20,6
110,Raw (no calibration),0.6619047619047619,18,6
110,Random control,-0.05238095238095237,18,6
110,Per-language norm.,0.6619047619047619,18,6
110,Backbone-only norm.,0.16666666666666666,18,6
110,Z-score,0.7190476190476192,18,6
110,Quantile normalization,-0.08139513968350238,18,6
110,ComBat-EB,0.6619047619047619,18,6
110,Dawid-Skene EM,0.6738043365125019,18,6
110,Ensemble,0.13393640750169594,18,6
110,CBC,0.7999999999999999,18,6
110,CBC-Weighted,0.7999999999999999,18,6
110,Oracle (eval-task beta),0.9999999999999999,18,6
111,Raw (no calibration),0.6285714285714284,21,6
111,Random control,-0.01428571428571428,21,6
111,Per-language norm.,0.6285714285714284,21,6
111,Backbone-only norm.,0.19999999999999998,21,6
111,Z-score,0.5095238095238096,21,6
111,Quantile normalization,-0.10142119383254188,21,6
111,ComBat-EB,0.6285714285714284,21,6
111,Dawid-Skene EM,0.4370395817310141,21,6
111,Ensemble,0.1030186743440025,21,6
111,CBC,0.838095238095238,21,6
111,CBC-Weighted,0.838095238095238,21,6
111,Oracle (eval-task beta),0.9999999999999999,21,6
112,Raw (no calibration),0.6333333333333334,22,6
112,Random control,-0.09523809523809525,22,6
112,Per-language norm.,0.6333333333333334,22,6
112,Backbone-only norm.,0.08571428571428572,22,6
112,Z-score,0.5380952380952381,22,6
112,Quantile normalization,-0.092399985456289,22,6
112,ComBat-EB,0.6666666666666666,22,6
112,Dawid-Skene EM,0.0,22,6
112,Ensemble,0.054323560527739616,22,6
112,CBC,0.9,22,6
112,CBC-Weighted,0.9,22,6
112,Oracle (eval-task beta),0.9999999999999999,22,6
113,Raw (no calibration),0.6428571428571429,24,6
113,Random control,0.019047619047619053,24,6
113,Per-language norm.,0.6428571428571429,24,6
113,Backbone-only norm.,0.09523809523809525,24,6
113,Z-score,0.619047619047619,24,6
113,Quantile normalization,-0.09883337172927786,24,6
113,ComBat-EB,0.6428571428571429,24,6
113,Dawid-Skene EM,0.47440468847296124,24,6
113,Ensemble,-0.08475600683056483,24,6
113,CBC,0.9285714285714286,24,6
113,CBC-Weighted,0.9285714285714286,24,6
113,Oracle (eval-task beta),0.9999999999999999,24,6
114,Raw (no calibration),0.6571428571428571,23,6
114,Random control,0.02380952380952381,23,6
114,Per-language norm.,0.6571428571428571,23,6
114,Backbone-only norm.,0.14761904761904762,23,6
114,Z-score,0.22380952380952376,23,6
114,Quantile normalization,-0.11487697832231099,23,6
114,ComBat-EB,0.6571428571428571,23,6
114,Dawid-Skene EM,0.28369760344246286,23,6
114,Ensemble,0.1142578860359853,23,6
114,CBC,0.895238095238095,23,6
114,CBC-Weighted,0.895238095238095,23,6
114,Oracle (eval-task beta),0.9999999999999999,23,6
115,Raw (no calibration),0.6428571428571429,23,6
115,Random control,-0.05238095238095238,23,6
115,Per-language norm.,0.6428571428571429,23,6
115,Backbone-only norm.,0.06190476190476189,23,6
115,Z-score,0.49999999999999994,23,6
115,Quantile normalization,-0.09647913692782294,23,6
115,ComBat-EB,0.6428571428571429,23,6
115,Dawid-Skene EM,0.524966870023764,23,6
115,Ensemble,0.01539824072961933,23,6
115,CBC,0.9285714285714286,23,6
115,CBC-Weighted,0.9285714285714286,23,6
115,Oracle (eval-task beta),0.9999999999999999,23,6
116,Raw (no calibration),0.619047619047619,19,6
116,Random control,-1.982541115402065e-18,19,6
116,Per-language norm.,0.619047619047619,19,6
116,Backbone-only norm.,-0.05714285714285713,19,6
116,Z-score,0.6047619047619046,19,6
116,Quantile normalization,-0.07456157131825411,19,6
116,ComBat-EB,0.619047619047619,19,6
116,Dawid-Skene EM,0.5979140363022555,19,6
116,Ensemble,-0.0073514162955212615,19,6
116,CBC,0.8761904761904761,19,6
116,CBC-Weighted,0.8761904761904761,19,6
116,Oracle (eval-task beta),0.9999999999999999,19,6
117,Raw (no calibration),0.6666666666666666,18,6
117,Random control,-0.07142857142857142,18,6
117,Per-language norm.,0.6666666666666666,18,6
117,Backbone-only norm.,0.1857142857142857,18,6
117,Z-score,0.5380952380952381,18,6
117,Quantile normalization,-0.11066700509120445,18,6
117,ComBat-EB,0.6333333333333334,18,6
117,Dawid-Skene EM,0.3077898325229628,18,6
117,Ensemble,0.16626493594216946,18,6
117,CBC,0.8619047619047618,18,6
117,CBC-Weighted,0.8619047619047618,18,6
117,Oracle (eval-task beta),0.9999999999999999,18,6
118,Raw (no calibration),0.6095238095238095,20,6
118,Random control,0.08095238095238096,20,6
118,Per-language norm.,0.6095238095238095,20,6
118,Backbone-only norm.,0.01428571428571428,20,6
118,Z-score,0.20952380952380958,20,6
118,Quantile normalization,-0.09583665043910869,20,6
118,ComBat-EB,0.6095238095238095,20,6
118,Dawid-Skene EM,0.23491734855024854,20,6
118,Ensemble,-0.010535418448492623,20,6
118,CBC,0.8761904761904761,20,6
118,CBC-Weighted,0.8761904761904761,20,6
118,Oracle (eval-task beta),0.9999999999999999,20,6
119,Raw (no calibration),0.6428571428571429,23,6
119,Random control,-0.004761904761904773,23,6
119,Per-language norm.,0.6428571428571429,23,6
119,Backbone-only norm.,0.15238095238095237,23,6
119,Z-score,0.30476190476190473,23,6
119,Quantile normalization,-0.05366860859800463,23,6
119,ComBat-EB,0.6428571428571429,23,6
119,Dawid-Skene EM,0.7270340699023484,23,6
119,Ensemble,0.0899337225197564,23,6
119,CBC,0.9095238095238093,23,6
119,CBC-Weighted,0.9095238095238093,23,6
119,Oracle (eval-task beta),0.9999999999999999,23,6
120,Raw (no calibration),0.6285714285714284,17,6
120,Random control,0.009523809523809509,17,6
120,Per-language norm.,0.6285714285714284,17,6
120,Backbone-only norm.,-0.02857142857142857,17,6
120,Z-score,0.14285714285714285,17,6
120,Quantile normalization,-0.10422527350755928,17,6
120,ComBat-EB,0.6285714285714284,17,6
120,Dawid-Skene EM,0.28369760344246286,17,6
120,Ensemble,-0.017704673307096387,17,6
120,CBC,0.9666666666666666,17,6
120,CBC-Weighted,0.9666666666666666,17,6
120,Oracle (eval-task beta),0.9999999999999999,17,6
121,Raw (no calibration),0.6619047619047619,14,6
121,Random control,-0.028571428571428574,14,6
121,Per-language norm.,0.6619047619047619,14,6
121,Backbone-only norm.,0.05714285714285713,14,6
121,Z-score,0.20476190476190476,14,6
121,Quantile normalization,-0.07747390086446967,14,6
121,ComBat-EB,0.6380952380952382,14,6
121,Dawid-Skene EM,0.0,14,6
121,Ensemble,-0.05185021674262792,14,6
121,CBC,0.9285714285714286,14,6
121,CBC-Weighted,0.9285714285714286,14,6
121,Oracle (eval-task beta),0.9999999999999999,14,6
122,Raw (no calibration),0.6523809523809524,18,6
122,Random control,-0.009523809523809518,18,6
122,Per-language norm.,0.6523809523809524,18,6
122,Backbone-only norm.,0.1285714285714286,18,6
122,Z-score,0.13809523809523805,18,6
122,Quantile normalization,-0.09467809491709454,18,6
122,ComBat-EB,0.6523809523809524,18,6
122,Dawid-Skene EM,0.0,18,6
122,Ensemble,0.03211939250663793,18,6
122,CBC,0.9666666666666666,18,6
122,CBC-Weighted,0.9666666666666666,18,6
122,Oracle (eval-task beta),0.9999999999999999,18,6
123,Raw (no calibration),0.6428571428571427,19,6
123,Random control,0.19047619047619047,19,6
123,Per-language norm.,0.6428571428571427,19,6
123,Backbone-only norm.,0.10952380952380954,19,6
123,Z-score,0.16666666666666669,19,6
123,Quantile normalization,-0.09037474132867616,19,6
123,ComBat-EB,0.6428571428571427,19,6
123,Dawid-Skene EM,0.4915318468404144,19,6
123,Ensemble,0.017669476352767582,19,6
123,CBC,0.9333333333333333,19,6
123,CBC-Weighted,0.9333333333333333,19,6
123,Oracle (eval-task beta),0.9999999999999999,19,6
124,Raw (no calibration),0.7,14,6
124,Random control,0.004761904761904765,14,6
124,Per-language norm.,0.7,14,6
124,Backbone-only norm.,0.05714285714285715,14,6
124,Z-score,0.2619047619047619,14,6
124,Quantile normalization,-0.1010212246641066,14,6
124,ComBat-EB,0.7,14,6
124,Dawid-Skene EM,0.4079571364593186,14,6
124,Ensemble,-0.0017124125902184559,14,6
124,CBC,0.9666666666666666,14,6
124,CBC-Weighted,0.9666666666666666,14,6
124,Oracle (eval-task beta),0.9999999999999999,14,6
125,Raw (no calibration),0.6666666666666667,17,6
125,Random control,0.019047619047619053,17,6
125,Per-language norm.,0.6666666666666667,17,6
125,Backbone-only norm.,-0.02857142857142857,17,6
125,Z-score,-0.0666666666666667,17,6
125,Quantile normalization,-0.11080583579485496,17,6
125,ComBat-EB,0.6666666666666667,17,6
125,Dawid-Skene EM,0.8628679329364746,17,6
125,Ensemble,-0.07431092865257427,17,6
125,CBC,0.9333333333333333,17,6
125,CBC-Weighted,0.9333333333333333,17,6
125,Oracle (eval-task beta),0.9999999999999999,17,6
126,Raw (no calibration),0.6476190476190476,20,6
126,Random control,0.014285714285714289,20,6
126,Per-language norm.,0.6476190476190476,20,6
126,Backbone-only norm.,0.12857142857142856,20,6
126,Z-score,0.45714285714285713,20,6
126,Quantile normalization,-0.08992692831167234,20,6
126,ComBat-EB,0.6476190476190476,20,6
126,Dawid-Skene EM,0.6738043365125019,20,6
126,Ensemble,0.07919268878096555,20,6
126,CBC,0.8714285714285713,20,6
126,CBC-Weighted,0.8714285714285713,20,6
126,Oracle (eval-task beta),0.9999999999999999,20,6
127,Raw (no calibration),0.6523809523809524,20,6
127,Random control,-0.08571428571428573,20,6
127,Per-language norm.,0.6523809523809524,20,6
127,Backbone-only norm.,0.014285714285714287,20,6
127,Z-score,0.08571428571428572,20,6
127,Quantile normalization,-0.10345245666046907,20,6
127,ComBat-EB,0.6523809523809524,20,6
127,Dawid-Skene EM,0.20000000000000004,20,6
127,Ensemble,0.009843414021539485,20,6
127,CBC,0.9238095238095235,20,6
127,CBC-Weighted,0.9238095238095235,20,6
127,Oracle (eval-task beta),0.9999999999999999,20,6
128,Raw (no calibration),0.6666666666666666,22,6
128,Random control,-0.004761904761904757,22,6
128,Per-language norm.,0.6666666666666666,22,6
128,Backbone-only norm.,-0.023809523809523808,22,6
128,Z-score,0.3095238095238095,22,6
128,Quantile normalization,-0.10413883784188492,22,6
128,ComBat-EB,0.6666666666666666,22,6
128,Dawid-Skene EM,0.6022292508680184,22,6
128,Ensemble,-0.03436547381470824,22,6
128,CBC,0.9666666666666666,22,6
128,CBC-Weighted,0.9666666666666666,22,6
128,Oracle (eval-task beta),0.9999999999999999,22,6
129,Raw (no calibration),0.6047619047619047,21,6
129,Random control,0.1285714285714286,21,6
129,Per-language norm.,0.6047619047619047,21,6
129,Backbone-only norm.,-0.08095238095238097,21,6
129,Z-score,0.13333333333333336,21,6
129,Quantile normalization,-0.10056756612421806,21,6
129,ComBat-EB,0.6047619047619047,21,6
129,Dawid-Skene EM,0.4865756220894749,21,6
129,Ensemble,-0.06502379419619267,21,6
129,CBC,0.9095238095238093,21,6
129,CBC-Weighted,0.9095238095238093,21,6
129,Oracle (eval-task beta),0.9999999999999999,21,6
130,Raw (no calibration),0.680952380952381,22,6
130,Random control,0.03809523809523809,22,6
130,Per-language norm.,0.680952380952381,22,6
130,Backbone-only norm.,0.07142857142857142,22,6
130,Z-score,0.1952380952380952,22,6
130,Quantile normalization,-0.09941450884785243,22,6
130,ComBat-EB,0.6476190476190476,22,6
130,Dawid-Skene EM,0.7566060246227577,22,6
130,Ensemble,-0.053899832307740723,22,6
130,CBC,0.9333333333333333,22,6
130,CBC-Weighted,0.9333333333333333,22,6
130,Oracle (eval-task beta),0.9999999999999999,22,6
131,Raw (no calibration),0.6095238095238094,19,6
131,Random control,0.004761904761904767,19,6
131,Per-language norm.,0.6095238095238094,19,6
131,Backbone-only norm.,0.06190476190476189,19,6
131,Z-score,0.009523809523809528,19,6
131,Quantile normalization,-0.07170939410370926,19,6
131,ComBat-EB,0.6095238095238094,19,6
131,Dawid-Skene EM,0.716630414212286,19,6
131,Ensemble,-0.03809523809523809,19,6
131,CBC,0.7952380952380952,19,6
131,CBC-Weighted,0.7952380952380952,19,6
131,Oracle (eval-task beta),0.9999999999999999,19,6
132,Raw (no calibration),0.6047619047619047,21,6
132,Random control,-0.02380952380952379,21,6
132,Per-language norm.,0.6047619047619047,21,6
132,Backbone-only norm.,-0.014285714285714287,21,6
132,Z-score,-0.08095238095238091,21,6
132,Quantile normalization,-0.09066712772100684,21,6
132,ComBat-EB,0.6047619047619047,21,6
132,Dawid-Skene EM,0.8628679329364746,21,6
132,Ensemble,-0.09828758740978152,21,6
132,CBC,0.9238095238095237,21,6
132,CBC-Weighted,0.9238095238095237,21,6
132,Oracle (eval-task beta),0.9999999999999999,21,6
133,Raw (no calibration),0.6285714285714287,21,6
133,Random control,0.004761904761904765,21,6
133,Per-language norm.,0.6285714285714287,21,6
133,Backbone-only norm.,0.028571428571428564,21,6
133,Z-score,0.13333333333333333,21,6
133,Quantile normalization,-0.09664125038119716,21,6
133,ComBat-EB,0.6285714285714287,21,6
133,Dawid-Skene EM,0.15846055842145712,21,6
133,Ensemble,0.07921943680547065,21,6
133,CBC,0.9428571428571428,21,6
133,CBC-Weighted,0.9428571428571428,21,6
133,Oracle (eval-task beta),0.9999999999999999,21,6
134,Raw (no calibration),0.6571428571428571,21,6
134,Random control,0.019047619047619053,21,6
134,Per-language norm.,0.6571428571428571,21,6
134,Backbone-only norm.,-0.03333333333333333,21,6
134,Z-score,0.052380952380952396,21,6
134,Quantile normalization,-0.1181926442814024,21,6
134,ComBat-EB,0.6571428571428571,21,6
134,Dawid-Skene EM,0.9272445692856943,21,6
134,Ensemble,0.004387532982817987,21,6
134,CBC,0.9666666666666666,21,6
134,CBC-Weighted,0.9666666666666666,21,6
134,Oracle (eval-task beta),0.9999999999999999,21,6
135,Raw (no calibration),0.6904761904761905,18,6
135,Random control,-0.009523809523809516,18,6
135,Per-language norm.,0.6904761904761905,18,6
135,Backbone-only norm.,0.19047619047619044,18,6
135,Z-score,0.457142857142857,18,6
135,Quantile normalization,-0.07416208846524723,18,6
135,ComBat-EB,0.6857142857142857,18,6
135,Dawid-Skene EM,0.22230791721149976,18,6
135,Ensemble,0.1676196140008017,18,6
135,CBC,0.8761904761904761,18,6
135,CBC-Weighted,0.8761904761904761,18,6
135,Oracle (eval-task beta),0.9999999999999999,18,6
136,Raw (no calibration),0.6142857142857141,22,6
136,Random control,0.038095238095238085,22,6
136,Per-language norm.,0.6142857142857141,22,6
136,Backbone-only norm.,0.03333333333333333,22,6
136,Z-score,0.29047619047619044,22,6
136,Quantile normalization,-0.0749923887363606,22,6
136,ComBat-EB,0.6142857142857141,22,6
136,Dawid-Skene EM,0.6150970800281369,22,6
136,Ensemble,-0.05987567789634089,22,6
136,CBC,0.7952380952380952,22,6
136,CBC-Weighted,0.7952380952380952,22,6
136,Oracle (eval-task beta),0.9999999999999999,22,6
137,Raw (no calibration),0.6666666666666666,18,6
137,Random control,0.13333333333333333,18,6
137,Per-language norm.,0.6666666666666666,18,6
137,Backbone-only norm.,0.09999999999999999,18,6
137,Z-score,0.5047619047619046,18,6
137,Quantile normalization,-0.11856432367135451,18,6
137,ComBat-EB,0.6666666666666666,18,6
137,Dawid-Skene EM,0.0,18,6
137,Ensemble,0.04690944471493006,18,6
137,CBC,0.9428571428571428,18,6
137,CBC-Weighted,0.9428571428571428,18,6
137,Oracle (eval-task beta),0.9999999999999999,18,6
138,Raw (no calibration),0.6571428571428571,23,6
138,Random control,-0.014285714285714289,23,6
138,Per-language norm.,0.6571428571428571,23,6
138,Backbone-only norm.,0.14285714285714285,23,6
138,Z-score,0.5619047619047618,23,6
138,Quantile normalization,-0.1070646393767375,23,6
138,ComBat-EB,0.6571428571428571,23,6
138,Dawid-Skene EM,0.7590243887083169,23,6
138,Ensemble,0.0887256478521158,23,6
138,CBC,0.8761904761904761,23,6
138,CBC-Weighted,0.8761904761904761,23,6
138,Oracle (eval-task beta),0.9999999999999999,23,6
139,Raw (no calibration),0.6714285714285715,23,6
139,Random control,-0.08095238095238096,23,6
139,Per-language norm.,0.6714285714285715,23,6
139,Backbone-only norm.,0.10476190476190476,23,6
139,Z-score,0.6380952380952382,23,6
139,Quantile normalization,-0.08743001419618476,23,6
139,ComBat-EB,0.6714285714285715,23,6
139,Dawid-Skene EM,0.6022292508680184,23,6
139,Ensemble,0.14774218637382006,23,6
139,CBC,0.9666666666666666,23,6
139,CBC-Weighted,0.9666666666666666,23,6
139,Oracle (eval-task beta),0.9999999999999999,23,6
140,Raw (no calibration),0.6285714285714284,22,6
140,Random control,0.07619047619047618,22,6
140,Per-language norm.,0.6285714285714284,22,6
140,Backbone-only norm.,-0.038095238095238085,22,6
140,Z-score,0.11904761904761904,22,6
140,Quantile normalization,-0.10154346283313671,22,6
140,ComBat-EB,0.6285714285714284,22,6
140,Dawid-Skene EM,1.0,22,6
140,Ensemble,-0.0063071824044397306,22,6
140,CBC,0.8952380952380953,22,6
140,CBC-Weighted,0.8952380952380953,22,6
140,Oracle (eval-task beta),0.9999999999999999,22,6
141,Raw (no calibration),0.6571428571428571,22,6
141,Random control,0.05238095238095236,22,6
141,Per-language norm.,0.6571428571428571,22,6
141,Backbone-only norm.,-0.09047619047619049,22,6
141,Z-score,0.2523809523809523,22,6
141,Quantile normalization,-0.09427089861836468,22,6
141,ComBat-EB,0.6571428571428571,22,6
141,Dawid-Skene EM,0.6396724879797583,22,6
141,Ensemble,-0.06782781206186883,22,6
141,CBC,0.9666666666666666,22,6
141,CBC-Weighted,0.9666666666666666,22,6
141,Oracle (eval-task beta),0.9999999999999999,22,6
142,Raw (no calibration),0.6904761904761905,16,6
142,Random control,0.028571428571428574,16,6
142,Per-language norm.,0.6904761904761905,16,6
142,Backbone-only norm.,-0.02857142857142857,16,6
142,Z-score,0.08095238095238096,16,6
142,Quantile normalization,-0.12162815787584799,16,6
142,ComBat-EB,0.6904761904761905,16,6
142,Dawid-Skene EM,0.39999999999999997,16,6
142,Ensemble,-0.04011325216563582,16,6
142,CBC,0.8619047619047618,16,6
142,CBC-Weighted,0.8619047619047618,16,6
142,Oracle (eval-task beta),0.9999999999999999,16,6
143,Raw (no calibration),0.6428571428571429,24,6
143,Random control,0.023809523809523805,24,6
143,Per-language norm.,0.6428571428571429,24,6
143,Backbone-only norm.,0.0476190476190476,24,6
143,Z-score,0.15238095238095237,24,6
143,Quantile normalization,-0.10742676677037062,24,6
143,ComBat-EB,0.6428571428571429,24,6
143,Dawid-Skene EM,0.6510243287560716,24,6
143,Ensemble,-0.032110593268055744,24,6
143,CBC,0.8999999999999998,24,6
143,CBC-Weighted,0.8999999999999998,24,6
143,Oracle (eval-task beta),0.9999999999999999,24,6
144,Raw (no calibration),0.6285714285714287,20,6
144,Random control,-0.04285714285714286,20,6
144,Per-language norm.,0.6285714285714287,20,6
144,Backbone-only norm.,-0.028571428571428564,20,6
144,Z-score,0.3095238095238095,20,6
144,Quantile normalization,-0.10560625620016215,20,6
144,ComBat-EB,0.6285714285714287,20,6
144,Dawid-Skene EM,0.6288435150088423,20,6
144,Ensemble,-0.05728359437479401,20,6
144,CBC,0.9285714285714286,20,6
144,CBC-Weighted,0.9285714285714286,20,6
144,Oracle (eval-task beta),0.9999999999999999,20,6
145,Raw (no calibration),0.619047619047619,23,6
145,Random control,0.08571428571428573,23,6
145,Per-language norm.,0.619047619047619,23,6
145,Backbone-only norm.,-0.07142857142857142,23,6
145,Z-score,0.028571428571428574,23,6
145,Quantile normalization,-0.11252322832248055,23,6
145,ComBat-EB,0.619047619047619,23,6
145,Dawid-Skene EM,0.33994298198410694,23,6
145,Ensemble,-0.023867294750482913,23,6
145,CBC,0.9428571428571428,23,6
145,CBC-Weighted,0.9428571428571428,23,6
145,Oracle (eval-task beta),0.9999999999999999,23,6
146,Raw (no calibration),0.6238095238095236,20,6
146,Random control,-0.07142857142857142,20,6
146,Per-language norm.,0.6238095238095236,20,6
146,Backbone-only norm.,3.96508223080413e-18,20,6
146,Z-score,0.019047619047619035,20,6
146,Quantile normalization,-0.11822753071846766,20,6
146,ComBat-EB,0.6238095238095236,20,6
146,Dawid-Skene EM,0.4835624527360996,20,6
146,Ensemble,-0.05714285714285715,20,6
146,CBC,0.8380952380952381,20,6
146,CBC-Weighted,0.8380952380952381,20,6
146,Oracle (eval-task beta),0.9999999999999999,20,6
147,Raw (no calibration),0.6095238095238094,21,6
147,Random control,0.07619047619047618,21,6
147,Per-language norm.,0.6095238095238094,21,6
147,Backbone-only norm.,0.07619047619047618,21,6
147,Z-score,0.3095238095238094,21,6
147,Quantile normalization,-0.09932577622568559,21,6
147,ComBat-EB,0.6095238095238094,21,6
147,Dawid-Skene EM,1.0,21,6
147,Ensemble,0.05696692295659146,21,6
147,CBC,0.8952380952380953,21,6
147,CBC-Weighted,0.8952380952380953,21,6
147,Oracle (eval-task beta),0.9999999999999999,21,6
148,Raw (no calibration),0.6571428571428571,21,6
148,Random control,0.042857142857142864,21,6
148,Per-language norm.,0.6571428571428571,21,6
148,Backbone-only norm.,0.07619047619047618,21,6
148,Z-score,0.07619047619047617,21,6
148,Quantile normalization,-0.09703072095273262,21,6
148,ComBat-EB,0.6571428571428571,21,6
148,Dawid-Skene EM,-0.0072729929487107756,21,6
148,Ensemble,-0.04912619522772636,21,6
148,CBC,0.9666666666666666,21,6
148,CBC-Weighted,0.9666666666666666,21,6
148,Oracle (eval-task beta),0.9999999999999999,21,6
149,Raw (no calibration),0.7000000000000001,20,6
149,Random control,0.0857142857142857,20,6
149,Per-language norm.,0.7000000000000001,20,6
149,Backbone-only norm.,0.0857142857142857,20,6
149,Z-score,0.2619047619047619,20,6
149,Quantile normalization,-0.09043494522271468,20,6
149,ComBat-EB,0.7000000000000001,20,6
149,Dawid-Skene EM,0.15846055842145712,20,6
149,Ensemble,0.0899337225197564,20,6
149,CBC,0.9428571428571428,20,6
149,CBC-Weighted,0.9428571428571428,20,6
149,Oracle (eval-task beta),0.9999999999999999,20,6
150,Raw (no calibration),0.6523809523809524,21,6
150,Random control,-0.08095238095238096,21,6
150,Per-language norm.,0.6523809523809524,21,6
150,Backbone-only norm.,0.04285714285714285,21,6
150,Z-score,0.09047619047619045,21,6
150,Quantile normalization,-0.11460752883774482,21,6
150,ComBat-EB,0.6523809523809524,21,6
150,Dawid-Skene EM,0.7590243887083169,21,6
150,Ensemble,-0.009523809523809516,21,6
150,CBC,0.8857142857142856,21,6
150,CBC-Weighted,0.8857142857142856,21,6
150,Oracle (eval-task beta),0.9999999999999999,21,6
151,Raw (no calibration),0.6523809523809524,19,6
151,Random control,0.04285714285714286,19,6
151,Per-language norm.,0.6523809523809524,19,6
151,Backbone-only norm.,-3.96508223080413e-18,19,6
151,Z-score,0.619047619047619,19,6
151,Quantile normalization,-0.08277485824372367,19,6
151,ComBat-EB,0.6523809523809524,19,6
151,Dawid-Skene EM,0.48234119640946915,19,6
151,Ensemble,0.011617421281833363,19,6
151,CBC,0.9285714285714286,19,6
151,CBC-Weighted,0.9285714285714286,19,6
151,Oracle (eval-task beta),0.9999999999999999,19,6
152,Raw (no calibration),0.6,14,6
152,Random control,-0.009523809523809526,14,6
152,Per-language norm.,0.6,14,6
152,Backbone-only norm.,0.04285714285714286,14,6
152,Z-score,0.08095238095238096,14,6
152,Quantile normalization,-0.09416103548132612,14,6
152,ComBat-EB,0.6,14,6
152,Dawid-Skene EM,0.7590243887083169,14,6
152,Ensemble,-0.04047356702566961,14,6
152,CBC,0.8142857142857142,14,6
152,CBC-Weighted,0.8142857142857142,14,6
152,Oracle (eval-task beta),0.9999999999999999,14,6
153,Raw (no calibration),0.6428571428571429,23,6
153,Random control,0.028571428571428557,23,6
153,Per-language norm.,0.6428571428571429,23,6
153,Backbone-only norm.,0.05238095238095238,23,6
153,Z-score,0.10952380952380954,23,6
153,Quantile normalization,-0.09711396176125099,23,6
153,ComBat-EB,0.6428571428571429,23,6
153,Dawid-Skene EM,0.6150970800281369,23,6
153,Ensemble,-0.03605735484823488,23,6
153,CBC,0.9333333333333333,23,6
153,CBC-Weighted,0.9333333333333333,23,6
153,Oracle (eval-task beta),0.9999999999999999,23,6
154,Raw (no calibration),0.6142857142857141,20,6
154,Random control,0.08095238095238093,20,6
154,Per-language norm.,0.6142857142857141,20,6
154,Backbone-only norm.,0.17142857142857143,20,6
154,Z-score,0.4095238095238095,20,6
154,Quantile normalization,-0.09058305244918986,20,6
154,ComBat-EB,0.6142857142857141,20,6
154,Dawid-Skene EM,0.21086113025183686,20,6
154,Ensemble,0.05098814428846391,20,6
154,CBC,0.8428571428571429,20,6
154,CBC-Weighted,0.8428571428571429,20,6
154,Oracle (eval-task beta),0.9999999999999999,20,6
155,Raw (no calibration),0.6666666666666667,19,6
155,Random control,-0.05238095238095237,19,6
155,Per-language norm.,0.6666666666666667,19,6
155,Backbone-only norm.,0.04285714285714286,19,6
155,Z-score,0.14285714285714285,19,6
155,Quantile normalization,-0.11865468980515452,19,6
155,ComBat-EB,0.6666666666666667,19,6
155,Dawid-Skene EM,-0.19999999999999998,19,6
155,Ensemble,0.05646551811354099,19,6
155,CBC,0.9095238095238096,19,6
155,CBC-Weighted,0.9095238095238096,19,6
155,Oracle (eval-task beta),0.9999999999999999,19,6
156,Raw (no calibration),0.6476190476190476,21,6
156,Random control,0.06666666666666667,21,6
156,Per-language norm.,0.6476190476190476,21,6
156,Backbone-only norm.,0.2,21,6
156,Z-score,0.29047619047619044,21,6
156,Quantile normalization,-0.12095360838344124,21,6
156,ComBat-EB,0.6476190476190476,21,6
156,Dawid-Skene EM,0.39999999999999997,21,6
156,Ensemble,0.09999999999999996,21,6
156,CBC,0.9666666666666666,21,6
156,CBC-Weighted,0.9666666666666666,21,6
156,Oracle (eval-task beta),0.9999999999999999,21,6
157,Raw (no calibration),0.6428571428571429,19,6
157,Random control,0.038095238095238106,19,6
157,Per-language norm.,0.6428571428571429,19,6
157,Backbone-only norm.,0.014285714285714273,19,6
157,Z-score,-0.00952380952380952,19,6
157,Quantile normalization,-0.09838439197783531,19,6
157,ComBat-EB,0.6428571428571429,19,6
157,Dawid-Skene EM,0.7590243887083169,19,6
157,Ensemble,-0.06488149043969882,19,6
157,CBC,0.9238095238095237,19,6
157,CBC-Weighted,0.9238095238095237,19,6
157,Oracle (eval-task beta),0.9999999999999999,19,6
158,Raw (no calibration),0.6285714285714287,21,6
158,Random control,-0.0619047619047619,21,6
158,Per-language norm.,0.6285714285714287,21,6
158,Backbone-only norm.,0.19523809523809524,21,6
158,Z-score,0.22857142857142856,21,6
158,Quantile normalization,-0.0968221475074944,21,6
158,ComBat-EB,0.6285714285714287,21,6
158,Dawid-Skene EM,0.5979140363022555,21,6
158,Ensemble,-0.05727772821573921,21,6
158,CBC,0.8095238095238094,21,6
158,CBC-Weighted,0.8095238095238094,21,6
158,Oracle (eval-task beta),0.9999999999999999,21,6
159,Raw (no calibration),0.680952380952381,19,6
159,Random control,0.09047619047619047,19,6
159,Per-language norm.,0.680952380952381,19,6
159,Backbone-only norm.,0.3904761904761904,19,6
159,Z-score,0.4333333333333334,19,6
159,Quantile normalization,-0.10468791058733863,19,6
159,ComBat-EB,0.6952380952380953,19,6
159,Dawid-Skene EM,0.471191601082491,19,6
159,Ensemble,0.17970617625088411,19,6
159,CBC,0.895238095238095,19,6
159,CBC-Weighted,0.895238095238095,19,6
159,Oracle (eval-task beta),0.9999999999999999,19,6
160,Raw (no calibration),0.6666666666666667,22,6
160,Random control,0.05714285714285715,22,6
160,Per-language norm.,0.6666666666666667,22,6
160,Backbone-only norm.,0.023809523809523805,22,6
160,Z-score,0.15238095238095237,22,6
160,Quantile normalization,-0.10545143383208315,22,6
160,ComBat-EB,0.6666666666666667,22,6
160,Dawid-Skene EM,0.4835624527360996,22,6
160,Ensemble,-0.021428571428571425,22,6
160,CBC,0.8523809523809524,22,6
160,CBC-Weighted,0.8523809523809524,22,6
160,Oracle (eval-task beta),0.9999999999999999,22,6
161,Raw (no calibration),0.7047619047619047,21,6
161,Random control,-0.06666666666666665,21,6
161,Per-language norm.,0.7047619047619047,21,6
161,Backbone-only norm.,0.2095238095238095,21,6
161,Z-score,0.39047619047619037,21,6
161,Quantile normalization,-0.10341303992839748,21,6
161,ComBat-EB,0.7047619047619047,21,6
161,Dawid-Skene EM,0.08191865017382634,21,6
161,Ensemble,0.037962552166664665,21,6
161,CBC,0.9428571428571428,21,6
161,CBC-Weighted,0.9428571428571428,21,6
161,Oracle (eval-task beta),0.9999999999999999,21,6
162,Raw (no calibration),0.7571428571428571,19,6
162,Random control,0.09523809523809523,19,6
162,Per-language norm.,0.7571428571428571,19,6
162,Backbone-only norm.,0.1571428571428572,19,6
162,Z-score,0.19999999999999996,19,6
162,Quantile normalization,-0.10125975948983068,19,6
162,ComBat-EB,0.7571428571428571,19,6
162,Dawid-Skene EM,0.029686624579641725,19,6
162,Ensemble,0.08108725202526301,19,6
162,CBC,0.9238095238095237,19,6
162,CBC-Weighted,0.9238095238095237,19,6
162,Oracle (eval-task beta),0.9999999999999999,19,6
163,Raw (no calibration),0.6666666666666666,18,6
163,Random control,-0.06666666666666667,18,6
163,Per-language norm.,0.6666666666666666,18,6
163,Backbone-only norm.,-0.028571428571428564,18,6
163,Z-score,0.11904761904761904,18,6
163,Quantile normalization,-0.09481350508698091,18,6
163,ComBat-EB,0.6666666666666666,18,6
163,Dawid-Skene EM,0.2824045318333193,18,6
163,Ensemble,-0.014957187155975606,18,6
163,CBC,0.8380952380952381,18,6
163,CBC-Weighted,0.8380952380952381,18,6
163,Oracle (eval-task beta),0.9999999999999999,18,6
164,Raw (no calibration),0.6238095238095236,22,6
164,Random control,-0.01428571428571428,22,6
164,Per-language norm.,0.6238095238095236,22,6
164,Backbone-only norm.,0.30476190476190473,22,6
164,Z-score,0.43333333333333324,22,6
164,Quantile normalization,-0.07975182626061773,22,6
164,ComBat-EB,0.6238095238095236,22,6
164,Dawid-Skene EM,0.4222095290645062,22,6
164,Ensemble,0.1322894605338488,22,6
164,CBC,0.8619047619047618,22,6
164,CBC-Weighted,0.8619047619047618,22,6
164,Oracle (eval-task beta),0.9999999999999999,22,6
165,Raw (no calibration),0.6428571428571429,22,6
165,Random control,0.14761904761904762,22,6
165,Per-language norm.,0.6428571428571429,22,6
165,Backbone-only norm.,0.004761904761904767,22,6
165,Z-score,0.5428571428571428,22,6
165,Quantile normalization,-0.10224765826415336,22,6
165,ComBat-EB,0.6428571428571429,22,6
165,Dawid-Skene EM,0.3800678080952247,22,6
165,Ensemble,0.01542632013088338,22,6
165,CBC,0.8714285714285713,22,6
165,CBC-Weighted,0.8714285714285713,22,6
165,Oracle (eval-task beta),0.9999999999999999,22,6
166,Raw (no calibration),0.6904761904761905,18,6
166,Random control,0.0476190476190476,18,6
166,Per-language norm.,0.6904761904761905,18,6
166,Backbone-only norm.,0.06190476190476191,18,6
166,Z-score,0.30476190476190473,18,6
166,Quantile normalization,-0.09339521824904373,18,6
166,ComBat-EB,0.6904761904761905,18,6
166,Dawid-Skene EM,0.21302258260369342,18,6
166,Ensemble,0.05969094447149299,18,6
166,CBC,0.819047619047619,18,6
166,CBC-Weighted,0.819047619047619,18,6
166,Oracle (eval-task beta),0.9999999999999999,18,6
167,Raw (no calibration),0.6142857142857141,21,6
167,Random control,-0.028571428571428574,21,6
167,Per-language norm.,0.6142857142857141,21,6
167,Backbone-only norm.,-0.06190476190476189,21,6
167,Z-score,0.052380952380952396,21,6
167,Quantile normalization,-0.10019804924375651,21,6
167,ComBat-EB,0.6142857142857141,21,6
167,Dawid-Skene EM,0.21302258260369342,21,6
167,Ensemble,-0.05730119285195841,21,6
167,CBC,0.9666666666666666,21,6
167,CBC-Weighted,0.9666666666666666,21,6
167,Oracle (eval-task beta),0.9999999999999999,21,6
168,Raw (no calibration),0.7523809523809524,21,6
168,Random control,0.06666666666666667,21,6
168,Per-language norm.,0.7523809523809524,21,6
168,Backbone-only norm.,0.19523809523809527,21,6
168,Z-score,0.12857142857142856,21,6
168,Quantile normalization,-0.10407245641676914,21,6
168,ComBat-EB,0.7523809523809524,21,6
168,Dawid-Skene EM,0.12249166782475973,21,6
168,Ensemble,0.06461998418108125,21,6
168,CBC,0.8619047619047618,21,6
168,CBC-Weighted,0.8619047619047618,21,6
168,Oracle (eval-task beta),0.9999999999999999,21,6
169,Raw (no calibration),0.6666666666666666,19,6
169,Random control,-0.07142857142857141,19,6
169,Per-language norm.,0.6666666666666666,19,6
169,Backbone-only norm.,0.019047619047619046,19,6
169,Z-score,0.1476190476190476,19,6
169,Quantile normalization,-0.09841826838394911,19,6
169,ComBat-EB,0.6666666666666666,19,6
169,Dawid-Skene EM,0.21313576957141125,19,6
169,Ensemble,0.003547963935209348,19,6
169,CBC,0.9666666666666666,19,6
169,CBC-Weighted,0.9666666666666666,19,6
169,Oracle (eval-task beta),0.9999999999999999,19,6
170,Raw (no calibration),0.619047619047619,20,6
170,Random control,-0.033333333333333326,20,6
170,Per-language norm.,0.619047619047619,20,6
170,Backbone-only norm.,-0.061904761904761886,20,6
170,Z-score,0.05714285714285715,20,6
170,Quantile normalization,-0.09581093105534323,20,6
170,ComBat-EB,0.619047619047619,20,6
170,Dawid-Skene EM,0.6150970800281369,20,6
170,Ensemble,-0.039350105916169754,20,6
170,CBC,0.9238095238095239,20,6
170,CBC-Weighted,0.9238095238095239,20,6
170,Oracle (eval-task beta),0.9999999999999999,20,6
171,Raw (no calibration),0.6523809523809525,18,6
171,Random control,-0.02857142857142857,18,6
171,Per-language norm.,0.6523809523809525,18,6
171,Backbone-only norm.,-0.009523809523809533,18,6
171,Z-score,-0.033333333333333326,18,6
171,Quantile normalization,-0.09356461915956836,18,6
171,ComBat-EB,0.6857142857142858,18,6
171,Dawid-Skene EM,0.6396724879797583,18,6
171,Ensemble,-0.06270910236577505,18,6
171,CBC,0.9333333333333333,18,6
171,CBC-Weighted,0.9333333333333333,18,6
171,Oracle (eval-task beta),0.9999999999999999,18,6
172,Raw (no calibration),0.7366349691736194,19,6
172,Random control,0.0413118652146079,19,6
172,Per-language norm.,0.7366349691736194,19,6
172,Backbone-only norm.,0.06190476190476191,19,6
172,Z-score,0.4714285714285714,19,6
172,Quantile normalization,-0.10491210956098684,19,6
172,ComBat-EB,0.738095238095238,19,6
172,Dawid-Skene EM,0.21313576957141125,19,6
172,Ensemble,0.04875067763519264,19,6
172,CBC,0.8904761904761903,19,6
172,CBC-Weighted,0.8904761904761903,19,6
172,Oracle (eval-task beta),0.9999999999999999,19,6
173,Raw (no calibration),0.6523809523809524,25,6
173,Random control,-0.038095238095238085,25,6
173,Per-language norm.,0.6523809523809524,25,6
173,Backbone-only norm.,0.004761904761904767,25,6
173,Z-score,0.019047619047619046,25,6
173,Quantile normalization,-0.10380305520123141,25,6
173,ComBat-EB,0.6523809523809524,25,6
173,Dawid-Skene EM,0.7182539682539684,25,6
173,Ensemble,-0.022097111219305365,25,6
173,CBC,0.8904761904761903,25,6
173,CBC-Weighted,0.8904761904761903,25,6
173,Oracle (eval-task beta),0.9999999999999999,25,6
174,Raw (no calibration),0.7238095238095238,23,6
174,Random control,-0.04285714285714285,23,6
174,Per-language norm.,0.7238095238095238,23,6
174,Backbone-only norm.,0.1571428571428571,23,6
174,Z-score,0.5428571428571428,23,6
174,Quantile normalization,-0.09655798176363792,23,6
174,ComBat-EB,0.7238095238095238,23,6
174,Dawid-Skene EM,0.08191865017382634,23,6
174,Ensemble,0.13483461478295727,23,6
174,CBC,0.8619047619047618,23,6
174,CBC-Weighted,0.8619047619047618,23,6
174,Oracle (eval-task beta),0.9999999999999999,23,6
175,Raw (no calibration),0.6666666666666667,24,6
175,Random control,-0.009523809523809513,24,6
175,Per-language norm.,0.6666666666666667,24,6
175,Backbone-only norm.,0.03333333333333334,24,6
175,Z-score,0.20952380952380947,24,6
175,Quantile normalization,-0.09613883349468355,24,6
175,ComBat-EB,0.6666666666666667,24,6
175,Dawid-Skene EM,1.0,24,6
175,Ensemble,-0.026879547537901925,24,6
175,CBC,0.9428571428571428,24,6
175,CBC-Weighted,0.9428571428571428,24,6
175,Oracle (eval-task beta),0.9999999999999999,24,6
176,Raw (no calibration),0.6428571428571429,21,6
176,Random control,-0.09999999999999999,21,6
176,Per-language norm.,0.6428571428571429,21,6
176,Backbone-only norm.,0.009523809523809532,21,6
176,Z-score,0.014285714285714292,21,6
176,Quantile normalization,-0.12149429739463387,21,6
176,ComBat-EB,0.6428571428571429,21,6
176,Dawid-Skene EM,0.7590243887083169,21,6
176,Ensemble,-0.07666548331778003,21,6
176,CBC,0.9333333333333333,21,6
176,CBC-Weighted,0.9333333333333333,21,6
176,Oracle (eval-task beta),0.9999999999999999,21,6
177,Raw (no calibration),0.6619047619047619,20,6
177,Random control,-0.08571428571428573,20,6
177,Per-language norm.,0.6619047619047619,20,6
177,Backbone-only norm.,0.2857142857142857,20,6
177,Z-score,0.5428571428571428,20,6
177,Quantile normalization,-0.09464351492687319,20,6
177,ComBat-EB,0.6666666666666666,20,6
177,Dawid-Skene EM,0.27397106785910846,20,6
177,Ensemble,0.29854559723743607,20,6
177,CBC,0.8333333333333333,20,6
177,CBC-Weighted,0.8333333333333333,20,6
177,Oracle (eval-task beta),0.9999999999999999,20,6
178,Raw (no calibration),0.6142857142857142,16,6
178,Random control,-0.028571428571428574,16,6
178,Per-language norm.,0.6142857142857142,16,6
178,Backbone-only norm.,0.06666666666666668,16,6
178,Z-score,0.08095238095238096,16,6
178,Quantile normalization,-0.10475056479043221,16,6
178,ComBat-EB,0.6142857142857142,16,6
178,Dawid-Skene EM,0.28369760344246286,16,6
178,Ensemble,-0.022803781043895514,16,6
178,CBC,0.895238095238095,16,6
178,CBC-Weighted,0.895238095238095,16,6
178,Oracle (eval-task beta),0.9999999999999999,16,6
179,Raw (no calibration),0.7238095238095238,20,6
179,Random control,-0.014285714285714285,20,6
179,Per-language norm.,0.7238095238095238,20,6
179,Backbone-only norm.,0.13333333333333333,20,6
179,Z-score,0.39999999999999997,20,6
179,Quantile normalization,-0.10648913081516591,20,6
179,ComBat-EB,0.7238095238095238,20,6
179,Dawid-Skene EM,0.12249166782475973,20,6
179,Ensemble,0.07873856351911204,20,6
179,CBC,0.9333333333333333,20,6
179,CBC-Weighted,0.9333333333333333,20,6
179,Oracle (eval-task beta),0.9999999999999999,20,6
180,Raw (no calibration),0.6428571428571429,20,6
180,Random control,-0.0857142857142857,20,6
180,Per-language norm.,0.6428571428571429,20,6
180,Backbone-only norm.,0.014285714285714282,20,6
180,Z-score,0.02380952380952382,20,6
180,Quantile normalization,-0.09518588983317913,20,6
180,ComBat-EB,0.6428571428571429,20,6
180,Dawid-Skene EM,0.7590243887083169,20,6
180,Ensemble,0.013408976433913254,20,6
180,CBC,0.8523809523809524,20,6
180,CBC-Weighted,0.8523809523809524,20,6
180,Oracle (eval-task beta),0.9999999999999999,20,6
181,Raw (no calibration),0.6428571428571429,16,6
181,Random control,0.07142857142857142,16,6
181,Per-language norm.,0.6428571428571429,16,6
181,Backbone-only norm.,0.19047619047619047,16,6
181,Z-score,0.519047619047619,16,6
181,Quantile normalization,-0.10661596715171205,16,6
181,ComBat-EB,0.6428571428571429,16,6
181,Dawid-Skene EM,0.49428412872388755,16,6
181,Ensemble,-0.10471790856899373,16,6
181,CBC,0.9238095238095239,16,6
181,CBC-Weighted,0.9238095238095239,16,6
181,Oracle (eval-task beta),0.9999999999999999,16,6
182,Raw (no calibration),0.6238095238095236,21,6
182,Random control,-0.08571428571428573,21,6
182,Per-language norm.,0.6238095238095236,21,6
182,Backbone-only norm.,0.20476190476190473,21,6
182,Z-score,0.3857142857142857,21,6
182,Quantile normalization,-0.10831134418741759,21,6
182,ComBat-EB,0.6238095238095236,21,6
182,Dawid-Skene EM,0.6150970800281369,21,6
182,Ensemble,0.08792810314755461,21,6
182,CBC,0.8904761904761903,21,6
182,CBC-Weighted,0.8904761904761903,21,6
182,Oracle (eval-task beta),0.9999999999999999,21,6
183,Raw (no calibration),0.6285714285714287,21,6
183,Random control,0.009523809523809533,21,6
183,Per-language norm.,0.6285714285714287,21,6
183,Backbone-only norm.,0.10952380952380954,21,6
183,Z-score,0.3238095238095238,21,6
183,Quantile normalization,-0.10738280743852589,21,6
183,ComBat-EB,0.6285714285714287,21,6
183,Dawid-Skene EM,0.4222095290645062,21,6
183,Ensemble,0.10709886094994613,21,6
183,CBC,0.7952380952380952,21,6
183,CBC-Weighted,0.7952380952380952,21,6
183,Oracle (eval-task beta),0.9999999999999999,21,6
184,Raw (no calibration),0.6285714285714284,19,6
184,Random control,-0.05238095238095238,19,6
184,Per-language norm.,0.6285714285714284,19,6
184,Backbone-only norm.,0.12380952380952379,19,6
184,Z-score,0.14285714285714285,19,6
184,Quantile normalization,-0.10818872160114838,19,6
184,ComBat-EB,0.6285714285714284,19,6
184,Dawid-Skene EM,0.716630414212286,19,6
184,Ensemble,0.011916494222871514,19,6
184,CBC,0.8142857142857142,19,6
184,CBC-Weighted,0.8142857142857142,19,6
184,Oracle (eval-task beta),0.9999999999999999,19,6
185,Raw (no calibration),0.6523809523809524,17,6
185,Random control,-0.06666666666666665,17,6
185,Per-language norm.,0.6523809523809524,17,6
185,Backbone-only norm.,0.12380952380952383,17,6
185,Z-score,0.24285714285714285,17,6
185,Quantile normalization,-0.09123993688725154,17,6
185,ComBat-EB,0.6523809523809524,17,6
185,Dawid-Skene EM,-0.19999999999999998,17,6
185,Ensemble,0.09875086221897576,17,6
185,CBC,0.8714285714285713,17,6
185,CBC-Weighted,0.8714285714285713,17,6
185,Oracle (eval-task beta),0.9999999999999999,17,6
186,Raw (no calibration),0.6666666666666666,21,6
186,Random control,-0.038095238095238085,21,6
186,Per-language norm.,0.6666666666666666,21,6
186,Backbone-only norm.,0.1238095238095238,21,6
186,Z-score,0.619047619047619,21,6
186,Quantile normalization,-0.07434443235476784,21,6
186,ComBat-EB,0.6666666666666666,21,6
186,Dawid-Skene EM,0.48234119640946915,21,6
186,Ensemble,0.13299026419938415,21,6
186,CBC,0.8714285714285713,21,6
186,CBC-Weighted,0.8714285714285713,21,6
186,Oracle (eval-task beta),0.9999999999999999,21,6
187,Raw (no calibration),0.6571428571428571,21,6
187,Random control,0.019047619047619042,21,6
187,Per-language norm.,0.6571428571428571,21,6
187,Backbone-only norm.,3.96508223080413e-18,21,6
187,Z-score,0.16666666666666669,21,6
187,Quantile normalization,-0.09521738831413389,21,6
187,ComBat-EB,0.6571428571428571,21,6
187,Dawid-Skene EM,0.6039582022654726,21,6
187,Ensemble,-0.050438344234165135,21,6
187,CBC,0.9333333333333332,21,6
187,CBC-Weighted,0.9333333333333332,21,6
187,Oracle (eval-task beta),0.9999999999999999,21,6
188,Raw (no calibration),0.6571428571428571,18,6
188,Random control,0.2095238095238095,18,6
188,Per-language norm.,0.6571428571428571,18,6
188,Backbone-only norm.,-9.912705577010326e-18,18,6
188,Z-score,0.37619047619047613,18,6
188,Quantile normalization,-0.09654043363149171,18,6
188,ComBat-EB,0.6571428571428571,18,6
188,Dawid-Skene EM,0.9272445692856943,18,6
188,Ensemble,0.08366760322870029,18,6
188,CBC,0.9285714285714286,18,6
188,CBC-Weighted,0.9285714285714286,18,6
188,Oracle (eval-task beta),0.9999999999999999,18,6
189,Raw (no calibration),0.6047619047619047,18,6
189,Random control,0.004761904761904768,18,6
189,Per-language norm.,0.6047619047619047,18,6
189,Backbone-only norm.,-0.03809523809523812,18,6
189,Z-score,0.07619047619047618,18,6
189,Quantile normalization,-0.0779297444961841,18,6
189,ComBat-EB,0.6047619047619047,18,6
189,Dawid-Skene EM,1.0,18,6
189,Ensemble,-0.03760263249076986,18,6
189,CBC,0.9428571428571428,18,6
189,CBC-Weighted,0.9428571428571428,18,6
189,Oracle (eval-task beta),0.9999999999999999,18,6
190,Raw (no calibration),0.6523809523809524,19,6
190,Random control,-0.009523809523809523,19,6
190,Per-language norm.,0.6523809523809524,19,6
190,Backbone-only norm.,-0.014285714285714287,19,6
190,Z-score,0.04285714285714285,19,6
190,Quantile normalization,-0.07349226870004165,19,6
190,ComBat-EB,0.6523809523809524,19,6
190,Dawid-Skene EM,0.0,19,6
190,Ensemble,-0.053380828987525865,19,6
190,CBC,0.9285714285714285,19,6
190,CBC-Weighted,0.9285714285714285,19,6
190,Oracle (eval-task beta),0.9999999999999999,19,6
191,Raw (no calibration),0.6428571428571429,18,6
191,Random control,-0.009523809523809521,18,6
191,Per-language norm.,0.6428571428571429,18,6
191,Backbone-only norm.,-0.028571428571428574,18,6
191,Z-score,1.1895246692412391e-17,18,6
191,Quantile normalization,-0.1084455209244496,18,6
191,ComBat-EB,0.619047619047619,18,6
191,Dawid-Skene EM,0.7590243887083169,18,6
191,Ensemble,-0.10523691188920858,18,6
191,CBC,0.8523809523809524,18,6
191,CBC-Weighted,0.8523809523809524,18,6
191,Oracle (eval-task beta),0.9999999999999999,18,6
192,Raw (no calibration),0.680952380952381,22,6
192,Random control,0.03809523809523809,22,6
192,Per-language norm.,0.680952380952381,22,6
192,Backbone-only norm.,-0.04761904761904762,22,6
192,Z-score,0.19047619047619047,22,6
192,Quantile normalization,-0.10756660047110832,22,6
192,ComBat-EB,0.680952380952381,22,6
192,Dawid-Skene EM,0.47440468847296124,22,6
192,Ensemble,0.0006656067112065332,22,6
192,CBC,0.9428571428571428,22,6
192,CBC-Weighted,0.9428571428571428,22,6
192,Oracle (eval-task beta),0.9999999999999999,22,6
193,Raw (no calibration),0.6285714285714287,21,6
193,Random control,0.047619047619047616,21,6
193,Per-language norm.,0.6285714285714287,21,6
193,Backbone-only norm.,0.15714285714285717,21,6
193,Z-score,0.19047619047619047,21,6
193,Quantile normalization,-0.10855149578230548,21,6
193,ComBat-EB,0.6285714285714287,21,6
193,Dawid-Skene EM,0.4370395817310141,21,6
193,Ensemble,0.043349748461611104,21,6
193,CBC,0.8904761904761903,21,6
193,CBC-Weighted,0.8904761904761903,21,6
193,Oracle (eval-task beta),0.9999999999999999,21,6
194,Raw (no calibration),0.6904761904761905,20,6
194,Random control,-0.042857142857142864,20,6
194,Per-language norm.,0.6904761904761905,20,6
194,Backbone-only norm.,0.16666666666666666,20,6
194,Z-score,0.519047619047619,20,6
194,Quantile normalization,-0.09501851922484761,20,6
194,ComBat-EB,0.6904761904761905,20,6
194,Dawid-Skene EM,0.0,20,6
194,Ensemble,0.02857142857142858,20,6
194,CBC,0.9095238095238093,20,6
194,CBC-Weighted,0.9095238095238093,20,6
194,Oracle (eval-task beta),0.9999999999999999,20,6
195,Raw (no calibration),0.680952380952381,21,6
195,Random control,-0.07142857142857141,21,6
195,Per-language norm.,0.680952380952381,21,6
195,Backbone-only norm.,-0.042857142857142864,21,6
195,Z-score,0.10952380952380955,21,6
195,Quantile normalization,-0.08273533846488901,21,6
195,ComBat-EB,0.680952380952381,21,6
195,Dawid-Skene EM,0.28369760344246286,21,6
195,Ensemble,-0.013843147159996494,21,6
195,CBC,0.9666666666666666,21,6
195,CBC-Weighted,0.9666666666666666,21,6
195,Oracle (eval-task beta),0.9999999999999999,21,6
196,Raw (no calibration),0.6142857142857141,20,6
196,Random control,0.038095238095238106,20,6
196,Per-language norm.,0.6142857142857141,20,6
196,Backbone-only norm.,0.06666666666666665,20,6
196,Z-score,0.2809523809523809,20,6
196,Quantile normalization,-0.1068298227356513,20,6
196,ComBat-EB,0.6142857142857141,20,6
196,Dawid-Skene EM,0.05997130828843089,20,6
196,Ensemble,-0.03896024362892952,20,6
196,CBC,0.9000000000000001,20,6
196,CBC-Weighted,0.9000000000000001,20,6
196,Oracle (eval-task beta),0.9999999999999999,20,6
197,Raw (no calibration),0.6571428571428571,20,6
197,Random control,0.14285714285714285,20,6
197,Per-language norm.,0.6571428571428571,20,6
197,Backbone-only norm.,0.1142857142857143,20,6
197,Z-score,0.11904761904761905,20,6
197,Quantile normalization,-0.09878924702097724,20,6
197,ComBat-EB,0.6571428571428571,20,6
197,Dawid-Skene EM,0.4048000751715612,20,6
197,Ensemble,-0.026691881033526647,20,6
197,CBC,0.8285714285714285,20,6
197,CBC-Weighted,0.8285714285714285,20,6
197,Oracle (eval-task beta),0.9999999999999999,20,6
198,Raw (no calibration),0.6428571428571429,21,6
198,Random control,0.009523809523809516,21,6
198,Per-language norm.,0.6428571428571429,21,6
198,Backbone-only norm.,0.2333333333333333,21,6
198,Z-score,0.3476190476190476,21,6
198,Quantile normalization,-0.11164434407463487,21,6
198,ComBat-EB,0.6428571428571429,21,6
198,Dawid-Skene EM,0.7566060246227577,21,6
198,Ensemble,0.053899832307740744,21,6
198,CBC,0.9428571428571428,21,6
198,CBC-Weighted,0.9428571428571428,21,6
198,Oracle (eval-task beta),0.9999999999999999,21,6
199,Raw (no calibration),0.6666666666666666,23,6
199,Random control,-0.08095238095238096,23,6
199,Per-language norm.,0.6666666666666666,23,6
199,Backbone-only norm.,0.3666666666666667,23,6
199,Z-score,0.3238095238095238,23,6
199,Quantile normalization,-0.10668624051889063,23,6
199,ComBat-EB,0.6666666666666666,23,6
199,Dawid-Skene EM,0.35054681598504683,23,6
199,Ensemble,0.2086060085586249,23,6
199,CBC,0.9285714285714286,23,6
199,CBC-Weighted,0.9285714285714286,23,6
199,Oracle (eval-task beta),0.9999999999999999,23,6
200,Raw (no calibration),0.6285714285714287,16,6
200,Random control,0.08571428571428574,16,6
200,Per-language norm.,0.6285714285714287,16,6
200,Backbone-only norm.,-0.038095238095238085,16,6
200,Z-score,0.19047619047619047,16,6
200,Quantile normalization,-0.09935646918955462,16,6
200,ComBat-EB,0.6285714285714287,16,6
200,Dawid-Skene EM,0.18835650198940201,16,6
200,Ensemble,0.004964236663917073,16,6
200,CBC,0.9,16,6
200,CBC-Weighted,0.9,16,6
200,Oracle (eval-task beta),0.9999999999999999,16,6
201,Raw (no calibration),0.6428571428571429,22,6
201,Random control,-0.09999999999999999,22,6
201,Per-language norm.,0.6428571428571429,22,6
201,Backbone-only norm.,-0.03333333333333333,22,6
201,Z-score,0.004761904761904759,22,6
201,Quantile normalization,-0.09464493639574999,22,6
201,ComBat-EB,0.6428571428571429,22,6
201,Dawid-Skene EM,0.4370395817310141,22,6
201,Ensemble,-0.021094301533204463,22,6
201,CBC,0.8428571428571429,22,6
201,CBC-Weighted,0.8428571428571429,22,6
201,Oracle (eval-task beta),0.9999999999999999,22,6
202,Raw (no calibration),0.6380952380952382,20,6
202,Random control,-0.014285714285714289,20,6
202,Per-language norm.,0.6380952380952382,20,6
202,Backbone-only norm.,-0.07619047619047618,20,6
202,Z-score,0.019047619047619042,20,6
202,Quantile normalization,-0.11167906961946471,20,6
202,ComBat-EB,0.6380952380952382,20,6
202,Dawid-Skene EM,0.7270340699023484,20,6
202,Ensemble,-0.08433039735125483,20,6
202,CBC,0.8285714285714284,20,6
202,CBC-Weighted,0.8285714285714284,20,6
202,Oracle (eval-task beta),0.9999999999999999,20,6
203,Raw (no calibration),0.680952380952381,20,6
203,Random control,-0.009523809523809528,20,6
203,Per-language norm.,0.680952380952381,20,6
203,Backbone-only norm.,-0.028571428571428574,20,6
203,Z-score,0.1238095238095238,20,6
203,Quantile normalization,-0.085025769879285,20,6
203,ComBat-EB,0.680952380952381,20,6
203,Dawid-Skene EM,0.496031746031746,20,6
203,Ensemble,0.00322244726530855,20,6
203,CBC,0.8904761904761903,20,6
203,CBC-Weighted,0.8904761904761903,20,6
203,Oracle (eval-task beta),0.9999999999999999,20,6
204,Raw (no calibration),0.6285714285714287,24,6
204,Random control,0.004761904761904763,24,6
204,Per-language norm.,0.6285714285714287,24,6
204,Backbone-only norm.,0.05714285714285715,24,6
204,Z-score,0.21904761904761902,24,6
204,Quantile normalization,-0.10589052341338824,24,6
204,ComBat-EB,0.6285714285714287,24,6
204,Dawid-Skene EM,0.806845127947537,24,6
204,Ensemble,-0.019575421606416097,24,6
204,CBC,0.9285714285714286,24,6
204,CBC-Weighted,0.9285714285714286,24,6
204,Oracle (eval-task beta),0.9999999999999999,24,6
205,Raw (no calibration),0.619047619047619,21,6
205,Random control,0.02380952380952382,21,6
205,Per-language norm.,0.619047619047619,21,6
205,Backbone-only norm.,-0.09999999999999998,21,6
205,Z-score,0.23809523809523808,21,6
205,Quantile normalization,-0.0996047034158031,21,6
205,ComBat-EB,0.619047619047619,21,6
205,Dawid-Skene EM,0.2375966836152159,21,6
205,Ensemble,-0.10066560671120652,21,6
205,CBC,0.9333333333333333,21,6
205,CBC-Weighted,0.9333333333333333,21,6
205,Oracle (eval-task beta),0.9999999999999999,21,6
206,Raw (no calibration),0.6285714285714287,17,6
206,Random control,-0.009523809523809514,17,6
206,Per-language norm.,0.6285714285714287,17,6
206,Backbone-only norm.,0.028571428571428557,17,6
206,Z-score,0.1857142857142857,17,6
206,Quantile normalization,-0.09225304839382954,17,6
206,ComBat-EB,0.6285714285714287,17,6
206,Dawid-Skene EM,0.4048000751715612,17,6
206,Ensemble,-0.049999999999999996,17,6
206,CBC,0.9095238095238095,17,6
206,CBC-Weighted,0.9095238095238095,17,6
206,Oracle (eval-task beta),0.9999999999999999,17,6
207,Raw (no calibration),0.6428571428571429,21,6
207,Random control,0.04761904761904762,21,6
207,Per-language norm.,0.6428571428571429,21,6
207,Backbone-only norm.,-0.02857142857142857,21,6
207,Z-score,0.5999999999999999,21,6
207,Quantile normalization,-0.06213486116970263,21,6
207,ComBat-EB,0.6428571428571429,21,6
207,Dawid-Skene EM,0.665867828575994,21,6
207,Ensemble,-0.014309178921933497,21,6
207,CBC,0.9666666666666666,21,6
207,CBC-Weighted,0.9666666666666666,21,6
207,Oracle (eval-task beta),0.9999999999999999,21,6
208,Raw (no calibration),0.7238095238095238,21,6
208,Random control,-0.08095238095238096,21,6
208,Per-language norm.,0.7238095238095238,21,6
208,Backbone-only norm.,0.052380952380952375,21,6
208,Z-score,0.05714285714285714,21,6
208,Quantile normalization,-0.1076781299283892,21,6
208,ComBat-EB,0.7238095238095238,21,6
208,Dawid-Skene EM,-0.0072729929487107756,21,6
208,Ensemble,-0.0050991077367991315,21,6
208,CBC,0.9238095238095237,21,6
208,CBC-Weighted,0.9238095238095237,21,6
208,Oracle (eval-task beta),0.9999999999999999,21,6
209,Raw (no calibration),0.680952380952381,19,6
209,Random control,-0.05238095238095236,19,6
209,Per-language norm.,0.680952380952381,19,6
209,Backbone-only norm.,-0.009523809523809518,19,6
209,Z-score,0.11904761904761904,19,6
209,Quantile normalization,-0.09837197347643813,19,6
209,ComBat-EB,0.680952380952381,19,6
209,Dawid-Skene EM,0.23491734855024848,19,6
209,Ensemble,-0.040282657812760365,19,6
209,CBC,0.9095238095238096,19,6
209,CBC-Weighted,0.9095238095238096,19,6
209,Oracle (eval-task beta),0.9999999999999999,19,6
210,Raw (no calibration),0.6428571428571429,23,6
210,Random control,-0.03809523809523809,23,6
210,Per-language norm.,0.6428571428571429,23,6
210,Backbone-only norm.,-0.04761904761904761,23,6
210,Z-score,0.09999999999999999,23,6
210,Quantile normalization,-0.1093393994015833,23,6
210,ComBat-EB,0.6428571428571429,23,6
210,Dawid-Skene EM,0.33994298198410694,23,6
210,Ensemble,-0.011564625850340115,23,6
210,CBC,0.8761904761904761,23,6
210,CBC-Weighted,0.8761904761904761,23,6
210,Oracle (eval-task beta),0.9999999999999999,23,6
211,Raw (no calibration),0.6285714285714284,19,6
211,Random control,0.24285714285714283,19,6
211,Per-language norm.,0.6285714285714284,19,6
211,Backbone-only norm.,-0.0238095238095238,19,6
211,Z-score,0.42380952380952375,19,6
211,Quantile normalization,-0.11653430506489716,19,6
211,ComBat-EB,0.6285714285714284,19,6
211,Dawid-Skene EM,0.3800678080952247,19,6
211,Ensemble,0.041633695202573186,19,6
211,CBC,0.9095238095238096,19,6
211,CBC-Weighted,0.9095238095238096,19,6
211,Oracle (eval-task beta),0.9999999999999999,19,6
212,Raw (no calibration),0.6285714285714287,20,6
212,Random control,-0.06190476190476189,20,6
212,Per-language norm.,0.6285714285714287,20,6
212,Backbone-only norm.,-0.07619047619047621,20,6
212,Z-score,0.10952380952380951,20,6
212,Quantile normalization,-0.0964060690969821,20,6
212,ComBat-EB,0.6285714285714287,20,6
212,Dawid-Skene EM,0.7270340699023484,20,6
212,Ensemble,-0.0028236956334547736,20,6
212,CBC,0.9095238095238093,20,6
212,CBC-Weighted,0.9095238095238093,20,6
212,Oracle (eval-task beta),0.9999999999999999,20,6
213,Raw (no calibration),0.6095238095238094,21,6
213,Random control,-0.047619047619047616,21,6
213,Per-language norm.,0.6095238095238094,21,6
213,Backbone-only norm.,0.19523809523809524,21,6
213,Z-score,0.36666666666666664,21,6
213,Quantile normalization,-0.08063268444954434,21,6
213,ComBat-EB,0.6095238095238094,21,6
213,Dawid-Skene EM,0.716630414212286,21,6
213,Ensemble,0.0933285982986037,21,6
213,CBC,0.7857142857142857,21,6
213,CBC-Weighted,0.7857142857142857,21,6
213,Oracle (eval-task beta),0.9999999999999999,21,6
214,Raw (no calibration),0.6333333333333334,22,6
214,Random control,-0.033333333333333326,22,6
214,Per-language norm.,0.6333333333333334,22,6
214,Backbone-only norm.,0.04285714285714285,22,6
214,Z-score,0.06666666666666664,22,6
214,Quantile normalization,-0.07207831883851054,22,6
214,ComBat-EB,0.6333333333333334,22,6
214,Dawid-Skene EM,0.21313576957141125,22,6
214,Ensemble,-0.0059729125090727765,22,6
214,CBC,0.8619047619047618,22,6
214,CBC-Weighted,0.8619047619047618,22,6
214,Oracle (eval-task beta),0.9999999999999999,22,6
215,Raw (no calibration),0.680952380952381,20,6
215,Random control,0.09047619047619047,20,6
215,Per-language norm.,0.680952380952381,20,6
215,Backbone-only norm.,-0.06190476190476191,20,6
215,Z-score,0.2714285714285714,20,6
215,Quantile normalization,-0.0926676768769966,20,6
215,ComBat-EB,0.6571428571428571,20,6
215,Dawid-Skene EM,0.21313576957141125,20,6
215,Ensemble,-0.03654996045270314,20,6
215,CBC,0.9285714285714286,20,6
215,CBC-Weighted,0.9285714285714286,20,6
215,Oracle (eval-task beta),0.9999999999999999,20,6
216,Raw (no calibration),0.6380952380952382,22,6
216,Random control,0.08095238095238096,22,6
216,Per-language norm.,0.6380952380952382,22,6
216,Backbone-only norm.,0.2095238095238095,22,6
216,Z-score,0.5333333333333332,22,6
216,Quantile normalization,-0.12185001899874592,22,6
216,ComBat-EB,0.6380952380952382,22,6
216,Dawid-Skene EM,0.6288435150088423,22,6
216,Ensemble,0.17381751063895032,22,6
216,CBC,0.9095238095238096,22,6
216,CBC-Weighted,0.9095238095238096,22,6
216,Oracle (eval-task beta),0.9999999999999999,22,6
217,Raw (no calibration),0.6523809523809522,20,6
217,Random control,0.047619047619047616,20,6
217,Per-language norm.,0.6523809523809522,20,6
217,Backbone-only norm.,0.14761904761904762,20,6
217,Z-score,0.1238095238095238,20,6
217,Quantile normalization,-0.11281261146665367,20,6
217,ComBat-EB,0.6523809523809522,20,6
217,Dawid-Skene EM,0.7590243887083169,20,6
217,Ensemble,0.06754340451846767,20,6
217,CBC,0.8714285714285713,20,6
217,CBC-Weighted,0.8714285714285713,20,6
217,Oracle (eval-task beta),0.9999999999999999,20,6
218,Raw (no calibration),0.6666666666666666,21,6
218,Random control,-0.033333333333333326,21,6
218,Per-language norm.,0.6666666666666666,21,6
218,Backbone-only norm.,0.26666666666666666,21,6
218,Z-score,0.3285714285714286,21,6
218,Quantile normalization,-0.0629469792532459,21,6
218,ComBat-EB,0.6666666666666666,21,6
218,Dawid-Skene EM,0.471191601082491,21,6
218,Ensemble,0.1877228381660149,21,6
218,CBC,0.895238095238095,21,6
218,CBC-Weighted,0.895238095238095,21,6
218,Oracle (eval-task beta),0.9999999999999999,21,6
219,Raw (no calibration),0.6285714285714287,22,6
219,Random control,-0.004761904761904749,22,6
219,Per-language norm.,0.6285714285714287,22,6
219,Backbone-only norm.,0.15238095238095234,22,6
219,Z-score,0.2857142857142857,22,6
219,Quantile normalization,-0.10400363869159458,22,6
219,ComBat-EB,0.6285714285714287,22,6
219,Dawid-Skene EM,0.7566060246227577,22,6
219,Ensemble,-0.04214167379397049,22,6
219,CBC,0.8666666666666666,22,6
219,CBC-Weighted,0.8666666666666666,22,6
219,Oracle (eval-task beta),0.9999999999999999,22,6
220,Raw (no calibration),0.6285714285714284,23,6
220,Random control,-0.08571428571428572,23,6
220,Per-language norm.,0.6285714285714284,23,6
220,Backbone-only norm.,0.05714285714285715,23,6
220,Z-score,0.13333333333333333,23,6
220,Quantile normalization,-0.11604603474986233,23,6
220,ComBat-EB,0.6285714285714284,23,6
220,Dawid-Skene EM,0.27397106785910846,23,6
220,Ensemble,-0.001208074667640609,23,6
220,CBC,0.9095238095238096,23,6
220,CBC-Weighted,0.9095238095238096,23,6
220,Oracle (eval-task beta),0.9999999999999999,23,6
221,Raw (no calibration),0.6571428571428571,22,6
221,Random control,0.05714285714285713,22,6
221,Per-language norm.,0.6571428571428571,22,6
221,Backbone-only norm.,0.19999999999999998,22,6
221,Z-score,0.4619047619047619,22,6
221,Quantile normalization,-0.10578372293194091,22,6
221,ComBat-EB,0.6571428571428571,22,6
221,Dawid-Skene EM,0.4314309179840477,22,6
221,Ensemble,0.16134176239163603,22,6
221,CBC,0.9095238095238095,22,6
221,CBC-Weighted,0.9095238095238095,22,6
221,Oracle (eval-task beta),0.9999999999999999,22,6
222,Raw (no calibration),0.6285714285714287,19,6
222,Random control,-0.009523809523809528,19,6
222,Per-language norm.,0.6285714285714287,19,6
222,Backbone-only norm.,0.019047619047619042,19,6
222,Z-score,-0.014285714285714289,19,6
222,Quantile normalization,-0.07717561619320527,19,6
222,ComBat-EB,0.6285714285714287,19,6
222,Dawid-Skene EM,0.716630414212286,19,6
222,Ensemble,0.0016801487154170394,19,6
222,CBC,0.8,19,6
222,CBC-Weighted,0.8,19,6
222,Oracle (eval-task beta),0.9999999999999999,19,6
223,Raw (no calibration),0.6619047619047619,18,6
223,Random control,0.004761904761904759,18,6
223,Per-language norm.,0.6619047619047619,18,6
223,Backbone-only norm.,-0.019047619047619056,18,6
223,Z-score,0.18095238095238095,18,6
223,Quantile normalization,-0.10219403807023511,18,6
223,ComBat-EB,0.6619047619047619,18,6
223,Dawid-Skene EM,0.21302258260369342,18,6
223,Ensemble,-0.08213112482474753,18,6
223,CBC,0.9285714285714286,18,6
223,CBC-Weighted,0.9285714285714286,18,6
223,Oracle (eval-task beta),0.9999999999999999,18,6
224,Raw (no calibration),0.6142857142857144,18,6
224,Random control,-0.009523809523809528,18,6
224,Per-language norm.,0.6142857142857144,18,6
224,Backbone-only norm.,0.06666666666666667,18,6
224,Z-score,0.6142857142857141,18,6
224,Quantile normalization,-0.09108876036334071,18,6
224,ComBat-EB,0.6142857142857144,18,6
224,Dawid-Skene EM,0.524966870023764,18,6
224,Ensemble,0.13895317927841178,18,6
224,CBC,0.9428571428571428,18,6
224,CBC-Weighted,0.9428571428571428,18,6
224,Oracle (eval-task beta),0.9999999999999999,18,6
225,Raw (no calibration),0.6666666666666666,16,6
225,Random control,-0.042857142857142864,16,6
225,Per-language norm.,0.6666666666666666,16,6
225,Backbone-only norm.,-0.06190476190476189,16,6
225,Z-score,0.20476190476190478,16,6
225,Quantile normalization,-0.10608204651435081,16,6
225,ComBat-EB,0.6666666666666666,16,6
225,Dawid-Skene EM,0.3800678080952247,16,6
225,Ensemble,-0.07857142857142858,16,6
225,CBC,0.9285714285714286,16,6
225,CBC-Weighted,0.9285714285714286,16,6
225,Oracle (eval-task beta),0.9999999999999999,16,6
226,Raw (no calibration),0.6523809523809524,25,6
226,Random control,-0.02380952380952381,25,6
226,Per-language norm.,0.6523809523809524,25,6
226,Backbone-only norm.,0.004761904761904765,25,6
226,Z-score,0.5571428571428572,25,6
226,Quantile normalization,-0.09425105274159852,25,6
226,ComBat-EB,0.6285714285714287,25,6
226,Dawid-Skene EM,0.48234119640946915,25,6
226,Ensemble,-0.03927398196760466,25,6
226,CBC,0.9238095238095239,25,6
226,CBC-Weighted,0.9238095238095239,25,6
226,Oracle (eval-task beta),0.9999999999999999,25,6
227,Raw (no calibration),0.6285714285714287,20,6
227,Random control,-0.03333333333333334,20,6
227,Per-language norm.,0.6285714285714287,20,6
227,Backbone-only norm.,-0.05714285714285715,20,6
227,Z-score,-0.06666666666666665,20,6
227,Quantile normalization,-0.08230002163333915,20,6
227,ComBat-EB,0.6285714285714287,20,6
227,Dawid-Skene EM,0.716630414212286,20,6
227,Ensemble,-0.07025133769623018,20,6
227,CBC,0.9238095238095237,20,6
227,CBC-Weighted,0.9238095238095237,20,6
227,Oracle (eval-task beta),0.9999999999999999,20,6
228,Raw (no calibration),0.6285714285714287,21,6
228,Random control,-0.004761904761904761,21,6
228,Per-language norm.,0.6285714285714287,21,6
228,Backbone-only norm.,0.02380952380952383,21,6
228,Z-score,0.2095238095238095,21,6
228,Quantile normalization,-0.1102086650102961,21,6
228,ComBat-EB,0.6285714285714287,21,6
228,Dawid-Skene EM,0.3800678080952247,21,6
228,Ensemble,0.03786028574826834,21,6
228,CBC,0.8761904761904761,21,6
228,CBC-Weighted,0.8761904761904761,21,6
228,Oracle (eval-task beta),0.9999999999999999,21,6
229,Raw (no calibration),0.6666666666666667,17,6
229,Random control,-0.06666666666666667,17,6
229,Per-language norm.,0.6666666666666667,17,6
229,Backbone-only norm.,-0.04761904761904762,17,6
229,Z-score,-0.019047619047619053,17,6
229,Quantile normalization,-0.09588399934190862,17,6
229,ComBat-EB,0.680952380952381,17,6
229,Dawid-Skene EM,1.0,17,6
229,Ensemble,-0.07248230345182123,17,6
229,CBC,0.9285714285714286,17,6
229,CBC-Weighted,0.9285714285714286,17,6
229,Oracle (eval-task beta),0.9999999999999999,17,6
230,Raw (no calibration),0.6285714285714284,19,6
230,Random control,-3.96508223080413e-18,19,6
230,Per-language norm.,0.6285714285714284,19,6
230,Backbone-only norm.,0.1,19,6
230,Z-score,0.08095238095238091,19,6
230,Quantile normalization,-0.10565728022319314,19,6
230,ComBat-EB,0.6285714285714284,19,6
230,Dawid-Skene EM,0.6360016403155623,19,6
230,Ensemble,-0.06938188894298601,19,6
230,CBC,0.8761904761904761,19,6
230,CBC-Weighted,0.8761904761904761,19,6
230,Oracle (eval-task beta),0.9999999999999999,19,6
231,Raw (no calibration),0.6285714285714287,21,6
231,Random control,0.11904761904761904,21,6
231,Per-language norm.,0.6285714285714287,21,6
231,Backbone-only norm.,-0.05714285714285714,21,6
231,Z-score,0.023809523809523805,21,6
231,Quantile normalization,-0.1099716232057538,21,6
231,ComBat-EB,0.6285714285714287,21,6
231,Dawid-Skene EM,0.7182539682539684,21,6
231,Ensemble,-0.07619047619047617,21,6
231,CBC,0.9095238095238095,21,6
231,CBC-Weighted,0.9095238095238095,21,6
231,Oracle (eval-task beta),0.9999999999999999,21,6
232,Raw (no calibration),0.6619047619047619,16,6
232,Random control,-0.05238095238095237,16,6
232,Per-language norm.,0.6619047619047619,16,6
232,Backbone-only norm.,0.3809523809523809,16,6
232,Z-score,0.41428571428571426,16,6
232,Quantile normalization,-0.1030850522352453,16,6
232,ComBat-EB,0.6619047619047619,16,6
232,Dawid-Skene EM,0.2824045318333193,16,6
232,Ensemble,0.23341834205424955,16,6
232,CBC,0.8142857142857143,16,6
232,CBC-Weighted,0.8142857142857143,16,6
232,Oracle (eval-task beta),0.9999999999999999,16,6
233,Raw (no calibration),0.6428571428571429,22,6
233,Random control,-0.04761904761904762,22,6
233,Per-language norm.,0.6428571428571429,22,6
233,Backbone-only norm.,-0.023809523809523805,22,6
233,Z-score,0.09523809523809523,22,6
233,Quantile normalization,-0.09079092732554232,22,6
233,ComBat-EB,0.6428571428571429,22,6
233,Dawid-Skene EM,0.496031746031746,22,6
233,Ensemble,-0.05593184939568914,22,6
233,CBC,0.8619047619047618,22,6
233,CBC-Weighted,0.8619047619047618,22,6
233,Oracle (eval-task beta),0.9999999999999999,22,6
234,Raw (no calibration),0.6571428571428571,22,6
234,Random control,-0.03809523809523809,22,6
234,Per-language norm.,0.6571428571428571,22,6
234,Backbone-only norm.,0.12380952380952381,22,6
234,Z-score,0.10476190476190475,22,6
234,Quantile normalization,-0.10373543890857774,22,6
234,ComBat-EB,0.6571428571428571,22,6
234,Dawid-Skene EM,0.6150970800281369,22,6
234,Ensemble,0.018364413859248092,22,6
234,CBC,0.9666666666666666,22,6
234,CBC-Weighted,0.9666666666666666,22,6
234,Oracle (eval-task beta),0.9999999999999999,22,6
235,Raw (no calibration),0.6285714285714287,21,6
235,Random control,-0.07142857142857142,21,6
235,Per-language norm.,0.6285714285714287,21,6
235,Backbone-only norm.,0.04761904761904761,21,6
235,Z-score,0.13809523809523808,21,6
235,Quantile normalization,-0.09303804710401108,21,6
235,ComBat-EB,0.6285714285714287,21,6
235,Dawid-Skene EM,0.21086113025183686,21,6
235,Ensemble,-0.0023809523809523725,21,6
235,CBC,0.9333333333333333,21,6
235,CBC-Weighted,0.9333333333333333,21,6
235,Oracle (eval-task beta),0.9999999999999999,21,6
236,Raw (no calibration),0.6666666666666667,13,6
236,Random control,-0.00952380952380952,13,6
236,Per-language norm.,0.6666666666666667,13,6
236,Backbone-only norm.,0.4523809523809524,13,6
236,Z-score,0.5761904761904761,13,6
236,Quantile normalization,-0.09622932529554522,13,6
236,ComBat-EB,0.6666666666666667,13,6
236,Dawid-Skene EM,0.4835624527360996,13,6
236,Ensemble,0.2657385443876915,13,6
236,CBC,0.8333333333333333,13,6
236,CBC-Weighted,0.8333333333333333,13,6
236,Oracle (eval-task beta),0.9999999999999999,13,6
237,Raw (no calibration),0.6666666666666666,20,6
237,Random control,0.06666666666666667,20,6
237,Per-language norm.,0.6666666666666666,20,6
237,Backbone-only norm.,0.19999999999999996,20,6
237,Z-score,0.1714285714285714,20,6
237,Quantile normalization,-0.08053109114773191,20,6
237,ComBat-EB,0.6666666666666666,20,6
237,Dawid-Skene EM,0.48501953317261753,20,6
237,Ensemble,0.05937720613281786,20,6
237,CBC,0.8523809523809524,20,6
237,CBC-Weighted,0.8523809523809524,20,6
237,Oracle (eval-task beta),0.9999999999999999,20,6
238,Raw (no calibration),0.6619047619047619,22,6
238,Random control,-5.9476233462061954e-18,22,6
238,Per-language norm.,0.6619047619047619,22,6
238,Backbone-only norm.,0.038095238095238085,22,6
238,Z-score,0.30476190476190473,22,6
238,Quantile normalization,-0.07763770942058547,22,6
238,ComBat-EB,0.7285714285714285,22,6
238,Dawid-Skene EM,0.40417353329564215,22,6
238,Ensemble,0.030703032157028767,22,6
238,CBC,0.9666666666666666,22,6
238,CBC-Weighted,0.9666666666666666,22,6
238,Oracle (eval-task beta),0.9999999999999999,22,6
239,Raw (no calibration),0.6095238095238095,20,6
239,Random control,0.004761904761904765,20,6
239,Per-language norm.,0.6095238095238095,20,6
239,Backbone-only norm.,0.1285714285714286,20,6
239,Z-score,0.42857142857142855,20,6
239,Quantile normalization,-0.08546058876273557,20,6
239,ComBat-EB,0.6095238095238095,20,6
239,Dawid-Skene EM,0.28369760344246286,20,6
239,Ensemble,0.04285714285714284,20,6
239,CBC,0.9333333333333333,20,6
239,CBC-Weighted,0.9333333333333333,20,6
239,Oracle (eval-task beta),0.9999999999999999,20,6
240,Raw (no calibration),0.6333333333333334,24,6
240,Random control,-0.01428571428571428,24,6
240,Per-language norm.,0.6333333333333334,24,6
240,Backbone-only norm.,0.03333333333333334,24,6
240,Z-score,0.10952380952380951,24,6
240,Quantile normalization,-0.11723339789756151,24,6
240,ComBat-EB,0.6333333333333334,24,6
240,Dawid-Skene EM,0.5979140363022555,24,6
240,Ensemble,-0.06529732321039738,24,6
240,CBC,0.9666666666666666,24,6
240,CBC-Weighted,0.9666666666666666,24,6
240,Oracle (eval-task beta),0.9999999999999999,24,6
241,Raw (no calibration),0.6095238095238094,19,6
241,Random control,-0.10476190476190475,19,6
241,Per-language norm.,0.6095238095238094,19,6
241,Backbone-only norm.,0.1476190476190476,19,6
241,Z-score,0.2523809523809524,19,6
241,Quantile normalization,-0.09999444259307493,19,6
241,ComBat-EB,0.6095238095238094,19,6
241,Dawid-Skene EM,0.28369760344246286,19,6
241,Ensemble,0.03671709540038661,19,6
241,CBC,0.8619047619047618,19,6
241,CBC-Weighted,0.8619047619047618,19,6
241,Oracle (eval-task beta),0.9999999999999999,19,6
242,Raw (no calibration),0.6285714285714287,24,6
242,Random control,-0.04761904761904763,24,6
242,Per-language norm.,0.6285714285714287,24,6
242,Backbone-only norm.,-0.019047619047619046,24,6
242,Z-score,0.06666666666666665,24,6
242,Quantile normalization,-0.08867401797481264,24,6
242,ComBat-EB,0.6047619047619047,24,6
242,Dawid-Skene EM,0.7311075093759161,24,6
242,Ensemble,-0.0030641575693233225,24,6
242,CBC,0.8999999999999998,24,6
242,CBC-Weighted,0.8999999999999998,24,6
242,Oracle (eval-task beta),0.9999999999999999,24,6
243,Raw (no calibration),0.6571428571428571,20,6
243,Random control,-0.03809523809523808,20,6
243,Per-language norm.,0.6571428571428571,20,6
243,Backbone-only norm.,0.009523809523809533,20,6
243,Z-score,0.1571428571428571,20,6
243,Quantile normalization,-0.08565020479489618,20,6
243,ComBat-EB,0.6571428571428571,20,6
243,Dawid-Skene EM,0.40417353329564215,20,6
243,Ensemble,-0.09622134990605095,20,6
243,CBC,0.9333333333333333,20,6
243,CBC-Weighted,0.9333333333333333,20,6
243,Oracle (eval-task beta),0.9999999999999999,20,6
244,Raw (no calibration),0.6666666666666666,20,6
244,Random control,-0.08095238095238096,20,6
244,Per-language norm.,0.6666666666666666,20,6
244,Backbone-only norm.,0.10476190476190475,20,6
244,Z-score,-0.019047619047619042,20,6
244,Quantile normalization,-0.10702297791641832,20,6
244,ComBat-EB,0.6666666666666666,20,6
244,Dawid-Skene EM,0.19444197966665464,20,6
244,Ensemble,-0.030615177977486578,20,6
244,CBC,0.8619047619047618,20,6
244,CBC-Weighted,0.8619047619047618,20,6
244,Oracle (eval-task beta),0.9999999999999999,20,6
245,Raw (no calibration),0.6333333333333334,21,6
245,Random control,-0.07142857142857144,21,6
245,Per-language norm.,0.6333333333333334,21,6
245,Backbone-only norm.,0.1952380952380952,21,6
245,Z-score,0.4047619047619047,21,6
245,Quantile normalization,-0.10918461489453898,21,6
245,ComBat-EB,0.6333333333333334,21,6
245,Dawid-Skene EM,0.25075894507783303,21,6
245,Ensemble,0.1385526467453775,21,6
245,CBC,0.8999999999999998,21,6
245,CBC-Weighted,0.8999999999999998,21,6
245,Oracle (eval-task beta),0.9999999999999999,21,6
246,Raw (no calibration),0.6285714285714287,22,6
246,Random control,-0.04761904761904762,22,6
246,Per-language norm.,0.6285714285714287,22,6
246,Backbone-only norm.,0.09523809523809525,22,6
246,Z-score,0.16190476190476194,22,6
246,Quantile normalization,-0.10458281650273517,22,6
246,ComBat-EB,0.6285714285714287,22,6
246,Dawid-Skene EM,0.48195919692055167,22,6
246,Ensemble,0.03039219440893629,22,6
246,CBC,0.7857142857142857,22,6
246,CBC-Weighted,0.7857142857142857,22,6
246,Oracle (eval-task beta),0.9999999999999999,22,6
247,Raw (no calibration),0.6238095238095236,21,6
247,Random control,-0.05238095238095238,21,6
247,Per-language norm.,0.6238095238095236,21,6
247,Backbone-only norm.,0.17619047619047615,21,6
247,Z-score,0.11904761904761904,21,6
247,Quantile normalization,-0.10959414658561906,21,6
247,ComBat-EB,0.6285714285714284,21,6
247,Dawid-Skene EM,0.28894232746240783,21,6
247,Ensemble,0.037406166747812344,21,6
247,CBC,0.8571428571428571,21,6
247,CBC-Weighted,0.8571428571428571,21,6
247,Oracle (eval-task beta),0.9999999999999999,21,6
248,Raw (no calibration),0.6428571428571429,23,6
248,Random control,-0.04761904761904761,23,6
248,Per-language norm.,0.6428571428571429,23,6
248,Backbone-only norm.,0.1285714285714286,23,6
248,Z-score,0.36190476190476184,23,6
248,Quantile normalization,-0.08711182060410085,23,6
248,ComBat-EB,0.6428571428571429,23,6
248,Dawid-Skene EM,0.6738043365125019,23,6
248,Ensemble,-0.06052661920991041,23,6
248,CBC,0.9333333333333333,23,6
248,CBC-Weighted,0.9333333333333333,23,6
248,Oracle (eval-task beta),0.9999999999999999,23,6
249,Raw (no calibration),0.6428571428571429,18,6
249,Random control,-0.047619047619047616,18,6
249,Per-language norm.,0.6428571428571429,18,6
249,Backbone-only norm.,0.11904761904761905,18,6
249,Z-score,0.5238095238095237,18,6
249,Quantile normalization,-0.07386891550086824,18,6
249,ComBat-EB,0.6428571428571429,18,6
249,Dawid-Skene EM,0.4840363552695003,18,6
249,Ensemble,0.02346058851651983,18,6
249,CBC,0.9285714285714286,18,6
249,CBC-Weighted,0.9285714285714286,18,6
249,Oracle (eval-task beta),0.9999999999999999,18,6
250,Raw (no calibration),0.6238095238095236,22,6
250,Random control,-0.05714285714285714,22,6
250,Per-language norm.,0.6238095238095236,22,6
250,Backbone-only norm.,0.06190476190476189,22,6
250,Z-score,0.16666666666666669,22,6
250,Quantile normalization,-0.11086662946061641,22,6
250,ComBat-EB,0.6238095238095236,22,6
250,Dawid-Skene EM,0.6150970800281369,22,6
250,Ensemble,-0.04591610290889524,22,6
250,CBC,0.8619047619047618,22,6
250,CBC-Weighted,0.8619047619047618,22,6
250,Oracle (eval-task beta),0.9999999999999999,22,6
251,Raw (no calibration),0.6428571428571429,23,6
251,Random control,-0.02380952380952381,23,6
251,Per-language norm.,0.6428571428571429,23,6
251,Backbone-only norm.,-1.1895246692412391e-17,23,6
251,Z-score,0.1714285714285714,23,6
251,Quantile normalization,-0.10271893328517846,23,6
251,ComBat-EB,0.6428571428571429,23,6
251,Dawid-Skene EM,0.20528771892061887,23,6
251,Ensemble,-0.003556763173791563,23,6
251,CBC,0.9333333333333333,23,6
251,CBC-Weighted,0.9333333333333333,23,6
251,Oracle (eval-task beta),0.9999999999999999,23,6
252,Raw (no calibration),0.6238095238095236,21,6
252,Random control,0.11904761904761904,21,6
252,Per-language norm.,0.6238095238095236,21,6
252,Backbone-only norm.,0.033333333333333326,21,6
252,Z-score,0.39523809523809517,21,6
252,Quantile normalization,-0.12183527441784207,21,6
252,ComBat-EB,0.6238095238095236,21,6
252,Dawid-Skene EM,0.3800678080952247,21,6
252,Ensemble,0.052380952380952375,21,6
252,CBC,0.8523809523809524,21,6
252,CBC-Weighted,0.8523809523809524,21,6
252,Oracle (eval-task beta),0.9999999999999999,21,6
253,Raw (no calibration),0.6095238095238094,19,6
253,Random control,0.014285714285714289,19,6
253,Per-language norm.,0.6095238095238094,19,6
253,Backbone-only norm.,0.15238095238095234,19,6
253,Z-score,0.29047619047619044,19,6
253,Quantile normalization,-0.09956981771410842,19,6
253,ComBat-EB,0.6142857142857142,19,6
253,Dawid-Skene EM,0.7566060246227577,19,6
253,Ensemble,0.05116994463378437,19,6
253,CBC,0.8571428571428571,19,6
253,CBC-Weighted,0.8571428571428571,19,6
253,Oracle (eval-task beta),0.9999999999999999,19,6
254,Raw (no calibration),0.719047619047619,17,6
254,Random control,0.09523809523809523,17,6
254,Per-language norm.,0.719047619047619,17,6
254,Backbone-only norm.,0.2571428571428571,17,6
254,Z-score,0.34761904761904766,17,6
254,Quantile normalization,-0.10477026657889196,17,6
254,ComBat-EB,0.719047619047619,17,6
254,Dawid-Skene EM,0.11293507734918659,17,6
254,Ensemble,0.09523809523809523,17,6
254,CBC,0.895238095238095,17,6
254,CBC-Weighted,0.895238095238095,17,6
254,Oracle (eval-task beta),0.9999999999999999,17,6
255,Raw (no calibration),0.6476190476190476,21,6
255,Random control,-0.014285714285714296,21,6
255,Per-language norm.,0.6476190476190476,21,6
255,Backbone-only norm.,0.18095238095238092,21,6
255,Z-score,0.3619047619047619,21,6
255,Quantile normalization,-0.10000717952798861,21,6
255,ComBat-EB,0.6476190476190476,21,6
255,Dawid-Skene EM,1.0,21,6
255,Ensemble,0.08883860767364264,21,6
255,CBC,0.9666666666666666,21,6
255,CBC-Weighted,0.9666666666666666,21,6
255,Oracle (eval-task beta),0.9999999999999999,21,6
256,Raw (no calibration),0.7047619047619047,17,6
256,Random control,-0.004761904761904759,17,6
256,Per-language norm.,0.7047619047619047,17,6
256,Backbone-only norm.,0.08571428571428572,17,6
256,Z-score,0.18571428571428567,17,6
256,Quantile normalization,-0.07222698670440618,17,6
256,ComBat-EB,0.7047619047619047,17,6
256,Dawid-Skene EM,0.3800678080952247,17,6
256,Ensemble,-0.015496722032882283,17,6
256,CBC,0.9666666666666666,17,6
256,CBC-Weighted,0.9666666666666666,17,6
256,Oracle (eval-task beta),0.9999999999999999,17,6
257,Raw (no calibration),0.6285714285714287,25,6
257,Random control,0.1,25,6
257,Per-language norm.,0.6285714285714287,25,6
257,Backbone-only norm.,-0.08571428571428573,25,6
257,Z-score,0.08571428571428572,25,6
257,Quantile normalization,-0.08828939109155982,25,6
257,ComBat-EB,0.6285714285714287,25,6
257,Dawid-Skene EM,0.24401506375992313,25,6
257,Ensemble,-0.05780846385406368,25,6
257,CBC,0.8857142857142856,25,6
257,CBC-Weighted,0.8857142857142856,25,6
257,Oracle (eval-task beta),0.9999999999999999,25,6
258,Raw (no calibration),0.6142857142857144,20,6
258,Random control,0.11904761904761904,20,6
258,Per-language norm.,0.6142857142857144,20,6
258,Backbone-only norm.,0.03333333333333332,20,6
258,Z-score,0.09523809523809522,20,6
258,Quantile normalization,-0.09561950582302171,20,6
258,ComBat-EB,0.6142857142857144,20,6
258,Dawid-Skene EM,0.2420634920634921,20,6
258,Ensemble,8.799238582217286e-06,20,6
258,CBC,0.8142857142857143,20,6
258,CBC-Weighted,0.8142857142857143,20,6
258,Oracle (eval-task beta),0.9999999999999999,20,6
259,Raw (no calibration),0.6238095238095239,16,6
259,Random control,-0.004761904761904765,16,6
259,Per-language norm.,0.6238095238095239,16,6
259,Backbone-only norm.,-0.05238095238095237,16,6
259,Z-score,0.22380952380952382,16,6
259,Quantile normalization,-0.10445907202136853,16,6
259,ComBat-EB,0.6238095238095239,16,6
259,Dawid-Skene EM,0.7590243887083169,16,6
259,Ensemble,-0.03672589463896882,16,6
259,CBC,0.895238095238095,16,6
259,CBC-Weighted,0.895238095238095,16,6
259,Oracle (eval-task beta),0.9999999999999999,16,6
260,Raw (no calibration),0.6285714285714287,22,6
260,Random control,0.09999999999999999,22,6
260,Per-language norm.,0.6285714285714287,22,6
260,Backbone-only norm.,-3.96508223080413e-18,22,6
260,Z-score,0.20476190476190476,22,6
260,Quantile normalization,-0.06994774093723709,22,6
260,ComBat-EB,0.6285714285714287,22,6
260,Dawid-Skene EM,0.6022292508680184,22,6
260,Ensemble,-0.02857142857142858,22,6
260,CBC,0.9666666666666666,22,6
260,CBC-Weighted,0.9666666666666666,22,6
260,Oracle (eval-task beta),0.9999999999999999,22,6
261,Raw (no calibration),0.6523809523809524,24,6
261,Random control,-0.08095238095238096,24,6
261,Per-language norm.,0.6523809523809524,24,6
261,Backbone-only norm.,0.014285714285714289,24,6
261,Z-score,0.28095238095238095,24,6
261,Quantile normalization,-0.09776937246551806,24,6
261,ComBat-EB,0.6523809523809524,24,6
261,Dawid-Skene EM,0.20528771892061887,24,6
261,Ensemble,0.012564502456913632,24,6
261,CBC,0.8285714285714286,24,6
261,CBC-Weighted,0.8285714285714286,24,6
261,Oracle (eval-task beta),0.9999999999999999,24,6
262,Raw (no calibration),0.6285714285714287,22,6
262,Random control,-0.08095238095238096,22,6
262,Per-language norm.,0.6285714285714287,22,6
262,Backbone-only norm.,0.06666666666666665,22,6
262,Z-score,0.219047619047619,22,6
262,Quantile normalization,-0.10437719754355615,22,6
262,ComBat-EB,0.6285714285714287,22,6
262,Dawid-Skene EM,0.6738043365125019,22,6
262,Ensemble,0.02380952380952382,22,6
262,CBC,0.8952380952380953,22,6
262,CBC-Weighted,0.8952380952380953,22,6
262,Oracle (eval-task beta),0.9999999999999999,22,6
263,Raw (no calibration),0.6238095238095236,21,6
263,Random control,-0.02380952380952382,21,6
263,Per-language norm.,0.6238095238095236,21,6
263,Backbone-only norm.,0.014285714285714287,21,6
263,Z-score,0.19047619047619047,21,6
263,Quantile normalization,-0.09585201686045512,21,6
263,ComBat-EB,0.6238095238095236,21,6
263,Dawid-Skene EM,1.0,21,6
263,Ensemble,-0.004761904761904761,21,6
263,CBC,0.8142857142857143,21,6
263,CBC-Weighted,0.8142857142857143,21,6
263,Oracle (eval-task beta),0.9999999999999999,21,6
264,Raw (no calibration),0.661904761904762,23,6
264,Random control,0.004761904761904763,23,6
264,Per-language norm.,0.661904761904762,23,6
264,Backbone-only norm.,0.014285714285714282,23,6
264,Z-score,0.35714285714285715,23,6
264,Quantile normalization,-0.10333495517525015,23,6
264,ComBat-EB,0.661904761904762,23,6
264,Dawid-Skene EM,0.4314309179840477,23,6
264,Ensemble,0.01992435689942007,23,6
264,CBC,0.8571428571428571,23,6
264,CBC-Weighted,0.8571428571428571,23,6
264,Oracle (eval-task beta),0.9999999999999999,23,6
265,Raw (no calibration),0.6285714285714284,23,6
265,Random control,0.00952380952380952,23,6
265,Per-language norm.,0.6285714285714284,23,6
265,Backbone-only norm.,0.02380952380952382,23,6
265,Z-score,0.08571428571428572,23,6
265,Quantile normalization,-0.1100909962567492,23,6
265,ComBat-EB,0.6285714285714284,23,6
265,Dawid-Skene EM,0.6903198110213961,23,6
265,Ensemble,-0.04762784685762982,23,6
265,CBC,0.9285714285714286,23,6
265,CBC-Weighted,0.9285714285714286,23,6
265,Oracle (eval-task beta),0.9999999999999999,23,6
266,Raw (no calibration),0.6571428571428571,27,6
266,Random control,0.019047619047619042,27,6
266,Per-language norm.,0.6571428571428571,27,6
266,Backbone-only norm.,-0.07619047619047617,27,6
266,Z-score,0.4142857142857142,27,6
266,Quantile normalization,-0.07631293697409354,27,6
266,ComBat-EB,0.6571428571428571,27,6
266,Dawid-Skene EM,0.665867828575994,27,6
266,Ensemble,-0.07428787205711433,27,6
266,CBC,0.8761904761904763,27,6
266,CBC-Weighted,0.8761904761904763,27,6
266,Oracle (eval-task beta),0.9999999999999999,27,6
267,Raw (no calibration),0.6571428571428571,16,6
267,Random control,-0.004761904761904757,16,6
267,Per-language norm.,0.6571428571428571,16,6
267,Backbone-only norm.,-0.04285714285714284,16,6
267,Z-score,0.42380952380952375,16,6
267,Quantile normalization,-0.07360073439426336,16,6
267,ComBat-EB,0.6571428571428571,16,6
267,Dawid-Skene EM,0.4840363552695003,16,6
267,Ensemble,-0.007849526967447304,16,6
267,CBC,0.9666666666666666,16,6
267,CBC-Weighted,0.9666666666666666,16,6
267,Oracle (eval-task beta),0.9999999999999999,16,6
268,Raw (no calibration),0.680952380952381,20,6
268,Random control,0.12380952380952381,20,6
268,Per-language norm.,0.680952380952381,20,6
268,Backbone-only norm.,0.21428571428571425,20,6
268,Z-score,0.19523809523809524,20,6
268,Quantile normalization,-0.09122167607572254,20,6
268,ComBat-EB,0.680952380952381,20,6
268,Dawid-Skene EM,0.2733109693295016,20,6
268,Ensemble,-0.011236222114027961,20,6
268,CBC,0.9666666666666666,20,6
268,CBC-Weighted,0.9666666666666666,20,6
268,Oracle (eval-task beta),0.9999999999999999,20,6
269,Raw (no calibration),0.6285714285714284,17,6
269,Random control,0.11904761904761905,17,6
269,Per-language norm.,0.6285714285714284,17,6
269,Backbone-only norm.,-0.028571428571428574,17,6
269,Z-score,0.02380952380952382,17,6
269,Quantile normalization,-0.08577533831158701,17,6
269,ComBat-EB,0.6285714285714284,17,6
269,Dawid-Skene EM,0.7590243887083169,17,6
269,Ensemble,-0.044713225758825574,17,6
269,CBC,0.8857142857142856,17,6
269,CBC-Weighted,0.8857142857142856,17,6
269,Oracle (eval-task beta),0.9999999999999999,17,6
270,Raw (no calibration),0.6666666666666666,23,6
270,Random control,-0.004761904761904761,23,6
270,Per-language norm.,0.6666666666666666,23,6
270,Backbone-only norm.,0.15238095238095237,23,6
270,Z-score,0.3666666666666667,23,6
270,Quantile normalization,-0.10003385808558873,23,6
270,ComBat-EB,0.6666666666666666,23,6
270,Dawid-Skene EM,0.9272445692856943,23,6
270,Ensemble,0.06748474292791964,23,6
270,CBC,0.895238095238095,23,6
270,CBC-Weighted,0.895238095238095,23,6
270,Oracle (eval-task beta),0.9999999999999999,23,6
271,Raw (no calibration),0.6142857142857141,23,6
271,Random control,-0.04285714285714286,23,6
271,Per-language norm.,0.6142857142857141,23,6
271,Backbone-only norm.,0.1380952380952381,23,6
271,Z-score,0.019047619047619042,23,6
271,Quantile normalization,-0.10081133467262993,23,6
271,ComBat-EB,0.6142857142857141,23,6
271,Dawid-Skene EM,0.7182539682539684,23,6
271,Ensemble,-0.04761904761904761,23,6
271,CBC,0.8619047619047618,23,6
271,CBC-Weighted,0.8619047619047618,23,6
271,Oracle (eval-task beta),0.9999999999999999,23,6
272,Raw (no calibration),0.6666666666666666,21,6
272,Random control,-0.047619047619047616,21,6
272,Per-language norm.,0.6666666666666666,21,6
272,Backbone-only norm.,-0.009523809523809533,21,6
272,Z-score,0.2904761904761904,21,6
272,Quantile normalization,-0.09925397905287227,21,6
272,ComBat-EB,0.7000000000000001,21,6
272,Dawid-Skene EM,0.40417353329564215,21,6
272,Ensemble,-0.022965049832524207,21,6
272,CBC,0.9333333333333333,21,6
272,CBC-Weighted,0.9333333333333333,21,6
272,Oracle (eval-task beta),0.9999999999999999,21,6
273,Raw (no calibration),0.680952380952381,23,6
273,Random control,-0.08095238095238096,23,6
273,Per-language norm.,0.680952380952381,23,6
273,Backbone-only norm.,-3.96508223080413e-18,23,6
273,Z-score,-0.009523809523809526,23,6
273,Quantile normalization,-0.08959515744059675,23,6
273,ComBat-EB,0.6571428571428571,23,6
273,Dawid-Skene EM,0.017044986823076827,23,6
273,Ensemble,-0.023944394882405868,23,6
273,CBC,0.9666666666666666,23,6
273,CBC-Weighted,0.9666666666666666,23,6
273,Oracle (eval-task beta),0.9999999999999999,23,6
274,Raw (no calibration),0.6571428571428571,23,6
274,Random control,-0.052380952380952375,23,6
274,Per-language norm.,0.6571428571428571,23,6
274,Backbone-only norm.,-0.009523809523809533,23,6
274,Z-score,0.02380952380952381,23,6
274,Quantile normalization,-0.07306454764686647,23,6
274,ComBat-EB,0.6571428571428571,23,6
274,Dawid-Skene EM,0.4314309179840477,23,6
274,Ensemble,-0.024480996679785125,23,6
274,CBC,0.8761904761904761,23,6
274,CBC-Weighted,0.8761904761904761,23,6
274,Oracle (eval-task beta),0.9999999999999999,23,6
275,Raw (no calibration),0.6571428571428571,21,6
275,Random control,-0.07619047619047621,21,6
275,Per-language norm.,0.6571428571428571,21,6
275,Backbone-only norm.,0.09047619047619049,21,6
275,Z-score,0.2952380952380952,21,6
275,Quantile normalization,-0.0996180575692295,21,6
275,ComBat-EB,0.6571428571428571,21,6
275,Dawid-Skene EM,0.7566060246227577,21,6
275,Ensemble,-0.024116569310400633,21,6
275,CBC,0.9333333333333333,21,6
275,CBC-Weighted,0.9333333333333333,21,6
275,Oracle (eval-task beta),0.9999999999999999,21,6
276,Raw (no calibration),0.680952380952381,21,6
276,Random control,-0.07619047619047618,21,6
276,Per-language norm.,0.680952380952381,21,6
276,Backbone-only norm.,0.3809523809523809,21,6
276,Z-score,0.6380952380952382,21,6
276,Quantile normalization,-0.10279378686633714,21,6
276,ComBat-EB,0.680952380952381,21,6
276,Dawid-Skene EM,0.3077898325229628,21,6
276,Ensemble,0.2191472931661723,21,6
276,CBC,0.8380952380952381,21,6
276,CBC-Weighted,0.8380952380952381,21,6
276,Oracle (eval-task beta),0.9999999999999999,21,6
277,Raw (no calibration),0.6428571428571429,20,6
277,Random control,0.00952380952380952,20,6
277,Per-language norm.,0.6428571428571429,20,6
277,Backbone-only norm.,-0.061904761904761914,20,6
277,Z-score,0.1238095238095238,20,6
277,Quantile normalization,-0.0987228987541497,20,6
277,ComBat-EB,0.6428571428571429,20,6
277,Dawid-Skene EM,0.0,20,6
277,Ensemble,-0.06868695143650547,20,6
277,CBC,0.8666666666666666,20,6
277,CBC-Weighted,0.8666666666666666,20,6
277,Oracle (eval-task beta),0.9999999999999999,20,6
278,Raw (no calibration),0.6476190476190476,24,6
278,Random control,-0.038095238095238106,24,6
278,Per-language norm.,0.6476190476190476,24,6
278,Backbone-only norm.,0.038095238095238106,24,6
278,Z-score,0.15238095238095237,24,6
278,Quantile normalization,-0.09685956536534453,24,6
278,ComBat-EB,0.6476190476190476,24,6
278,Dawid-Skene EM,-0.0072729929487107756,24,6
278,Ensemble,0.016666666666666653,24,6
278,CBC,0.9285714285714286,24,6
278,CBC-Weighted,0.9285714285714286,24,6
278,Oracle (eval-task beta),0.9999999999999999,24,6
279,Raw (no calibration),0.6523809523809524,17,6
279,Random control,-0.047619047619047616,17,6
279,Per-language norm.,0.6523809523809524,17,6
279,Backbone-only norm.,0.06190476190476189,17,6
279,Z-score,0.09047619047619049,17,6
279,Quantile normalization,-0.11899136242277657,17,6
279,ComBat-EB,0.6523809523809524,17,6
279,Dawid-Skene EM,0.52,17,6
279,Ensemble,0.02380952380952381,17,6
279,CBC,0.9428571428571428,17,6
279,CBC-Weighted,0.9428571428571428,17,6
279,Oracle (eval-task beta),0.9999999999999999,17,6
280,Raw (no calibration),0.6571428571428571,13,6
280,Random control,-0.09523809523809522,13,6
280,Per-language norm.,0.6571428571428571,13,6
280,Backbone-only norm.,0.038095238095238085,13,6
280,Z-score,0.1285714285714286,13,6
280,Quantile normalization,-0.08124286995652188,13,6
280,ComBat-EB,0.6571428571428571,13,6
280,Dawid-Skene EM,0.4835624527360996,13,6
280,Ensemble,0.0008268754998352166,13,6
280,CBC,0.8619047619047618,13,6
280,CBC-Weighted,0.8619047619047618,13,6
280,Oracle (eval-task beta),0.9999999999999999,13,6
281,Raw (no calibration),0.6285714285714287,25,6
281,Random control,0.13333333333333333,25,6
281,Per-language norm.,0.6285714285714287,25,6
281,Backbone-only norm.,0.009523809523809526,25,6
281,Z-score,0.5047619047619049,25,6
281,Quantile normalization,-0.09119302132178335,25,6
281,ComBat-EB,0.6285714285714287,25,6
281,Dawid-Skene EM,0.40417353329564215,25,6
281,Ensemble,-0.009509144126172512,25,6
281,CBC,0.9666666666666666,25,6
281,CBC-Weighted,0.9666666666666666,25,6
281,Oracle (eval-task beta),0.9999999999999999,25,6
282,Raw (no calibration),0.6285714285714287,14,6
282,Random control,-0.08095238095238096,14,6
282,Per-language norm.,0.6285714285714287,14,6
282,Backbone-only norm.,0.04285714285714285,14,6
282,Z-score,0.08571428571428573,14,6
282,Quantile normalization,-0.0905733532520969,14,6
282,ComBat-EB,0.6238095238095236,14,6
282,Dawid-Skene EM,0.9272445692856943,14,6
282,Ensemble,-0.01725908379456057,14,6
282,CBC,0.8380952380952381,14,6
282,CBC-Weighted,0.8380952380952381,14,6
282,Oracle (eval-task beta),0.9999999999999999,14,6
283,Raw (no calibration),0.6428571428571429,19,6
283,Random control,0.1761904761904762,19,6
283,Per-language norm.,0.6428571428571429,19,6
283,Backbone-only norm.,0.04761904761904761,19,6
283,Z-score,0.22380952380952382,19,6
283,Quantile normalization,-0.09567775830457821,19,6
283,ComBat-EB,0.6428571428571429,19,6
283,Dawid-Skene EM,0.52,19,6
283,Ensemble,0.024003056472953897,19,6
283,CBC,0.9285714285714286,19,6
283,CBC-Weighted,0.9285714285714286,19,6
283,Oracle (eval-task beta),0.9999999999999999,19,6
284,Raw (no calibration),0.6523809523809524,20,6
284,Random control,0.12857142857142856,20,6
284,Per-language norm.,0.6523809523809524,20,6
284,Backbone-only norm.,0.01428571428571429,20,6
284,Z-score,0.1571428571428571,20,6
284,Quantile normalization,-0.1128906441316448,20,6
284,ComBat-EB,0.6523809523809524,20,6
284,Dawid-Skene EM,0.21302258260369342,20,6
284,Ensemble,0.04079872805344783,20,6
284,CBC,0.9666666666666666,20,6
284,CBC-Weighted,0.9666666666666666,20,6
284,Oracle (eval-task beta),0.9999999999999999,20,6
285,Raw (no calibration),0.6095238095238095,15,6
285,Random control,0.028571428571428574,15,6
285,Per-language norm.,0.6095238095238095,15,6
285,Backbone-only norm.,0.09999999999999999,15,6
285,Z-score,0.26666666666666666,15,6
285,Quantile normalization,-0.08626738185550373,15,6
285,ComBat-EB,0.6095238095238095,15,6
285,Dawid-Skene EM,0.716630414212286,15,6
285,Ensemble,0.0899337225197564,15,6
285,CBC,0.7857142857142856,15,6
285,CBC-Weighted,0.7857142857142856,15,6
285,Oracle (eval-task beta),0.9999999999999999,15,6
286,Raw (no calibration),0.6523809523809524,19,6
286,Random control,0.12857142857142856,19,6
286,Per-language norm.,0.6523809523809524,19,6
286,Backbone-only norm.,-0.014285714285714296,19,6
286,Z-score,0.06666666666666668,19,6
286,Quantile normalization,-0.09320613794844765,19,6
286,ComBat-EB,0.6523809523809524,19,6
286,Dawid-Skene EM,0.7182539682539684,19,6
286,Ensemble,-0.023460588516519824,19,6
286,CBC,0.8619047619047618,19,6
286,CBC-Weighted,0.8619047619047618,19,6
286,Oracle (eval-task beta),0.9999999999999999,19,6
287,Raw (no calibration),0.6142857142857142,22,6
287,Random control,-0.04761904761904761,22,6
287,Per-language norm.,0.6142857142857142,22,6
287,Backbone-only norm.,0.019047619047619053,22,6
287,Z-score,0.661904761904762,22,6
287,Quantile normalization,-0.10731601994703711,22,6
287,ComBat-EB,0.6142857142857142,22,6
287,Dawid-Skene EM,0.7259232833228813,22,6
287,Ensemble,0.07124090492419612,22,6
287,CBC,0.9095238095238096,22,6
287,CBC-Weighted,0.9095238095238096,22,6
287,Oracle (eval-task beta),0.9999999999999999,22,6
288,Raw (no calibration),0.6571428571428571,21,6
288,Random control,-0.02380952380952383,21,6
288,Per-language norm.,0.6571428571428571,21,6
288,Backbone-only norm.,0.09047619047619049,21,6
288,Z-score,0.19047619047619047,21,6
288,Quantile normalization,-0.10470204145464325,21,6
288,ComBat-EB,0.6571428571428571,21,6
288,Dawid-Skene EM,0.6150970800281369,21,6
288,Ensemble,0.010224613189344882,21,6
288,CBC,0.9333333333333333,21,6
288,CBC-Weighted,0.9333333333333333,21,6
288,Oracle (eval-task beta),0.9999999999999999,21,6
289,Raw (no calibration),0.6666666666666666,17,6
289,Random control,0.004761904761904763,17,6
289,Per-language norm.,0.6666666666666666,17,6
289,Backbone-only norm.,0.04285714285714285,17,6
289,Z-score,0.11904761904761903,17,6
289,Quantile normalization,-0.11012643400452984,17,6
289,ComBat-EB,0.6666666666666666,17,6
289,Dawid-Skene EM,0.0,17,6
289,Ensemble,-0.03333333333333333,17,6
289,CBC,0.8333333333333333,17,6
289,CBC-Weighted,0.8333333333333333,17,6
289,Oracle (eval-task beta),0.9999999999999999,17,6
290,Raw (no calibration),0.6571428571428571,19,6
290,Random control,0.11428571428571428,19,6
290,Per-language norm.,0.6571428571428571,19,6
290,Backbone-only norm.,0.19523809523809524,19,6
290,Z-score,0.2619047619047619,19,6
290,Quantile normalization,-0.08595961787287663,19,6
290,ComBat-EB,0.6571428571428571,19,6
290,Dawid-Skene EM,0.6150970800281369,19,6
290,Ensemble,0.03470237133391481,19,6
290,CBC,0.9238095238095239,19,6
290,CBC-Weighted,0.9238095238095239,19,6
290,Oracle (eval-task beta),0.9999999999999999,19,6
291,Raw (no calibration),0.6380952380952378,19,6
291,Random control,0.08571428571428572,19,6
291,Per-language norm.,0.6380952380952378,19,6
291,Backbone-only norm.,0.09047619047619047,19,6
291,Z-score,0.2761904761904762,19,6
291,Quantile normalization,-0.10251976889215213,19,6
291,ComBat-EB,0.6714285714285715,19,6
291,Dawid-Skene EM,0.40417353329564215,19,6
291,Ensemble,-0.014285714285714289,19,6
291,CBC,0.9428571428571428,19,6
291,CBC-Weighted,0.9428571428571428,19,6
291,Oracle (eval-task beta),0.9999999999999999,19,6
292,Raw (no calibration),0.6285714285714284,19,6
292,Random control,0.05714285714285713,19,6
292,Per-language norm.,0.6285714285714284,19,6
292,Backbone-only norm.,0.12380952380952381,19,6
292,Z-score,0.10476190476190474,19,6
292,Quantile normalization,-0.08328032390321324,19,6
292,ComBat-EB,0.6285714285714284,19,6
292,Dawid-Skene EM,0.4915318468404144,19,6
292,Ensemble,0.04470442652024338,19,6
292,CBC,0.9666666666666666,19,6
292,CBC-Weighted,0.9666666666666666,19,6
292,Oracle (eval-task beta),0.9999999999999999,19,6
293,Raw (no calibration),0.6571428571428571,24,6
293,Random control,0.06190476190476189,24,6
293,Per-language norm.,0.6571428571428571,24,6
293,Backbone-only norm.,-0.03333333333333334,24,6
293,Z-score,0.13333333333333333,24,6
293,Quantile normalization,-0.08790932044522215,24,6
293,ComBat-EB,0.6571428571428571,24,6
293,Dawid-Skene EM,0.3800678080952247,24,6
293,Ensemble,-0.07206484734450394,24,6
293,CBC,0.9095238095238096,24,6
293,CBC-Weighted,0.9095238095238096,24,6
293,Oracle (eval-task beta),0.9999999999999999,24,6
294,Raw (no calibration),0.6428571428571429,26,6
294,Random control,-0.03809523809523809,26,6
294,Per-language norm.,0.6428571428571429,26,6
294,Backbone-only norm.,-0.004761904761904767,26,6
294,Z-score,0.16666666666666669,26,6
294,Quantile normalization,-0.11466508385880565,26,6
294,ComBat-EB,0.6428571428571429,26,6
294,Dawid-Skene EM,0.39999999999999997,26,6
294,Ensemble,-0.027366286983315374,26,6
294,CBC,0.895238095238095,26,6
294,CBC-Weighted,0.895238095238095,26,6
294,Oracle (eval-task beta),0.9999999999999999,26,6
295,Raw (no calibration),0.7380952380952381,18,6
295,Random control,-0.05238095238095237,18,6
295,Per-language norm.,0.7380952380952381,18,6
295,Backbone-only norm.,0.21904761904761902,18,6
295,Z-score,0.6285714285714284,18,6
295,Quantile normalization,-0.08978675567834556,18,6
295,ComBat-EB,0.7380952380952381,18,6
295,Dawid-Skene EM,-0.041893885805798156,18,6
295,Ensemble,0.014109530660699265,18,6
295,CBC,0.9238095238095239,18,6
295,CBC-Weighted,0.9238095238095239,18,6
295,Oracle (eval-task beta),0.9999999999999999,18,6
296,Raw (no calibration),0.6285714285714287,26,6
296,Random control,-0.009523809523809532,26,6
296,Per-language norm.,0.6285714285714287,26,6
296,Backbone-only norm.,-0.03333333333333333,26,6
296,Z-score,0.5809523809523809,26,6
296,Quantile normalization,-0.1006699129852224,26,6
296,ComBat-EB,0.6285714285714287,26,6
296,Dawid-Skene EM,0.665867828575994,26,6
296,Ensemble,0.07060518770837106,26,6
296,CBC,0.8857142857142856,26,6
296,CBC-Weighted,0.8857142857142856,26,6
296,Oracle (eval-task beta),0.9999999999999999,26,6
297,Raw (no calibration),0.6285714285714287,19,6
297,Random control,-0.03333333333333334,19,6
297,Per-language norm.,0.6285714285714287,19,6
297,Backbone-only norm.,-0.023809523809523815,19,6
297,Z-score,0.009523809523809528,19,6
297,Quantile normalization,-0.09616275770090779,19,6
297,ComBat-EB,0.6285714285714287,19,6
297,Dawid-Skene EM,0.7590243887083169,19,6
297,Ensemble,-0.044692694202133745,19,6
297,CBC,0.8904761904761903,19,6
297,CBC-Weighted,0.8904761904761903,19,6
297,Oracle (eval-task beta),0.9999999999999999,19,6
298,Raw (no calibration),0.6333333333333332,16,6
298,Random control,-0.023809523809523798,16,6
298,Per-language norm.,0.6333333333333332,16,6
298,Backbone-only norm.,0.004761904761904757,16,6
298,Z-score,0.09999999999999999,16,6
298,Quantile normalization,-0.10768181296995251,16,6
298,ComBat-EB,0.6333333333333332,16,6
298,Dawid-Skene EM,0.6903198110213961,16,6
298,Ensemble,-0.02055775412953826,16,6
298,CBC,0.8095238095238094,16,6
298,CBC-Weighted,0.8095238095238094,16,6
298,Oracle (eval-task beta),0.9999999999999999,16,6
299,Raw (no calibration),0.6523809523809524,21,6
299,Random control,-0.09047619047619047,21,6
299,Per-language norm.,0.6523809523809524,21,6
299,Backbone-only norm.,0.18095238095238092,21,6
299,Z-score,0.17619047619047618,21,6
299,Quantile normalization,-0.10056895230802322,21,6
299,ComBat-EB,0.6523809523809524,21,6
299,Dawid-Skene EM,0.4314309179840477,21,6
299,Ensemble,0.1,21,6
299,CBC,0.8238095238095237,21,6
299,CBC-Weighted,0.8238095238095237,21,6
299,Oracle (eval-task beta),0.9999999999999999,21,6
300,Raw (no calibration),0.6238095238095236,24,6
300,Random control,-0.014285714285714292,24,6
300,Per-language norm.,0.6238095238095236,24,6
300,Backbone-only norm.,0.12380952380952383,24,6
300,Z-score,0.19999999999999998,24,6
300,Quantile normalization,-0.10683992976989122,24,6
300,ComBat-EB,0.6238095238095236,24,6
300,Dawid-Skene EM,0.43392076226066045,24,6
300,Ensemble,0.08578664651208745,24,6
300,CBC,0.8714285714285713,24,6
300,CBC-Weighted,0.8714285714285713,24,6
300,Oracle (eval-task beta),0.9999999999999999,24,6
301,Raw (no calibration),0.6428571428571429,20,6
301,Random control,0.004761904761904761,20,6
301,Per-language norm.,0.6428571428571429,20,6
301,Backbone-only norm.,0.13333333333333336,20,6
301,Z-score,0.10952380952380954,20,6
301,Quantile normalization,-0.1120450304408289,20,6
301,ComBat-EB,0.6428571428571429,20,6
301,Dawid-Skene EM,0.33994298198410694,20,6
301,Ensemble,0.024152592943472974,20,6
301,CBC,0.9095238095238096,20,6
301,CBC-Weighted,0.9095238095238096,20,6
301,Oracle (eval-task beta),0.9999999999999999,20,6
302,Raw (no calibration),0.6857142857142857,20,6
302,Random control,-0.07619047619047617,20,6
302,Per-language norm.,0.6857142857142857,20,6
302,Backbone-only norm.,0.17619047619047618,20,6
302,Z-score,0.1238095238095238,20,6
302,Quantile normalization,-0.09494406824856003,20,6
302,ComBat-EB,0.661904761904762,20,6
302,Dawid-Skene EM,0.2733109693295016,20,6
302,Ensemble,-0.05812317455702044,20,6
302,CBC,0.8523809523809524,20,6
302,CBC-Weighted,0.8523809523809524,20,6
302,Oracle (eval-task beta),0.9999999999999999,20,6
303,Raw (no calibration),0.6428571428571429,18,6
303,Random control,0.08571428571428572,18,6
303,Per-language norm.,0.6428571428571429,18,6
303,Backbone-only norm.,0.05714285714285715,18,6
303,Z-score,0.2190476190476191,18,6
303,Quantile normalization,-0.09661370454564858,18,6
303,ComBat-EB,0.6428571428571429,18,6
303,Dawid-Skene EM,0.6150970800281369,18,6
303,Ensemble,-0.023809523809523805,18,6
303,CBC,0.9095238095238096,18,6
303,CBC-Weighted,0.9095238095238096,18,6
303,Oracle (eval-task beta),0.9999999999999999,18,6
304,Raw (no calibration),0.6428571428571429,19,6
304,Random control,-0.03809523809523811,19,6
304,Per-language norm.,0.6428571428571429,19,6
304,Backbone-only norm.,0.1666666666666666,19,6
304,Z-score,0.39999999999999997,19,6
304,Quantile normalization,-0.10622675288844466,19,6
304,ComBat-EB,0.6428571428571429,19,6
304,Dawid-Skene EM,0.716630414212286,19,6
304,Ensemble,0.07088610347213735,19,6
304,CBC,0.8571428571428571,19,6
304,CBC-Weighted,0.8571428571428571,19,6
304,Oracle (eval-task beta),0.9999999999999999,19,6
305,Raw (no calibration),0.6904761904761905,20,6
305,Random control,-0.10952380952380951,20,6
305,Per-language norm.,0.6904761904761905,20,6
305,Backbone-only norm.,0.06190476190476191,20,6
305,Z-score,-0.0619047619047619,20,6
305,Quantile normalization,-0.108644600800851,20,6
305,ComBat-EB,0.6904761904761905,20,6
305,Dawid-Skene EM,0.029686624579641725,20,6
305,Ensemble,-0.047962116752996796,20,6
305,CBC,0.9238095238095239,20,6
305,CBC-Weighted,0.9238095238095239,20,6
305,Oracle (eval-task beta),0.9999999999999999,20,6
306,Raw (no calibration),0.6428571428571429,25,6
306,Random control,-0.1142857142857143,25,6
306,Per-language norm.,0.6428571428571429,25,6
306,Backbone-only norm.,-0.04285714285714286,25,6
306,Z-score,-0.019047619047619063,25,6
306,Quantile normalization,-0.08922976453728915,25,6
306,ComBat-EB,0.6428571428571429,25,6
306,Dawid-Skene EM,0.33994298198410694,25,6
306,Ensemble,-0.0596596161002975,25,6
306,CBC,0.9095238095238093,25,6
306,CBC-Weighted,0.9095238095238093,25,6
306,Oracle (eval-task beta),0.9999999999999999,25,6
307,Raw (no calibration),0.6761904761904762,18,6
307,Random control,0.0619047619047619,18,6
307,Per-language norm.,0.6761904761904762,18,6
307,Backbone-only norm.,0.2333333333333333,18,6
307,Z-score,0.4666666666666666,18,6
307,Quantile normalization,-0.09905142824841293,18,6
307,ComBat-EB,0.6619047619047619,18,6
307,Dawid-Skene EM,-0.014988032330274964,18,6
307,Ensemble,0.16340017719533106,18,6
307,CBC,0.9238095238095237,18,6
307,CBC-Weighted,0.9238095238095237,18,6
307,Oracle (eval-task beta),0.9999999999999999,18,6
308,Raw (no calibration),0.6476190476190476,19,6
308,Random control,-0.09523809523809523,19,6
308,Per-language norm.,0.6476190476190476,19,6
308,Backbone-only norm.,0.14285714285714282,19,6
308,Z-score,0.22380952380952376,19,6
308,Quantile normalization,-0.10558583621283438,19,6
308,ComBat-EB,0.6476190476190476,19,6
308,Dawid-Skene EM,0.4835624527360996,19,6
308,Ensemble,0.033333333333333326,19,6
308,CBC,0.8904761904761905,19,6
308,CBC-Weighted,0.8904761904761905,19,6
308,Oracle (eval-task beta),0.9999999999999999,19,6
309,Raw (no calibration),0.6571428571428571,17,6
309,Random control,0.01904761904761906,17,6
309,Per-language norm.,0.6571428571428571,17,6
309,Backbone-only norm.,-0.014285714285714292,17,6
309,Z-score,0.1333333333333333,17,6
309,Quantile normalization,-0.07136413582940991,17,6
309,ComBat-EB,0.6571428571428571,17,6
309,Dawid-Skene EM,0.716630414212286,17,6
309,Ensemble,0.013408976433913245,17,6
309,CBC,0.838095238095238,17,6
309,CBC-Weighted,0.838095238095238,17,6
309,Oracle (eval-task beta),0.9999999999999999,17,6
310,Raw (no calibration),0.6142857142857141,23,6
310,Random control,0.023809523809523808,23,6
310,Per-language norm.,0.6142857142857141,23,6
310,Backbone-only norm.,-0.05238095238095237,23,6
310,Z-score,0.04285714285714287,23,6
310,Quantile normalization,-0.10368891910064568,23,6
310,ComBat-EB,0.6142857142857141,23,6
310,Dawid-Skene EM,0.18835650198940201,23,6
310,Ensemble,-0.0486028691788342,23,6
310,CBC,0.9095238095238095,23,6
310,CBC-Weighted,0.9095238095238095,23,6
310,Oracle (eval-task beta),0.9999999999999999,23,6
311,Raw (no calibration),0.680952380952381,21,6
311,Random control,-0.023809523809523805,21,6
311,Per-language norm.,0.680952380952381,21,6
311,Backbone-only norm.,0.05714285714285715,21,6
311,Z-score,0.17142857142857143,21,6
311,Quantile normalization,-0.061789522221915874,21,6
311,ComBat-EB,0.680952380952381,21,6
311,Dawid-Skene EM,0.496031746031746,21,6
311,Ensemble,0.04863065654373072,21,6
311,CBC,0.9285714285714286,21,6
311,CBC-Weighted,0.9285714285714286,21,6
311,Oracle (eval-task beta),0.9999999999999999,21,6
312,Raw (no calibration),0.6285714285714287,25,6
312,Random control,-0.014285714285714285,25,6
312,Per-language norm.,0.6285714285714287,25,6
312,Backbone-only norm.,0.05714285714285712,25,6
312,Z-score,0.12857142857142856,25,6
312,Quantile normalization,-0.08863028222577661,25,6
312,ComBat-EB,0.6285714285714287,25,6
312,Dawid-Skene EM,0.3373015873015873,25,6
312,Ensemble,0.013274105361031184,25,6
312,CBC,0.8285714285714285,25,6
312,CBC-Weighted,0.8285714285714285,25,6
312,Oracle (eval-task beta),0.9999999999999999,25,6
313,Raw (no calibration),0.6666666666666667,23,6
313,Random control,0.05714285714285715,23,6
313,Per-language norm.,0.6666666666666667,23,6
313,Backbone-only norm.,-0.06190476190476187,23,6
313,Z-score,-0.0857142857142857,23,6
313,Quantile normalization,-0.08150527706538467,23,6
313,ComBat-EB,0.6666666666666667,23,6
313,Dawid-Skene EM,0.28489042897501793,23,6
313,Ensemble,-0.08095238095238096,23,6
313,CBC,0.8523809523809524,23,6
313,CBC-Weighted,0.8523809523809524,23,6
313,Oracle (eval-task beta),0.9999999999999999,23,6
314,Raw (no calibration),0.6285714285714287,21,6
314,Random control,-0.05238095238095237,21,6
314,Per-language norm.,0.6285714285714287,21,6
314,Backbone-only norm.,0.033333333333333326,21,6
314,Z-score,0.09523809523809522,21,6
314,Quantile normalization,-0.08351498457591501,21,6
314,ComBat-EB,0.6285714285714287,21,6
314,Dawid-Skene EM,0.18835650198940193,21,6
314,Ensemble,0.041980405005341816,21,6
314,CBC,0.8523809523809524,21,6
314,CBC-Weighted,0.8523809523809524,21,6
314,Oracle (eval-task beta),0.9999999999999999,21,6
315,Raw (no calibration),0.6761904761904762,19,6
315,Random control,-0.03333333333333333,19,6
315,Per-language norm.,0.6761904761904762,19,6
315,Backbone-only norm.,0.28095238095238095,19,6
315,Z-score,0.34761904761904766,19,6
315,Quantile normalization,-0.06833710873538669,19,6
315,ComBat-EB,0.6761904761904762,19,6
315,Dawid-Skene EM,0.496031746031746,19,6
315,Ensemble,0.15138694193343366,19,6
315,CBC,0.9,19,6
315,CBC-Weighted,0.9,19,6
315,Oracle (eval-task beta),0.9999999999999999,19,6
316,Raw (no calibration),0.6571428571428571,18,6
316,Random control,0.019047619047619042,18,6
316,Per-language norm.,0.6571428571428571,18,6
316,Backbone-only norm.,0.1619047619047619,18,6
316,Z-score,0.1238095238095238,18,6
316,Quantile normalization,-0.11925032455424427,18,6
316,ComBat-EB,0.6571428571428571,18,6
316,Dawid-Skene EM,0.2132242268571268,18,6
316,Ensemble,0.07319786257821632,18,6
316,CBC,0.9666666666666666,18,6
316,CBC-Weighted,0.9666666666666666,18,6
316,Oracle (eval-task beta),0.9999999999999999,18,6
317,Raw (no calibration),0.680952380952381,19,6
317,Random control,0.061904761904761914,19,6
317,Per-language norm.,0.680952380952381,19,6
317,Backbone-only norm.,0.09523809523809523,19,6
317,Z-score,0.19999999999999998,19,6
317,Quantile normalization,-0.08919718474529924,19,6
317,ComBat-EB,0.680952380952381,19,6
317,Dawid-Skene EM,0.7051230065339833,19,6
317,Ensemble,-0.06208403094991679,19,6
317,CBC,0.9095238095238093,19,6
317,CBC-Weighted,0.9095238095238093,19,6
317,Oracle (eval-task beta),0.9999999999999999,19,6
318,Raw (no calibration),0.7,20,6
318,Random control,-0.04285714285714285,20,6
318,Per-language norm.,0.7,20,6
318,Backbone-only norm.,0.07142857142857142,20,6
318,Z-score,-0.0047619047619047545,20,6
318,Quantile normalization,-0.07574409180458753,20,6
318,ComBat-EB,0.7,20,6
318,Dawid-Skene EM,0.029686624579641725,20,6
318,Ensemble,-0.06038001581891876,20,6
318,CBC,0.9428571428571428,20,6
318,CBC-Weighted,0.9428571428571428,20,6
318,Oracle (eval-task beta),0.9999999999999999,20,6
319,Raw (no calibration),0.7238095238095238,21,6
319,Random control,-3.96508223080413e-18,21,6
319,Per-language norm.,0.7238095238095238,21,6
319,Backbone-only norm.,0.16666666666666666,21,6
319,Z-score,0.3238095238095238,21,6
319,Quantile normalization,-0.10376646801325316,21,6
319,ComBat-EB,0.7238095238095238,21,6
319,Dawid-Skene EM,0.12249166782475973,21,6
319,Ensemble,0.12087730423355517,21,6
319,CBC,0.9238095238095239,21,6
319,CBC-Weighted,0.9238095238095239,21,6
319,Oracle (eval-task beta),0.9999999999999999,21,6
320,Raw (no calibration),0.6285714285714287,16,6
320,Random control,0.004761904761904761,16,6
320,Per-language norm.,0.6285714285714287,16,6
320,Backbone-only norm.,-0.05238095238095238,16,6
320,Z-score,0.1904761904761905,16,6
320,Quantile normalization,-0.08246243859613275,16,6
320,ComBat-EB,0.6285714285714287,16,6
320,Dawid-Skene EM,0.9272445692856943,16,6
320,Ensemble,-0.020900768869774367,16,6
320,CBC,0.8904761904761903,16,6
320,CBC-Weighted,0.8904761904761903,16,6
320,Oracle (eval-task beta),0.9999999999999999,16,6
321,Raw (no calibration),0.6476190476190476,17,6
321,Random control,-0.09523809523809523,17,6
321,Per-language norm.,0.6476190476190476,17,6
321,Backbone-only norm.,0.07619047619047618,17,6
321,Z-score,0.1619047619047619,17,6
321,Quantile normalization,-0.11505383639983499,17,6
321,ComBat-EB,0.6476190476190476,17,6
321,Dawid-Skene EM,0.23491734855024848,17,6
321,Ensemble,3.96508223080413e-18,17,6
321,CBC,0.9666666666666666,17,6
321,CBC-Weighted,0.9666666666666666,17,6
321,Oracle (eval-task beta),0.9999999999999999,17,6
322,Raw (no calibration),0.6428571428571429,19,6
322,Random control,0.06666666666666667,19,6
322,Per-language norm.,0.6428571428571429,19,6
322,Backbone-only norm.,0.004761904761904757,19,6
322,Z-score,0.1714285714285714,19,6
322,Quantile normalization,-0.06031656777664514,19,6
322,ComBat-EB,0.6428571428571429,19,6
322,Dawid-Skene EM,0.9272445692856943,19,6
322,Ensemble,0.0229745114511927,19,6
322,CBC,0.9666666666666666,19,6
322,CBC-Weighted,0.9666666666666666,19,6
322,Oracle (eval-task beta),0.9999999999999999,19,6
323,Raw (no calibration),0.6952380952380952,21,6
323,Random control,0.014285714285714296,21,6
323,Per-language norm.,0.6952380952380952,21,6
323,Backbone-only norm.,0.10952380952380954,21,6
323,Z-score,0.476190476190476,21,6
323,Quantile normalization,-0.06064005391709475,21,6
323,ComBat-EB,0.6952380952380952,21,6
323,Dawid-Skene EM,0.04556852938724972,21,6
323,Ensemble,0.10813686759037584,21,6
323,CBC,0.895238095238095,21,6
323,CBC-Weighted,0.895238095238095,21,6
323,Oracle (eval-task beta),0.9999999999999999,21,6
324,Raw (no calibration),0.6571428571428571,21,6
324,Random control,0.019047619047619042,21,6
324,Per-language norm.,0.6571428571428571,21,6
324,Backbone-only norm.,0.06666666666666665,21,6
324,Z-score,0.09047619047619047,21,6
324,Quantile normalization,-0.12024470508086535,21,6
324,ComBat-EB,0.6571428571428571,21,6
324,Dawid-Skene EM,0.8628679329364746,21,6
324,Ensemble,0.02156344250145349,21,6
324,CBC,0.9285714285714286,21,6
324,CBC-Weighted,0.9285714285714286,21,6
324,Oracle (eval-task beta),0.9999999999999999,21,6
325,Raw (no calibration),0.6238095238095239,18,6
325,Random control,0.03333333333333333,18,6
325,Per-language norm.,0.6238095238095239,18,6
325,Backbone-only norm.,0.04761904761904762,18,6
325,Z-score,0.3238095238095238,18,6
325,Quantile normalization,-0.10340051731001453,18,6
325,ComBat-EB,0.6476190476190476,18,6
325,Dawid-Skene EM,0.18835650198940201,18,6
325,Ensemble,0.043689884516032874,18,6
325,CBC,0.8523809523809524,18,6
325,CBC-Weighted,0.8523809523809524,18,6
325,Oracle (eval-task beta),0.9999999999999999,18,6
326,Raw (no calibration),0.6523809523809524,19,6
326,Random control,0.1238095238095238,19,6
326,Per-language norm.,0.6523809523809524,19,6
326,Backbone-only norm.,0.014285714285714275,19,6
326,Z-score,0.23809523809523808,19,6
326,Quantile normalization,-0.11257512896498116,19,6
326,ComBat-EB,0.6523809523809524,19,6
326,Dawid-Skene EM,1.0,19,6
326,Ensemble,-0.054527308985091026,19,6
326,CBC,0.9285714285714286,19,6
326,CBC-Weighted,0.9285714285714286,19,6
326,Oracle (eval-task beta),0.9999999999999999,19,6
327,Raw (no calibration),0.6428571428571429,20,6
327,Random control,0.0857142857142857,20,6
327,Per-language norm.,0.6428571428571429,20,6
327,Backbone-only norm.,0.06190476190476191,20,6
327,Z-score,0.052380952380952375,20,6
327,Quantile normalization,-0.1021426979946577,20,6
327,ComBat-EB,0.6428571428571429,20,6
327,Dawid-Skene EM,0.27397106785910846,20,6
327,Ensemble,0.04983286505231652,20,6
327,CBC,0.9333333333333333,20,6
327,CBC-Weighted,0.9333333333333333,20,6
327,Oracle (eval-task beta),0.9999999999999999,20,6
328,Raw (no calibration),0.6523809523809524,21,6
328,Random control,0.009523809523809535,21,6
328,Per-language norm.,0.6523809523809524,21,6
328,Backbone-only norm.,0.014285714285714282,21,6
328,Z-score,0.09047619047619047,21,6
328,Quantile normalization,-0.12126642932393339,21,6
328,ComBat-EB,0.6523809523809524,21,6
328,Dawid-Skene EM,0.20000000000000004,21,6
328,Ensemble,-0.034154342674113734,21,6
328,CBC,0.8714285714285713,21,6
328,CBC-Weighted,0.8714285714285713,21,6
328,Oracle (eval-task beta),0.9999999999999999,21,6
329,Raw (no calibration),0.6523809523809524,21,6
329,Random control,0.004761904761904759,21,6
329,Per-language norm.,0.6523809523809524,21,6
329,Backbone-only norm.,-0.0047619047619047805,21,6
329,Z-score,0.24285714285714283,21,6
329,Quantile normalization,-0.11207781035068955,21,6
329,ComBat-EB,0.6523809523809524,21,6
329,Dawid-Skene EM,0.0,21,6
329,Ensemble,0.00952380952380952,21,6
329,CBC,0.9666666666666666,21,6
329,CBC-Weighted,0.9666666666666666,21,6
329,Oracle (eval-task beta),0.9999999999999999,21,6
330,Raw (no calibration),0.6952380952380952,20,6
330,Random control,0.01428571428571428,20,6
330,Per-language norm.,0.6952380952380952,20,6
330,Backbone-only norm.,0.05238095238095238,20,6
330,Z-score,0.18095238095238098,20,6
330,Quantile normalization,-0.08280591380118514,20,6
330,ComBat-EB,0.6952380952380952,20,6
330,Dawid-Skene EM,0.40417353329564215,20,6
330,Ensemble,0.05409336497117083,20,6
330,CBC,0.9428571428571428,20,6
330,CBC-Weighted,0.9428571428571428,20,6
330,Oracle (eval-task beta),0.9999999999999999,20,6
331,Raw (no calibration),0.6666666666666666,21,6
331,Random control,0.06666666666666665,21,6
331,Per-language norm.,0.6666666666666666,21,6
331,Backbone-only norm.,-0.038095238095238085,21,6
331,Z-score,0.13333333333333333,21,6
331,Quantile normalization,-0.09499564354782163,21,6
331,ComBat-EB,0.6666666666666666,21,6
331,Dawid-Skene EM,0.3800678080952247,21,6
331,Ensemble,-0.028738563519112057,21,6
331,CBC,0.9285714285714286,21,6
331,CBC-Weighted,0.9285714285714286,21,6
331,Oracle (eval-task beta),0.9999999999999999,21,6
332,Raw (no calibration),0.6666666666666667,18,6
332,Random control,0.052380952380952375,18,6
332,Per-language norm.,0.6666666666666667,18,6
332,Backbone-only norm.,1.1895246692412391e-17,18,6
332,Z-score,0.004761904761904767,18,6
332,Quantile normalization,-0.10943661893003769,18,6
332,ComBat-EB,0.6666666666666667,18,6
332,Dawid-Skene EM,0.52,18,6
332,Ensemble,-0.06871334915225208,18,6
332,CBC,0.895238095238095,18,6
332,CBC-Weighted,0.895238095238095,18,6
332,Oracle (eval-task beta),0.9999999999999999,18,6
333,Raw (no calibration),0.7047619047619047,18,6
333,Random control,-0.009523809523809526,18,6
333,Per-language norm.,0.7047619047619047,18,6
333,Backbone-only norm.,0.08095238095238096,18,6
333,Z-score,0.09999999999999999,18,6
333,Quantile normalization,-0.10801983541116385,18,6
333,ComBat-EB,0.7047619047619047,18,6
333,Dawid-Skene EM,0.0,18,6
333,Ensemble,-0.05716184526917146,18,6
333,CBC,0.9285714285714285,18,6
333,CBC-Weighted,0.9285714285714285,18,6
333,Oracle (eval-task beta),0.9999999999999999,18,6
334,Raw (no calibration),0.6904761904761905,22,6
334,Random control,-0.05238095238095238,22,6
334,Per-language norm.,0.6904761904761905,22,6
334,Backbone-only norm.,0.15714285714285717,22,6
334,Z-score,0.41904761904761895,22,6
334,Quantile normalization,-0.0655520244816581,22,6
334,ComBat-EB,0.6666666666666667,22,6
334,Dawid-Skene EM,0.6738043365125019,22,6
334,Ensemble,-0.0015276791653705585,22,6
334,CBC,0.9238095238095239,22,6
334,CBC-Weighted,0.9238095238095239,22,6
334,Oracle (eval-task beta),0.9999999999999999,22,6
335,Raw (no calibration),0.7523809523809524,18,6
335,Random control,-0.08095238095238093,18,6
335,Per-language norm.,0.7523809523809524,18,6
335,Backbone-only norm.,0.19047619047619047,18,6
335,Z-score,0.2,18,6
335,Quantile normalization,-0.10442480393224225,18,6
335,ComBat-EB,0.7523809523809524,18,6
335,Dawid-Skene EM,0.15846055842145712,18,6
335,Ensemble,0.1056122448979592,18,6
335,CBC,0.9428571428571428,18,6
335,CBC-Weighted,0.9428571428571428,18,6
335,Oracle (eval-task beta),0.9999999999999999,18,6
336,Raw (no calibration),0.6952380952380952,16,6
336,Random control,-0.09999999999999999,16,6
336,Per-language norm.,0.6952380952380952,16,6
336,Backbone-only norm.,0.14761904761904762,16,6
336,Z-score,0.4761904761904761,16,6
336,Quantile normalization,-0.10572218023054944,16,6
336,ComBat-EB,0.6952380952380952,16,6
336,Dawid-Skene EM,0.471191601082491,16,6
336,Ensemble,0.10300549597877529,16,6
336,CBC,0.895238095238095,16,6
336,CBC-Weighted,0.895238095238095,16,6
336,Oracle (eval-task beta),0.9999999999999999,16,6
337,Raw (no calibration),0.680952380952381,20,6
337,Random control,-0.014285714285714282,20,6
337,Per-language norm.,0.680952380952381,20,6
337,Backbone-only norm.,0.1380952380952381,20,6
337,Z-score,0.39523809523809517,20,6
337,Quantile normalization,-0.09979637198962894,20,6
337,ComBat-EB,0.680952380952381,20,6
337,Dawid-Skene EM,0.7590243887083169,20,6
337,Ensemble,0.06799494700955232,20,6
337,CBC,0.9285714285714286,20,6
337,CBC-Weighted,0.9285714285714286,20,6
337,Oracle (eval-task beta),0.9999999999999999,20,6
338,Raw (no calibration),0.6380952380952382,21,6
338,Random control,0.08571428571428573,21,6
338,Per-language norm.,0.6380952380952382,21,6
338,Backbone-only norm.,0.028571428571428564,21,6
338,Z-score,0.09523809523809522,21,6
338,Quantile normalization,-0.11081375862806263,21,6
338,ComBat-EB,0.6380952380952382,21,6
338,Dawid-Skene EM,0.18835650198940201,21,6
338,Ensemble,0.023267055853089746,21,6
338,CBC,0.8523809523809524,21,6
338,CBC-Weighted,0.8523809523809524,21,6
338,Oracle (eval-task beta),0.9999999999999999,21,6
339,Raw (no calibration),0.6285714285714287,21,6
339,Random control,0.13333333333333336,21,6
339,Per-language norm.,0.6285714285714287,21,6
339,Backbone-only norm.,-0.03333333333333333,21,6
339,Z-score,0.17619047619047618,21,6
339,Quantile normalization,-0.08735540278150462,21,6
339,ComBat-EB,0.6285714285714287,21,6
339,Dawid-Skene EM,0.18835650198940201,21,6
339,Ensemble,-0.0461998418108125,21,6
339,CBC,0.8619047619047618,21,6
339,CBC-Weighted,0.8619047619047618,21,6
339,Oracle (eval-task beta),0.9999999999999999,21,6
340,Raw (no calibration),0.6428571428571429,20,6
340,Random control,-0.028571428571428564,20,6
340,Per-language norm.,0.6428571428571429,20,6
340,Backbone-only norm.,-0.0047619047619047805,20,6
340,Z-score,0.5619047619047619,20,6
340,Quantile normalization,-0.07494529239030522,20,6
340,ComBat-EB,0.6428571428571429,20,6
340,Dawid-Skene EM,0.2330300995588539,20,6
340,Ensemble,-0.010711352634758317,20,6
340,CBC,0.9095238095238095,20,6
340,CBC-Weighted,0.9095238095238095,20,6
340,Oracle (eval-task beta),0.9999999999999999,20,6
341,Raw (no calibration),0.6523809523809524,19,6
341,Random control,-0.06190476190476189,19,6
341,Per-language norm.,0.6523809523809524,19,6
341,Backbone-only norm.,0.04761904761904761,19,6
341,Z-score,0.5380952380952381,19,6
341,Quantile normalization,-0.08625398246970803,19,6
341,ComBat-EB,0.6523809523809524,19,6
341,Dawid-Skene EM,0.6288435150088423,19,6
341,Ensemble,0.08554639888944048,19,6
341,CBC,0.819047619047619,19,6
341,CBC-Weighted,0.819047619047619,19,6
341,Oracle (eval-task beta),0.9999999999999999,19,6
342,Raw (no calibration),0.6523809523809522,20,6
342,Random control,-0.047619047619047616,20,6
342,Per-language norm.,0.6523809523809522,20,6
342,Backbone-only norm.,0.09047619047619047,20,6
342,Z-score,0.11428571428571428,20,6
342,Quantile normalization,-0.09664887413801304,20,6
342,ComBat-EB,0.6523809523809522,20,6
342,Dawid-Skene EM,-0.19999999999999998,20,6
342,Ensemble,0.07676276434244753,20,6
342,CBC,0.9999999999999999,20,6
342,CBC-Weighted,0.9999999999999999,20,6
342,Oracle (eval-task beta),0.9999999999999999,20,6
343,Raw (no calibration),0.7142857142857142,22,6
343,Random control,0.052380952380952375,22,6
343,Per-language norm.,0.7142857142857142,22,6
343,Backbone-only norm.,0.11428571428571425,22,6
343,Z-score,0.3380952380952381,22,6
343,Quantile normalization,-0.061108393105645434,22,6
343,ComBat-EB,0.7142857142857142,22,6
343,Dawid-Skene EM,0.12249166782475973,22,6
343,Ensemble,0.09485982914981723,22,6
343,CBC,0.8333333333333333,22,6
343,CBC-Weighted,0.8333333333333333,22,6
343,Oracle (eval-task beta),0.9999999999999999,22,6
344,Raw (no calibration),0.6238095238095237,18,6
344,Random control,-0.08095238095238096,18,6
344,Per-language norm.,0.6238095238095237,18,6
344,Backbone-only norm.,0.10952380952380954,18,6
344,Z-score,0.19523809523809524,18,6
344,Quantile normalization,-0.10437628930366695,18,6
344,ComBat-EB,0.6238095238095237,18,6
344,Dawid-Skene EM,0.265428264666648,18,6
344,Ensemble,-0.02251878830564698,18,6
344,CBC,0.9095238095238095,18,6
344,CBC-Weighted,0.9095238095238095,18,6
344,Oracle (eval-task beta),0.9999999999999999,18,6
345,Raw (no calibration),0.6476190476190476,21,6
345,Random control,0.1142857142857143,21,6
345,Per-language norm.,0.6476190476190476,21,6
345,Backbone-only norm.,0.019047619047619032,21,6
345,Z-score,0.03809523809523809,21,6
345,Quantile normalization,-0.08981391923448931,21,6
345,ComBat-EB,0.6476190476190476,21,6
345,Dawid-Skene EM,0.7590243887083169,21,6
345,Ensemble,0.006846162386909262,21,6
345,CBC,0.9095238095238093,21,6
345,CBC-Weighted,0.9095238095238093,21,6
345,Oracle (eval-task beta),0.9999999999999999,21,6
346,Raw (no calibration),0.6142857142857144,19,6
346,Random control,0.04761904761904761,19,6
346,Per-language norm.,0.6142857142857144,19,6
346,Backbone-only norm.,0.1380952380952381,19,6
346,Z-score,0.16666666666666666,19,6
346,Quantile normalization,-0.10315458134617232,19,6
346,ComBat-EB,0.6142857142857144,19,6
346,Dawid-Skene EM,0.20000000000000004,19,6
346,Ensemble,0.07328172125072674,19,6
346,CBC,0.8238095238095238,19,6
346,CBC-Weighted,0.8238095238095238,19,6
346,Oracle (eval-task beta),0.9999999999999999,19,6
347,Raw (no calibration),0.6285714285714284,21,6
347,Random control,0.009523809523809526,21,6
347,Per-language norm.,0.6285714285714284,21,6
347,Backbone-only norm.,0.22380952380952382,21,6
347,Z-score,0.2952380952380952,21,6
347,Quantile normalization,-0.12036775155061685,21,6
347,ComBat-EB,0.6285714285714284,21,6
347,Dawid-Skene EM,0.6627355619522258,21,6
347,Ensemble,0.11190476190476191,21,6
347,CBC,0.8095238095238094,21,6
347,CBC-Weighted,0.8095238095238094,21,6
347,Oracle (eval-task beta),0.9999999999999999,21,6
348,Raw (no calibration),0.6571428571428571,17,6
348,Random control,-0.061904761904761914,17,6
348,Per-language norm.,0.6571428571428571,17,6
348,Backbone-only norm.,0.08571428571428572,17,6
348,Z-score,0.34285714285714286,17,6
348,Quantile normalization,-0.06536614937413321,17,6
348,ComBat-EB,0.6523809523809524,17,6
348,Dawid-Skene EM,0.3077898325229628,17,6
348,Ensemble,0.06528852397181518,17,6
348,CBC,0.8857142857142856,17,6
348,CBC-Weighted,0.8857142857142856,17,6
348,Oracle (eval-task beta),0.9999999999999999,17,6
349,Raw (no calibration),0.680952380952381,16,6
349,Random control,-0.0857142857142857,16,6
349,Per-language norm.,0.680952380952381,16,6
349,Backbone-only norm.,0.06666666666666665,16,6
349,Z-score,0.11904761904761905,16,6
349,Quantile normalization,-0.11166962098282004,16,6
349,ComBat-EB,0.680952380952381,16,6
349,Dawid-Skene EM,0.2733109693295016,16,6
349,Ensemble,0.012239031800128862,16,6
349,CBC,0.9238095238095239,16,6
349,CBC-Weighted,0.9238095238095239,16,6
349,Oracle (eval-task beta),0.9999999999999999,16,6
350,Raw (no calibration),0.6142857142857141,21,6
350,Random control,0.04285714285714286,21,6
350,Per-language norm.,0.6142857142857141,21,6
350,Backbone-only norm.,-0.019047619047619046,21,6
350,Z-score,0.08095238095238096,21,6
350,Quantile normalization,-0.10381511883117416,21,6
350,ComBat-EB,0.6142857142857141,21,6
350,Dawid-Skene EM,0.20528771892061887,21,6
350,Ensemble,-0.05766527479333129,21,6
350,CBC,0.9666666666666666,21,6
350,CBC-Weighted,0.9666666666666666,21,6
350,Oracle (eval-task beta),0.9999999999999999,21,6
351,Raw (no calibration),0.6285714285714284,19,6
351,Random control,0.00952380952380953,19,6
351,Per-language norm.,0.6285714285714284,19,6
351,Backbone-only norm.,0.02380952380952382,19,6
351,Z-score,0.06666666666666665,19,6
351,Quantile normalization,-0.10753154368838125,19,6
351,ComBat-EB,0.6285714285714284,19,6
351,Dawid-Skene EM,0.6150970800281369,19,6
351,Ensemble,-0.028055358330741107,19,6
351,CBC,0.8571428571428571,19,6
351,CBC-Weighted,0.8571428571428571,19,6
351,Oracle (eval-task beta),0.9999999999999999,19,6
352,Raw (no calibration),0.6571428571428571,22,6
352,Random control,-0.03809523809523809,22,6
352,Per-language norm.,0.6571428571428571,22,6
352,Backbone-only norm.,0.00952380952380953,22,6
352,Z-score,0.03809523809523808,22,6
352,Quantile normalization,-0.07321740065445266,22,6
352,ComBat-EB,0.6571428571428571,22,6
352,Dawid-Skene EM,1.0,22,6
352,Ensemble,-0.04047912355571788,22,6
352,CBC,0.9428571428571428,22,6
352,CBC-Weighted,0.9428571428571428,22,6
352,Oracle (eval-task beta),0.9999999999999999,22,6
353,Raw (no calibration),0.6571428571428571,19,6
353,Random control,-0.004761904761904777,19,6
353,Per-language norm.,0.6571428571428571,19,6
353,Backbone-only norm.,0.18095238095238098,19,6
353,Z-score,0.6904761904761906,19,6
353,Quantile normalization,-0.0878256004493212,19,6
353,ComBat-EB,0.6571428571428571,19,6
353,Dawid-Skene EM,0.47440468847296124,19,6
353,Ensemble,0.1691766239614463,19,6
353,CBC,0.8571428571428571,19,6
353,CBC-Weighted,0.8571428571428571,19,6
353,Oracle (eval-task beta),0.9999999999999999,19,6
354,Raw (no calibration),0.6285714285714287,19,6
354,Random control,-0.07619047619047614,19,6
354,Per-language norm.,0.6285714285714287,19,6
354,Backbone-only norm.,0.033333333333333326,19,6
354,Z-score,0.1904761904761905,19,6
354,Quantile normalization,-0.1174636364164326,19,6
354,ComBat-EB,0.6285714285714287,19,6
354,Dawid-Skene EM,0.7590243887083169,19,6
354,Ensemble,0.037005677336851346,19,6
354,CBC,0.8380952380952381,19,6
354,CBC-Weighted,0.8380952380952381,19,6
354,Oracle (eval-task beta),0.9999999999999999,19,6
355,Raw (no calibration),0.6666666666666666,18,6
355,Random control,-0.03809523809523809,18,6
355,Per-language norm.,0.6666666666666666,18,6
355,Backbone-only norm.,0.09047619047619049,18,6
355,Z-score,0.23809523809523808,18,6
355,Quantile normalization,-0.1051550764853461,18,6
355,ComBat-EB,0.6666666666666666,18,6
355,Dawid-Skene EM,0.21313576957141125,18,6
355,Ensemble,0.14605617149934824,18,6
355,CBC,0.9095238095238093,18,6
355,CBC-Weighted,0.9095238095238093,18,6
355,Oracle (eval-task beta),0.9999999999999999,18,6
356,Raw (no calibration),0.680952380952381,23,6
356,Random control,-0.038095238095238085,23,6
356,Per-language norm.,0.680952380952381,23,6
356,Backbone-only norm.,0.15238095238095234,23,6
356,Z-score,0.3761904761904761,23,6
356,Quantile normalization,-0.11465525982831133,23,6
356,ComBat-EB,0.680952380952381,23,6
356,Dawid-Skene EM,0.08191865017382637,23,6
356,Ensemble,0.1345120772056999,23,6
356,CBC,0.9428571428571428,23,6
356,CBC-Weighted,0.9428571428571428,23,6
356,Oracle (eval-task beta),0.9999999999999999,23,6
357,Raw (no calibration),0.6428571428571429,22,6
357,Random control,-0.01428571428571429,22,6
357,Per-language norm.,0.6428571428571429,22,6
357,Backbone-only norm.,0.028571428571428557,22,6
357,Z-score,0.30476190476190473,22,6
357,Quantile normalization,-0.09437876381790854,22,6
357,ComBat-EB,0.6428571428571429,22,6
357,Dawid-Skene EM,0.6288435150088423,22,6
357,Ensemble,-0.021762841323938388,22,6
357,CBC,0.9428571428571428,22,6
357,CBC-Weighted,0.9428571428571428,22,6
357,Oracle (eval-task beta),0.9999999999999999,22,6
358,Raw (no calibration),0.680952380952381,23,6
358,Random control,-0.07142857142857141,23,6
358,Per-language norm.,0.680952380952381,23,6
358,Backbone-only norm.,0.09047619047619047,23,6
358,Z-score,0.2714285714285714,23,6
358,Quantile normalization,-0.11091459230716551,23,6
358,ComBat-EB,0.680952380952381,23,6
358,Dawid-Skene EM,0.0,23,6
358,Ensemble,-0.01157049200939494,23,6
358,CBC,0.8619047619047618,23,6
358,CBC-Weighted,0.8619047619047618,23,6
358,Oracle (eval-task beta),0.9999999999999999,23,6
359,Raw (no calibration),0.680952380952381,17,6
359,Random control,0.09047619047619045,17,6
359,Per-language norm.,0.680952380952381,17,6
359,Backbone-only norm.,0.10476190476190476,17,6
359,Z-score,0.1952380952380952,17,6
359,Quantile normalization,-0.10634653664969038,17,6
359,ComBat-EB,0.680952380952381,17,6
359,Dawid-Skene EM,0.3800678080952247,17,6
359,Ensemble,0.1229957930035344,17,6
359,CBC,0.9285714285714286,17,6
359,CBC-Weighted,0.9285714285714286,17,6
359,Oracle (eval-task beta),0.9999999999999999,17,6
360,Raw (no calibration),0.6428571428571429,20,6
360,Random control,0.06666666666666667,20,6
360,Per-language norm.,0.6428571428571429,20,6
360,Backbone-only norm.,0.07619047619047617,20,6
360,Z-score,0.557142857142857,20,6
360,Quantile normalization,-0.10366786062482627,20,6
360,ComBat-EB,0.6428571428571429,20,6
360,Dawid-Skene EM,0.12101660094433116,20,6
360,Ensemble,-0.020062874902519155,20,6
360,CBC,0.9428571428571428,20,6
360,CBC-Weighted,0.9428571428571428,20,6
360,Oracle (eval-task beta),0.9999999999999999,20,6
361,Raw (no calibration),0.6142857142857144,22,6
361,Random control,-0.10952380952380951,22,6
361,Per-language norm.,0.6142857142857144,22,6
361,Backbone-only norm.,0.08571428571428572,22,6
361,Z-score,0.12380952380952384,22,6
361,Quantile normalization,-0.11323451943802819,22,6
361,ComBat-EB,0.6142857142857144,22,6
361,Dawid-Skene EM,0.716630414212286,22,6
361,Ensemble,0.02106790381745785,22,6
361,CBC,0.7952380952380952,22,6
361,CBC-Weighted,0.7952380952380952,22,6
361,Oracle (eval-task beta),0.9999999999999999,22,6
362,Raw (no calibration),0.680952380952381,22,6
362,Random control,0.038095238095238106,22,6
362,Per-language norm.,0.680952380952381,22,6
362,Backbone-only norm.,-0.04761904761904761,22,6
362,Z-score,0.004761904761904759,22,6
362,Quantile normalization,-0.11240889162102262,22,6
362,ComBat-EB,0.680952380952381,22,6
362,Dawid-Skene EM,-0.067658695537667,22,6
362,Ensemble,-0.05848873596290719,22,6
362,CBC,0.9285714285714286,22,6
362,CBC-Weighted,0.9285714285714286,22,6
362,Oracle (eval-task beta),0.9999999999999999,22,6
363,Raw (no calibration),0.6666666666666666,19,6
363,Random control,-0.014285714285714289,19,6
363,Per-language norm.,0.6666666666666666,19,6
363,Backbone-only norm.,0.07142857142857142,19,6
363,Z-score,0.3714285714285714,19,6
363,Quantile normalization,-0.07193443761427339,19,6
363,ComBat-EB,0.6666666666666666,19,6
363,Dawid-Skene EM,0.0,19,6
363,Ensemble,-0.02568907134742574,19,6
363,CBC,0.9666666666666666,19,6
363,CBC-Weighted,0.9666666666666666,19,6
363,Oracle (eval-task beta),0.9999999999999999,19,6
364,Raw (no calibration),0.6285714285714284,19,6
364,Random control,0.004761904761904763,19,6
364,Per-language norm.,0.6285714285714284,19,6
364,Backbone-only norm.,-1.1895246692412391e-17,19,6
364,Z-score,0.4,19,6
364,Quantile normalization,-0.07513064735792231,19,6
364,ComBat-EB,0.6285714285714284,19,6
364,Dawid-Skene EM,0.503968253968254,19,6
364,Ensemble,0.023850586922907428,19,6
364,CBC,0.8761904761904761,19,6
364,CBC-Weighted,0.8761904761904761,19,6
364,Oracle (eval-task beta),0.9999999999999999,19,6
365,Raw (no calibration),0.6666666666666667,21,6
365,Random control,0.004761904761904767,21,6
365,Per-language norm.,0.6666666666666667,21,6
365,Backbone-only norm.,-0.05714285714285716,21,6
365,Z-score,-0.08095238095238096,21,6
365,Quantile normalization,-0.08368710327477942,21,6
365,ComBat-EB,0.6666666666666667,21,6
365,Dawid-Skene EM,0.33994298198410694,21,6
365,Ensemble,-0.0879134377499176,21,6
365,CBC,0.9238095238095239,21,6
365,CBC-Weighted,0.9238095238095239,21,6
365,Oracle (eval-task beta),0.9999999999999999,21,6
366,Raw (no calibration),0.6142857142857141,17,6
366,Random control,0.004761904761904759,17,6
366,Per-language norm.,0.6142857142857141,17,6
366,Backbone-only norm.,0.08571428571428573,17,6
366,Z-score,0.1571428571428571,17,6
366,Quantile normalization,-0.08407419691666199,17,6
366,ComBat-EB,0.6142857142857141,17,6
366,Dawid-Skene EM,0.716630414212286,17,6
366,Ensemble,0.03619515900064434,17,6
366,CBC,0.8190476190476189,17,6
366,CBC-Weighted,0.8190476190476189,17,6
366,Oracle (eval-task beta),0.9999999999999999,17,6
367,Raw (no calibration),0.6285714285714287,17,6
367,Random control,0.07619047619047617,17,6
367,Per-language norm.,0.6285714285714287,17,6
367,Backbone-only norm.,-0.06666666666666667,17,6
367,Z-score,0.17142857142857146,17,6
367,Quantile normalization,-0.08658124540112909,17,6
367,ComBat-EB,0.6285714285714287,17,6
367,Dawid-Skene EM,1.0,17,6
367,Ensemble,-0.012239031800128867,17,6
367,CBC,0.8904761904761903,17,6
367,CBC-Weighted,0.8904761904761903,17,6
367,Oracle (eval-task beta),0.9999999999999999,17,6
368,Raw (no calibration),0.6428571428571429,19,6
368,Random control,0.12857142857142856,19,6
368,Per-language norm.,0.6428571428571429,19,6
368,Backbone-only norm.,0.1380952380952381,19,6
368,Z-score,0.28095238095238095,19,6
368,Quantile normalization,-0.07793580005430446,19,6
368,ComBat-EB,0.6428571428571429,19,6
368,Dawid-Skene EM,0.4835624527360996,19,6
368,Ensemble,0.08194052524084484,19,6
368,CBC,0.8523809523809524,19,6
368,CBC-Weighted,0.8523809523809524,19,6
368,Oracle (eval-task beta),0.9999999999999999,19,6
369,Raw (no calibration),0.6571428571428571,21,6
369,Random control,0.08571428571428572,21,6
369,Per-language norm.,0.6571428571428571,21,6
369,Backbone-only norm.,0.0619047619047619,21,6
369,Z-score,-0.02380952380952381,21,6
369,Quantile normalization,-0.1160362198693092,21,6
369,ComBat-EB,0.6571428571428571,21,6
369,Dawid-Skene EM,0.6022292508680184,21,6
369,Ensemble,-0.05355969625331897,21,6
369,CBC,0.9095238095238096,21,6
369,CBC-Weighted,0.9095238095238096,21,6
369,Oracle (eval-task beta),0.9999999999999999,21,6
370,Raw (no calibration),0.6285714285714287,25,6
370,Random control,0.05714285714285711,25,6
370,Per-language norm.,0.6285714285714287,25,6
370,Backbone-only norm.,0.08095238095238096,25,6
370,Z-score,0.12380952380952379,25,6
370,Quantile normalization,-0.09693944200295787,25,6
370,ComBat-EB,0.6142857142857141,25,6
370,Dawid-Skene EM,0.7182539682539684,25,6
370,Ensemble,0.00338376206705329,25,6
370,CBC,0.8761904761904761,25,6
370,CBC-Weighted,0.8761904761904761,25,6
370,Oracle (eval-task beta),0.9999999999999999,25,6
371,Raw (no calibration),0.6523809523809524,16,6
371,Random control,0.004761904761904757,16,6
371,Per-language norm.,0.6523809523809524,16,6
371,Backbone-only norm.,-0.06666666666666667,16,6
371,Z-score,0.2095238095238095,16,6
371,Quantile normalization,-0.0651506382306067,16,6
371,ComBat-EB,0.6523809523809524,16,6
371,Dawid-Skene EM,0.021397212391275164,16,6
371,Ensemble,-0.04013223522210617,16,6
371,CBC,0.9428571428571428,16,6
371,CBC-Weighted,0.9428571428571428,16,6
371,Oracle (eval-task beta),0.9999999999999999,16,6
372,Raw (no calibration),0.6285714285714287,21,6
372,Random control,-0.038095238095238085,21,6
372,Per-language norm.,0.6285714285714287,21,6
372,Backbone-only norm.,-0.01904761904761904,21,6
372,Z-score,0.36190476190476184,21,6
372,Quantile normalization,-0.0918459272773687,21,6
372,ComBat-EB,0.6285714285714287,21,6
372,Dawid-Skene EM,0.6738043365125019,21,6
372,Ensemble,-0.06868710119473839,21,6
372,CBC,0.8380952380952381,21,6
372,CBC-Weighted,0.8380952380952381,21,6
372,Oracle (eval-task beta),0.9999999999999999,21,6
373,Raw (no calibration),0.6285714285714287,22,6
373,Random control,0.038095238095238106,22,6
373,Per-language norm.,0.6285714285714287,22,6
373,Backbone-only norm.,0.042857142857142864,22,6
373,Z-score,0.24285714285714283,22,6
373,Quantile normalization,-0.1036856230264037,22,6
373,ComBat-EB,0.6285714285714287,22,6
373,Dawid-Skene EM,0.4568885861609073,22,6
373,Ensemble,0.03771990508648752,22,6
373,CBC,0.9238095238095235,22,6
373,CBC-Weighted,0.9238095238095235,22,6
373,Oracle (eval-task beta),0.9999999999999999,22,6
374,Raw (no calibration),0.6523809523809524,22,6
374,Random control,-0.00952380952380952,22,6
374,Per-language norm.,0.6523809523809524,22,6
374,Backbone-only norm.,0.009523809523809528,22,6
374,Z-score,0.5047619047619047,22,6
374,Quantile normalization,-0.08163717907228284,22,6
374,ComBat-EB,0.6285714285714287,22,6
374,Dawid-Skene EM,0.6150970800281369,22,6
374,Ensemble,0.037973603011044896,22,6
374,CBC,0.8904761904761905,22,6
374,CBC-Weighted,0.8904761904761905,22,6
374,Oracle (eval-task beta),0.9999999999999999,22,6
375,Raw (no calibration),0.6428571428571429,20,6
375,Random control,-0.028571428571428574,20,6
375,Per-language norm.,0.6428571428571429,20,6
375,Backbone-only norm.,0.19047619047619044,20,6
375,Z-score,0.30476190476190473,20,6
375,Quantile normalization,-0.10935596268703802,20,6
375,ComBat-EB,0.6428571428571429,20,6
375,Dawid-Skene EM,0.24401506375992313,20,6
375,Ensemble,0.10828933714042231,20,6
375,CBC,0.8952380952380953,20,6
375,CBC-Weighted,0.8952380952380953,20,6
375,Oracle (eval-task beta),0.9999999999999999,20,6
376,Raw (no calibration),0.6666666666666667,17,6
376,Random control,-0.03809523809523809,17,6
376,Per-language norm.,0.6666666666666667,17,6
376,Backbone-only norm.,0.009523809523809518,17,6
376,Z-score,0.19047619047619044,17,6
376,Quantile normalization,-0.09713317855588133,17,6
376,ComBat-EB,0.6666666666666667,17,6
376,Dawid-Skene EM,0.20000000000000004,17,6
376,Ensemble,-0.04165493434855705,17,6
376,CBC,0.9285714285714286,17,6
376,CBC-Weighted,0.9285714285714286,17,6
376,Oracle (eval-task beta),0.9999999999999999,17,6
377,Raw (no calibration),0.6428571428571427,21,6
377,Random control,0.061904761904761886,21,6
377,Per-language norm.,0.6428571428571427,21,6
377,Backbone-only norm.,0.09523809523809523,21,6
377,Z-score,-0.023809523809523808,21,6
377,Quantile normalization,-0.0926267663431994,21,6
377,ComBat-EB,0.6428571428571427,21,6
377,Dawid-Skene EM,0.27397106785910846,21,6
377,Ensemble,-0.041816203137185745,21,6
377,CBC,0.9666666666666666,21,6
377,CBC-Weighted,0.9666666666666666,21,6
377,Oracle (eval-task beta),0.9999999999999999,21,6
378,Raw (no calibration),0.6285714285714287,24,6
378,Random control,-0.014285714285714277,24,6
378,Per-language norm.,0.6285714285714287,24,6
378,Backbone-only norm.,0.13809523809523808,24,6
378,Z-score,0.11904761904761904,24,6
378,Quantile normalization,-0.09022498019111395,24,6
378,ComBat-EB,0.6285714285714287,24,6
378,Dawid-Skene EM,0.5979140363022555,24,6
378,Ensemble,0.05472084164852114,24,6
378,CBC,0.8761904761904761,24,6
378,CBC-Weighted,0.8761904761904761,24,6
378,Oracle (eval-task beta),0.9999999999999999,24,6
379,Raw (no calibration),0.6095238095238094,21,6
379,Random control,-0.06190476190476191,21,6
379,Per-language norm.,0.6095238095238094,21,6
379,Backbone-only norm.,0.09999999999999999,21,6
379,Z-score,0.5523809523809524,21,6
379,Quantile normalization,-0.0900288175861924,21,6
379,ComBat-EB,0.6095238095238094,21,6
379,Dawid-Skene EM,0.6738043365125019,21,6
379,Ensemble,0.026164078474729565,21,6
379,CBC,0.7999999999999999,21,6
379,CBC-Weighted,0.7999999999999999,21,6
379,Oracle (eval-task beta),0.9999999999999999,21,6
380,Raw (no calibration),0.6666666666666666,25,6
380,Random control,-0.014285714285714292,25,6
380,Per-language norm.,0.6666666666666666,25,6
380,Backbone-only norm.,-0.004761904761904765,25,6
380,Z-score,0.1142857142857143,25,6
380,Quantile normalization,-0.09820376541623584,25,6
380,ComBat-EB,0.6666666666666666,25,6
380,Dawid-Skene EM,0.20000000000000004,25,6
380,Ensemble,-0.03521581395076267,25,6
380,CBC,0.9238095238095239,25,6
380,CBC-Weighted,0.9238095238095239,25,6
380,Oracle (eval-task beta),0.9999999999999999,25,6
381,Raw (no calibration),0.6238095238095236,22,6
381,Random control,-0.09523809523809523,22,6
381,Per-language norm.,0.6238095238095236,22,6
381,Backbone-only norm.,-0.004761904761904773,22,6
381,Z-score,5.9476233462061954e-18,22,6
381,Quantile normalization,-0.09563045733785637,22,6
381,ComBat-EB,0.6238095238095236,22,6
381,Dawid-Skene EM,0.6857033858524727,22,6
381,Ensemble,-0.0358814206619692,22,6
381,CBC,0.8380952380952381,22,6
381,CBC-Weighted,0.8380952380952381,22,6
381,Oracle (eval-task beta),0.9999999999999999,22,6
382,Raw (no calibration),0.6428571428571429,23,6
382,Random control,-0.05714285714285715,23,6
382,Per-language norm.,0.6428571428571429,23,6
382,Backbone-only norm.,0.2952380952380952,23,6
382,Z-score,0.46666666666666673,23,6
382,Quantile normalization,-0.09231459241417275,23,6
382,ComBat-EB,0.6428571428571429,23,6
382,Dawid-Skene EM,0.4404761904761904,23,6
382,Ensemble,0.09486276222934463,23,6
382,CBC,0.9333333333333333,23,6
382,CBC-Weighted,0.9333333333333333,23,6
382,Oracle (eval-task beta),0.9999999999999999,23,6
383,Raw (no calibration),0.6095238095238094,19,6
383,Random control,0.038095238095238106,19,6
383,Per-language norm.,0.6095238095238094,19,6
383,Backbone-only norm.,0.13809523809523808,19,6
383,Z-score,0.1619047619047619,19,6
383,Quantile normalization,-0.09891032290956744,19,6
383,ComBat-EB,0.6095238095238094,19,6
383,Dawid-Skene EM,0.21086113025183686,19,6
383,Ensemble,0.09587437115402775,19,6
383,CBC,0.7666666666666667,19,6
383,CBC-Weighted,0.7666666666666667,19,6
383,Oracle (eval-task beta),0.9999999999999999,19,6
384,Raw (no calibration),0.6285714285714287,17,6
384,Random control,-0.019047619047619042,17,6
384,Per-language norm.,0.6285714285714287,17,6
384,Backbone-only norm.,0.07619047619047617,17,6
384,Z-score,0.1333333333333333,17,6
384,Quantile normalization,-0.08848409955007142,17,6
384,ComBat-EB,0.5952380952380952,17,6
384,Dawid-Skene EM,0.6022292508680184,17,6
384,Ensemble,0.03111658282053703,17,6
384,CBC,0.9428571428571428,17,6
384,CBC-Weighted,0.9428571428571428,17,6
384,Oracle (eval-task beta),0.9999999999999999,17,6
385,Raw (no calibration),0.680952380952381,20,6
385,Random control,-0.06190476190476191,20,6
385,Per-language norm.,0.680952380952381,20,6
385,Backbone-only norm.,0.05714285714285713,20,6
385,Z-score,0.4761904761904761,20,6
385,Quantile normalization,-0.06979084416838591,20,6
385,ComBat-EB,0.680952380952381,20,6
385,Dawid-Skene EM,0.22230791721149976,20,6
385,Ensemble,0.04761904761904761,20,6
385,CBC,0.8952380952380953,20,6
385,CBC-Weighted,0.8952380952380953,20,6
385,Oracle (eval-task beta),0.9999999999999999,20,6
386,Raw (no calibration),0.6095238095238095,20,6
386,Random control,-0.09047619047619046,20,6
386,Per-language norm.,0.6095238095238095,20,6
386,Backbone-only norm.,0.08571428571428572,20,6
386,Z-score,0.11904761904761905,20,6
386,Quantile normalization,-0.09671611899654783,20,6
386,ComBat-EB,0.6095238095238095,20,6
386,Dawid-Skene EM,0.6150970800281369,20,6
386,Ensemble,0.009682145232910805,20,6
386,CBC,0.9428571428571428,20,6
386,CBC-Weighted,0.9428571428571428,20,6
386,Oracle (eval-task beta),0.9999999999999999,20,6
387,Raw (no calibration),0.6238095238095237,21,6
387,Random control,-0.019047619047619053,21,6
387,Per-language norm.,0.6238095238095237,21,6
387,Backbone-only norm.,-0.014285714285714294,21,6
387,Z-score,0.29047619047619044,21,6
387,Quantile normalization,-0.09590277800385305,21,6
387,ComBat-EB,0.6238095238095237,21,6
387,Dawid-Skene EM,0.9272445692856943,21,6
387,Ensemble,-0.030597579500322176,21,6
387,CBC,0.8761904761904761,21,6
387,CBC-Weighted,0.8761904761904761,21,6
387,Oracle (eval-task beta),0.9999999999999999,21,6
388,Raw (no calibration),0.6571428571428571,21,6
388,Random control,-0.038095238095238106,21,6
388,Per-language norm.,0.6571428571428571,21,6
388,Backbone-only norm.,0.1571428571428571,21,6
388,Z-score,0.29999999999999993,21,6
388,Quantile normalization,-0.07799218495258844,21,6
388,ComBat-EB,0.6571428571428571,21,6
388,Dawid-Skene EM,0.48501953317261753,21,6
388,Ensemble,0.04014778673987831,21,6
388,CBC,0.8761904761904761,21,6
388,CBC-Weighted,0.8761904761904761,21,6
388,Oracle (eval-task beta),0.9999999999999999,21,6
389,Raw (no calibration),0.6904761904761905,21,6
389,Random control,-0.028571428571428564,21,6
389,Per-language norm.,0.6904761904761905,21,6
389,Backbone-only norm.,0.13333333333333333,21,6
389,Z-score,0.2952380952380952,21,6
389,Quantile normalization,-0.09342358979415791,21,6
389,ComBat-EB,0.6904761904761905,21,6
389,Dawid-Skene EM,0.25075894507783303,21,6
389,Ensemble,0.03078524600469746,21,6
389,CBC,0.9666666666666666,21,6
389,CBC-Weighted,0.9666666666666666,21,6
389,Oracle (eval-task beta),0.9999999999999999,21,6
390,Raw (no calibration),0.6380952380952382,20,6
390,Random control,0.06666666666666667,20,6
390,Per-language norm.,0.6380952380952382,20,6
390,Backbone-only norm.,0.08095238095238096,20,6
390,Z-score,0.18095238095238095,20,6
390,Quantile normalization,-0.09205502618379009,20,6
390,ComBat-EB,0.6380952380952382,20,6
390,Dawid-Skene EM,0.8628679329364746,20,6
390,Ensemble,0.08395757185649769,20,6
390,CBC,0.9428571428571428,20,6
390,CBC-Weighted,0.9428571428571428,20,6
390,Oracle (eval-task beta),0.9999999999999999,20,6
391,Raw (no calibration),0.6142857142857144,18,6
391,Random control,-0.04285714285714286,18,6
391,Per-language norm.,0.6142857142857144,18,6
391,Backbone-only norm.,0.04285714285714286,18,6
391,Z-score,0.29999999999999993,18,6
391,Quantile normalization,-0.10740649649079606,18,6
391,ComBat-EB,0.6142857142857144,18,6
391,Dawid-Skene EM,0.4835624527360996,18,6
391,Ensemble,0.015998126875932734,18,6
391,CBC,0.9095238095238096,18,6
391,CBC-Weighted,0.9095238095238096,18,6
391,Oracle (eval-task beta),0.9999999999999999,18,6
392,Raw (no calibration),0.6523809523809524,17,6
392,Random control,-0.05714285714285714,17,6
392,Per-language norm.,0.6523809523809524,17,6
392,Backbone-only norm.,-0.05714285714285715,17,6
392,Z-score,0.23809523809523805,17,6
392,Quantile normalization,-0.07498160753826195,17,6
392,ComBat-EB,0.6523809523809524,17,6
392,Dawid-Skene EM,0.0,17,6
392,Ensemble,-0.017868875175252465,17,6
392,CBC,0.8904761904761903,17,6
392,CBC-Weighted,0.8904761904761903,17,6
392,Oracle (eval-task beta),0.9999999999999999,17,6
393,Raw (no calibration),0.6904761904761905,24,6
393,Random control,-0.02380952380952381,24,6
393,Per-language norm.,0.6904761904761905,24,6
393,Backbone-only norm.,0.04285714285714285,24,6
393,Z-score,0.0619047619047619,24,6
393,Quantile normalization,-0.10008390790812939,24,6
393,ComBat-EB,0.6904761904761905,24,6
393,Dawid-Skene EM,0.0723620596982532,24,6
393,Ensemble,-0.01241496598639456,24,6
393,CBC,0.9428571428571428,24,6
393,CBC-Weighted,0.9428571428571428,24,6
393,Oracle (eval-task beta),0.9999999999999999,24,6
394,Raw (no calibration),0.6285714285714287,21,6
394,Random control,0.02380952380952381,21,6
394,Per-language norm.,0.6285714285714287,21,6
394,Backbone-only norm.,-0.09047619047619047,21,6
394,Z-score,0.41428571428571426,21,6
394,Quantile normalization,-0.10428647111284817,21,6
394,ComBat-EB,0.6285714285714287,21,6
394,Dawid-Skene EM,0.6497480752962675,21,6
394,Ensemble,-0.07106790381745784,21,6
394,CBC,0.895238095238095,21,6
394,CBC-Weighted,0.895238095238095,21,6
394,Oracle (eval-task beta),0.9999999999999999,21,6
395,Raw (no calibration),0.6428571428571429,18,6
395,Random control,-0.06190476190476189,18,6
395,Per-language norm.,0.6428571428571429,18,6
395,Backbone-only norm.,-0.047619047619047596,18,6
395,Z-score,0.4047619047619047,18,6
395,Quantile normalization,-0.09761572629647497,18,6
395,ComBat-EB,0.6428571428571429,18,6
395,Dawid-Skene EM,0.6288435150088423,18,6
395,Ensemble,-0.012253697197765883,18,6
395,CBC,0.895238095238095,18,6
395,CBC-Weighted,0.895238095238095,18,6
395,Oracle (eval-task beta),0.9999999999999999,18,6
396,Raw (no calibration),0.6476190476190476,24,6
396,Random control,0.004761904761904757,24,6
396,Per-language norm.,0.6476190476190476,24,6
396,Backbone-only norm.,0.03333333333333333,24,6
396,Z-score,0.15238095238095237,24,6
396,Quantile normalization,-0.12315903060172709,24,6
396,ComBat-EB,0.6476190476190476,24,6
396,Dawid-Skene EM,0.20000000000000004,24,6
396,Ensemble,0.0033749628284710687,24,6
396,CBC,0.9095238095238096,24,6
396,CBC-Weighted,0.9095238095238096,24,6
396,Oracle (eval-task beta),0.9999999999999999,24,6
397,Raw (no calibration),0.6238095238095236,21,6
397,Random control,-0.028571428571428574,21,6
397,Per-language norm.,0.6238095238095236,21,6
397,Backbone-only norm.,0.1285714285714286,21,6
397,Z-score,0.1380952380952381,21,6
397,Quantile normalization,-0.08552172515295918,21,6
397,ComBat-EB,0.6238095238095236,21,6
397,Dawid-Skene EM,0.28369760344246286,21,6
397,Ensemble,0.03504574592355177,21,6
397,CBC,0.780952380952381,21,6
397,CBC-Weighted,0.780952380952381,21,6
397,Oracle (eval-task beta),0.9999999999999999,21,6
398,Raw (no calibration),0.6285714285714287,17,6
398,Random control,-0.0047619047619047545,17,6
398,Per-language norm.,0.6285714285714287,17,6
398,Backbone-only norm.,-0.0238095238095238,17,6
398,Z-score,0.10952380952380951,17,6
398,Quantile normalization,-0.10245475566323918,17,6
398,ComBat-EB,0.6523809523809524,17,6
398,Dawid-Skene EM,0.21313576957141117,17,6
398,Ensemble,-0.07156930866050829,17,6
398,CBC,0.9333333333333333,17,6
398,CBC-Weighted,0.9333333333333333,17,6
398,Oracle (eval-task beta),0.9999999999999999,17,6
399,Raw (no calibration),0.6523809523809524,23,6
399,Random control,0.07142857142857142,23,6
399,Per-language norm.,0.6523809523809524,23,6
399,Backbone-only norm.,-0.03333333333333334,23,6
399,Z-score,0.11428571428571425,23,6
399,Quantile normalization,-0.11377259600404875,23,6
399,ComBat-EB,0.6523809523809524,23,6
399,Dawid-Skene EM,0.52,23,6
399,Ensemble,-0.02107963613556744,23,6
399,CBC,0.9428571428571428,23,6
399,CBC-Weighted,0.9428571428571428,23,6
399,Oracle (eval-task beta),0.9999999999999999,23,6
400,Raw (no calibration),0.6428571428571429,16,6
400,Random control,-0.061904761904761886,16,6
400,Per-language norm.,0.6428571428571429,16,6
400,Backbone-only norm.,-0.09523809523809523,16,6
400,Z-score,-0.02380952380952381,16,6
400,Quantile normalization,-0.11108635771647153,16,6
400,ComBat-EB,0.6428571428571429,16,6
400,Dawid-Skene EM,0.15846055842145712,16,6
400,Ensemble,-0.12105617149934823,16,6
400,CBC,0.9428571428571428,16,6
400,CBC-Weighted,0.9428571428571428,16,6
400,Oracle (eval-task beta),0.9999999999999999,16,6
401,Raw (no calibration),0.6428571428571429,21,6
401,Random control,0.004761904761904757,21,6
401,Per-language norm.,0.6428571428571429,21,6
401,Backbone-only norm.,-0.03333333333333334,21,6
401,Z-score,0.10952380952380954,21,6
401,Quantile normalization,-0.10077649637270705,21,6
401,ComBat-EB,0.6428571428571429,21,6
401,Dawid-Skene EM,0.2733109693295016,21,6
401,Ensemble,-0.021724978152204224,21,6
401,CBC,0.9095238095238093,21,6
401,CBC-Weighted,0.9095238095238093,21,6
401,Oracle (eval-task beta),0.9999999999999999,21,6
402,Raw (no calibration),0.6666666666666666,21,6
402,Random control,-0.009523809523809514,21,6
402,Per-language norm.,0.6666666666666666,21,6
402,Backbone-only norm.,0.21428571428571425,21,6
402,Z-score,0.2619047619047619,21,6
402,Quantile normalization,-0.10952623912619235,21,6
402,ComBat-EB,0.6666666666666666,21,6
402,Dawid-Skene EM,0.4079571364593186,21,6
402,Ensemble,0.1923989252721072,21,6
402,CBC,0.9238095238095237,21,6
402,CBC-Weighted,0.9238095238095237,21,6
402,Oracle (eval-task beta),0.9999999999999999,21,6
403,Raw (no calibration),0.6523809523809524,19,6
403,Random control,0.19999999999999998,19,6
403,Per-language norm.,0.6523809523809524,19,6
403,Backbone-only norm.,-0.06190476190476189,19,6
403,Z-score,0.13809523809523808,19,6
403,Quantile normalization,-0.09583415289997446,19,6
403,ComBat-EB,0.6523809523809524,19,6
403,Dawid-Skene EM,0.6150970800281369,19,6
403,Ensemble,-0.025991077367991288,19,6
403,CBC,0.9285714285714286,19,6
403,CBC-Weighted,0.9285714285714286,19,6
403,Oracle (eval-task beta),0.9999999999999999,19,6
404,Raw (no calibration),0.680952380952381,20,6
404,Random control,-0.009523809523809523,20,6
404,Per-language norm.,0.680952380952381,20,6
404,Backbone-only norm.,0.07619047619047618,20,6
404,Z-score,0.5476190476190476,20,6
404,Quantile normalization,-0.0957783444919208,20,6
404,ComBat-EB,0.680952380952381,20,6
404,Dawid-Skene EM,1.0,20,6
404,Ensemble,0.10182968518593609,20,6
404,CBC,0.9333333333333333,20,6
404,CBC-Weighted,0.9333333333333333,20,6
404,Oracle (eval-task beta),0.9999999999999999,20,6
405,Raw (no calibration),0.6428571428571429,20,6
405,Random control,0.1476190476190476,20,6
405,Per-language norm.,0.6428571428571429,20,6
405,Backbone-only norm.,0.09523809523809522,20,6
405,Z-score,0.07619047619047618,20,6
405,Quantile normalization,-0.09671933912590223,20,6
405,ComBat-EB,0.6428571428571429,20,6
405,Dawid-Skene EM,0.716630414212286,20,6
405,Ensemble,-0.00034306913394916864,20,6
405,CBC,0.819047619047619,20,6
405,CBC-Weighted,0.819047619047619,20,6
405,Oracle (eval-task beta),0.9999999999999999,20,6
406,Raw (no calibration),0.6285714285714287,19,6
406,Random control,0.07619047619047617,19,6
406,Per-language norm.,0.6285714285714287,19,6
406,Backbone-only norm.,0.16666666666666666,19,6
406,Z-score,0.10476190476190474,19,6
406,Quantile normalization,-0.09009876233660048,19,6
406,ComBat-EB,0.6285714285714287,19,6
406,Dawid-Skene EM,0.48234119640946915,19,6
406,Ensemble,0.07125263724230574,19,6
406,CBC,0.8714285714285713,19,6
406,CBC-Weighted,0.8714285714285713,19,6
406,Oracle (eval-task beta),0.9999999999999999,19,6
407,Raw (no calibration),0.6571428571428571,22,6
407,Random control,-0.009523809523809532,22,6
407,Per-language norm.,0.6571428571428571,22,6
407,Backbone-only norm.,-3.96508223080413e-18,22,6
407,Z-score,0.4523809523809524,22,6
407,Quantile normalization,-0.09631386586116587,22,6
407,ComBat-EB,0.6571428571428571,22,6
407,Dawid-Skene EM,0.9272445692856943,22,6
407,Ensemble,-0.05131654802477603,22,6
407,CBC,0.9666666666666666,22,6
407,CBC-Weighted,0.9666666666666666,22,6
407,Oracle (eval-task beta),0.9999999999999999,22,6
408,Raw (no calibration),0.6523809523809524,19,6
408,Random control,0.01428571428571428,19,6
408,Per-language norm.,0.6523809523809524,19,6
408,Backbone-only norm.,0.05714285714285715,19,6
408,Z-score,0.26190476190476186,19,6
408,Quantile normalization,-0.11679321463599505,19,6
408,ComBat-EB,0.6523809523809524,19,6
408,Dawid-Skene EM,0.503968253968254,19,6
408,Ensemble,-0.028571428571428574,19,6
408,CBC,0.9666666666666666,19,6
408,CBC-Weighted,0.9666666666666666,19,6
408,Oracle (eval-task beta),0.9999999999999999,19,6
409,Raw (no calibration),0.6285714285714287,23,6
409,Random control,0.01904761904761903,23,6
409,Per-language norm.,0.6285714285714287,23,6
409,Backbone-only norm.,-0.08095238095238093,23,6
409,Z-score,-0.09047619047619047,23,6
409,Quantile normalization,-0.09744158171559625,23,6
409,ComBat-EB,0.6285714285714287,23,6
409,Dawid-Skene EM,0.2756690400554765,23,6
409,Ensemble,-0.10483375834797475,23,6
409,CBC,0.9095238095238093,23,6
409,CBC-Weighted,0.9095238095238093,23,6
409,Oracle (eval-task beta),0.9999999999999999,23,6
410,Raw (no calibration),0.6571428571428571,21,6
410,Random control,-0.038095238095238106,21,6
410,Per-language norm.,0.6571428571428571,21,6
410,Backbone-only norm.,-0.0047619047619047745,21,6
410,Z-score,0.004761904761904765,21,6
410,Quantile normalization,-0.08072534920308061,21,6
410,ComBat-EB,0.6571428571428571,21,6
410,Dawid-Skene EM,0.7590243887083169,21,6
410,Ensemble,-0.09689477931729304,21,6
410,CBC,0.9333333333333332,21,6
410,CBC-Weighted,0.9333333333333332,21,6
410,Oracle (eval-task beta),0.9999999999999999,21,6
411,Raw (no calibration),0.5952380952380952,18,6
411,Random control,-0.04761904761904761,18,6
411,Per-language norm.,0.5952380952380952,18,6
411,Backbone-only norm.,0.1285714285714286,18,6
411,Z-score,0.2809523809523809,18,6
411,Quantile normalization,-0.07522420301706137,18,6
411,ComBat-EB,0.6095238095238095,18,6
411,Dawid-Skene EM,0.6150970800281369,18,6
411,Ensemble,0.1066414522998067,18,6
411,CBC,0.895238095238095,18,6
411,CBC-Weighted,0.895238095238095,18,6
411,Oracle (eval-task beta),0.9999999999999999,18,6
412,Raw (no calibration),0.6285714285714287,22,6
412,Random control,0.11428571428571425,22,6
412,Per-language norm.,0.6285714285714287,22,6
412,Backbone-only norm.,0.028571428571428574,22,6
412,Z-score,0.17142857142857143,22,6
412,Quantile normalization,-0.09113052055817329,22,6
412,ComBat-EB,0.6285714285714287,22,6
412,Dawid-Skene EM,0.6288435150088423,22,6
412,Ensemble,0.011250887511664972,22,6
412,CBC,0.8904761904761903,22,6
412,CBC-Weighted,0.8904761904761903,22,6
412,Oracle (eval-task beta),0.9999999999999999,22,6
413,Raw (no calibration),0.6571428571428571,23,6
413,Random control,-0.08095238095238096,23,6
413,Per-language norm.,0.6571428571428571,23,6
413,Backbone-only norm.,-0.03333333333333334,23,6
413,Z-score,0.3333333333333333,23,6
413,Quantile normalization,-0.10595692529649384,23,6
413,ComBat-EB,0.6571428571428571,23,6
413,Dawid-Skene EM,0.6022292508680184,23,6
413,Ensemble,-0.06411857933803082,23,6
413,CBC,0.9666666666666666,23,6
413,CBC-Weighted,0.9666666666666666,23,6
413,Oracle (eval-task beta),0.9999999999999999,23,6
414,Raw (no calibration),0.6428571428571429,22,6
414,Random control,0.028571428571428557,22,6
414,Per-language norm.,0.6428571428571429,22,6
414,Backbone-only norm.,0.09523809523809523,22,6
414,Z-score,0.3714285714285714,22,6
414,Quantile normalization,-0.10001034093694099,22,6
414,ComBat-EB,0.6428571428571429,22,6
414,Dawid-Skene EM,0.8628679329364746,22,6
414,Ensemble,-0.023806590729996413,22,6
414,CBC,0.9285714285714286,22,6
414,CBC-Weighted,0.9285714285714286,22,6
414,Oracle (eval-task beta),0.9999999999999999,22,6
415,Raw (no calibration),0.6428571428571429,21,6
415,Random control,-0.07142857142857142,21,6
415,Per-language norm.,0.6428571428571429,21,6
415,Backbone-only norm.,0.08095238095238096,21,6
415,Z-score,0.457142857142857,21,6
415,Quantile normalization,-0.09457127667742639,21,6
415,ComBat-EB,0.6428571428571429,21,6
415,Dawid-Skene EM,0.9272445692856943,21,6
415,Ensemble,0.06868695143650547,21,6
415,CBC,0.9666666666666666,21,6
415,CBC-Weighted,0.9666666666666666,21,6
415,Oracle (eval-task beta),0.9999999999999999,21,6
416,Raw (no calibration),0.6476190476190476,21,6
416,Random control,-0.06190476190476191,21,6
416,Per-language norm.,0.6476190476190476,21,6
416,Backbone-only norm.,0.07619047619047618,21,6
416,Z-score,0.15238095238095234,21,6
416,Quantile normalization,-0.10835654507015827,21,6
416,ComBat-EB,0.6476190476190476,21,6
416,Dawid-Skene EM,0.39999999999999997,21,6
416,Ensemble,0.05578524600469746,21,6
416,CBC,0.9238095238095237,21,6
416,CBC-Weighted,0.9238095238095237,21,6
416,Oracle (eval-task beta),0.9999999999999999,21,6
417,Raw (no calibration),0.6571428571428571,16,6
417,Random control,0.05238095238095238,16,6
417,Per-language norm.,0.6571428571428571,16,6
417,Backbone-only norm.,-0.023809523809523815,16,6
417,Z-score,0.2333333333333333,16,6
417,Quantile normalization,-0.10843725808999324,16,6
417,ComBat-EB,0.6571428571428571,16,6
417,Dawid-Skene EM,0.3800678080952247,16,6
417,Ensemble,-0.011904761904761915,16,6
417,CBC,0.9666666666666666,16,6
417,CBC-Weighted,0.9666666666666666,16,6
417,Oracle (eval-task beta),0.9999999999999999,16,6
418,Raw (no calibration),0.6285714285714284,22,6
418,Random control,0.27619047619047615,22,6
418,Per-language norm.,0.6285714285714284,22,6
418,Backbone-only norm.,0.0,22,6
418,Z-score,0.04285714285714285,22,6
418,Quantile normalization,-0.10561245415220359,22,6
418,ComBat-EB,0.6285714285714284,22,6
418,Dawid-Skene EM,0.4835624527360996,22,6
418,Ensemble,-0.00952380952380952,22,6
418,CBC,0.8619047619047618,22,6
418,CBC-Weighted,0.8619047619047618,22,6
418,Oracle (eval-task beta),0.9999999999999999,22,6
419,Raw (no calibration),0.680952380952381,23,6
419,Random control,0.06666666666666667,23,6
419,Per-language norm.,0.680952380952381,23,6
419,Backbone-only norm.,-0.07619047619047618,23,6
419,Z-score,-0.038095238095238085,23,6
419,Quantile normalization,-0.10552225513919178,23,6
419,ComBat-EB,0.680952380952381,23,6
419,Dawid-Skene EM,0.21302258260369342,23,6
419,Ensemble,-0.06630306597602567,23,6
419,CBC,0.8857142857142856,23,6
419,CBC-Weighted,0.8857142857142856,23,6
419,Oracle (eval-task beta),0.9999999999999999,23,6
420,Raw (no calibration),0.6904761904761905,19,6
420,Random control,0.2571428571428571,19,6
420,Per-language norm.,0.6904761904761905,19,6
420,Backbone-only norm.,0.11904761904761904,19,6
420,Z-score,0.419047619047619,19,6
420,Quantile normalization,-0.11405481923740941,19,6
420,ComBat-EB,0.6904761904761905,19,6
420,Dawid-Skene EM,0.2375966836152159,19,6
420,Ensemble,0.032339993259242215,19,6
420,CBC,0.9238095238095239,19,6
420,CBC-Weighted,0.9238095238095239,19,6
420,Oracle (eval-task beta),0.9999999999999999,19,6
421,Raw (no calibration),0.6238095238095236,19,6
421,Random control,-0.03809523809523809,19,6
421,Per-language norm.,0.6238095238095236,19,6
421,Backbone-only norm.,0.29999999999999993,19,6
421,Z-score,0.4142857142857142,19,6
421,Quantile normalization,-0.10183337509051103,19,6
421,ComBat-EB,0.6238095238095236,19,6
421,Dawid-Skene EM,0.44341932440794557,19,6
421,Ensemble,0.19771682084148837,19,6
421,CBC,0.8714285714285713,19,6
421,CBC-Weighted,0.8714285714285713,19,6
421,Oracle (eval-task beta),0.9999999999999999,19,6
422,Raw (no calibration),0.6238095238095239,21,6
422,Random control,-0.033333333333333354,21,6
422,Per-language norm.,0.6238095238095239,21,6
422,Backbone-only norm.,0.23333333333333334,21,6
422,Z-score,0.5428571428571428,21,6
422,Quantile normalization,-0.09035452818903203,21,6
422,ComBat-EB,0.6238095238095239,21,6
422,Dawid-Skene EM,0.21313576957141125,21,6
422,Ensemble,0.1625322385821122,21,6
422,CBC,0.9333333333333333,21,6
422,CBC-Weighted,0.9333333333333333,21,6
422,Oracle (eval-task beta),0.9999999999999999,21,6
423,Raw (no calibration),0.6047619047619047,17,6
423,Random control,0.023809523809523805,17,6
423,Per-language norm.,0.6047619047619047,17,6
423,Backbone-only norm.,0.03333333333333333,17,6
423,Z-score,0.18095238095238095,17,6
423,Quantile normalization,-0.10999904802757011,17,6
423,ComBat-EB,0.6047619047619047,17,6
423,Dawid-Skene EM,0.716630414212286,17,6
423,Ensemble,-0.03843830722918727,17,6
423,CBC,0.7999999999999999,17,6
423,CBC-Weighted,0.7999999999999999,17,6
423,Oracle (eval-task beta),0.9999999999999999,17,6
424,Raw (no calibration),0.6428571428571429,22,6
424,Random control,-0.05714285714285714,22,6
424,Per-language norm.,0.6428571428571429,22,6
424,Backbone-only norm.,-0.02380952380952382,22,6
424,Z-score,0.31428571428571433,22,6
424,Quantile normalization,-0.09560737613817309,22,6
424,ComBat-EB,0.6428571428571429,22,6
424,Dawid-Skene EM,0.3800678080952247,22,6
424,Ensemble,-0.031128315138646636,22,6
424,CBC,0.9095238095238093,22,6
424,CBC-Weighted,0.9095238095238093,22,6
424,Oracle (eval-task beta),0.9999999999999999,22,6
425,Raw (no calibration),0.6571428571428571,20,6
425,Random control,0.03333333333333333,20,6
425,Per-language norm.,0.6571428571428571,20,6
425,Backbone-only norm.,0.06666666666666667,20,6
425,Z-score,0.15238095238095234,20,6
425,Quantile normalization,-0.1043223336430467,20,6
425,ComBat-EB,0.6571428571428571,20,6
425,Dawid-Skene EM,0.6602457176756131,20,6
425,Ensemble,0.03572308495286792,20,6
425,CBC,0.9666666666666666,20,6
425,CBC-Weighted,0.9666666666666666,20,6
425,Oracle (eval-task beta),0.9999999999999999,20,6
426,Raw (no calibration),0.6523809523809524,20,6
426,Random control,-0.047619047619047616,20,6
426,Per-language norm.,0.6523809523809524,20,6
426,Backbone-only norm.,0.22857142857142856,20,6
426,Z-score,0.24285714285714285,20,6
426,Quantile normalization,-0.09220374568541605,20,6
426,ComBat-EB,0.6523809523809524,20,6
426,Dawid-Skene EM,0.39999999999999997,20,6
426,Ensemble,0.12523645723358787,20,6
426,CBC,0.9095238095238095,20,6
426,CBC-Weighted,0.9095238095238095,20,6
426,Oracle (eval-task beta),0.9999999999999999,20,6
427,Raw (no calibration),0.6666666666666666,21,6
427,Random control,0.06190476190476189,21,6
427,Per-language norm.,0.6666666666666666,21,6
427,Backbone-only norm.,0.06666666666666667,21,6
427,Z-score,0.1619047619047619,21,6
427,Quantile normalization,-0.09884491519319986,21,6
427,ComBat-EB,0.6666666666666666,21,6
427,Dawid-Skene EM,1.0,21,6
427,Ensemble,-0.016057534293203533,21,6
427,CBC,0.8904761904761903,21,6
427,CBC-Weighted,0.8904761904761903,21,6
427,Oracle (eval-task beta),0.9999999999999999,21,6
428,Raw (no calibration),0.6142857142857141,21,6
428,Random control,-0.07142857142857141,21,6
428,Per-language norm.,0.6142857142857141,21,6
428,Backbone-only norm.,0.1238095238095238,21,6
428,Z-score,0.21904761904761902,21,6
428,Quantile normalization,-0.09492293793706141,21,6
428,ComBat-EB,0.6142857142857141,21,6
428,Dawid-Skene EM,0.716630414212286,21,6
428,Ensemble,0.031260253132001314,21,6
428,CBC,0.8285714285714285,21,6
428,CBC-Weighted,0.8285714285714285,21,6
428,Oracle (eval-task beta),0.9999999999999999,21,6
429,Raw (no calibration),0.6285714285714287,17,6
429,Random control,-0.02380952380952381,17,6
429,Per-language norm.,0.6285714285714287,17,6
429,Backbone-only norm.,-0.08095238095238096,17,6
429,Z-score,0.04285714285714286,17,6
429,Quantile normalization,-0.11390545690964139,17,6
429,ComBat-EB,0.6285714285714287,17,6
429,Dawid-Skene EM,0.39999999999999997,17,6
429,Ensemble,-0.06647606708276396,17,6
429,CBC,0.9333333333333333,17,6
429,CBC-Weighted,0.9333333333333333,17,6
429,Oracle (eval-task beta),0.9999999999999999,17,6
430,Raw (no calibration),0.6571428571428571,24,6
430,Random control,0.06666666666666668,24,6
430,Per-language norm.,0.6571428571428571,24,6
430,Backbone-only norm.,-0.038095238095238106,24,6
430,Z-score,0.2571428571428572,24,6
430,Quantile normalization,-0.10995449745079237,24,6
430,ComBat-EB,0.6571428571428571,24,6
430,Dawid-Skene EM,0.806845127947537,24,6
430,Ensemble,-0.05387050151246674,24,6
430,CBC,0.8619047619047617,24,6
430,CBC-Weighted,0.8619047619047617,24,6
430,Oracle (eval-task beta),0.9999999999999999,24,6
431,Raw (no calibration),0.6428571428571429,22,6
431,Random control,0.21428571428571427,22,6
431,Per-language norm.,0.6428571428571429,22,6
431,Backbone-only norm.,0.03333333333333331,22,6
431,Z-score,0.13809523809523808,22,6
431,Quantile normalization,-0.0881474142764083,22,6
431,ComBat-EB,0.6428571428571429,22,6
431,Dawid-Skene EM,0.6903198110213961,22,6
431,Ensemble,0.013269717894646945,22,6
431,CBC,0.8761904761904761,22,6
431,CBC-Weighted,0.8761904761904761,22,6
431,Oracle (eval-task beta),0.9999999999999999,22,6
432,Raw (no calibration),0.6571428571428571,19,6
432,Random control,-0.038095238095238085,19,6
432,Per-language norm.,0.6571428571428571,19,6
432,Backbone-only norm.,0.06666666666666667,19,6
432,Z-score,0.08095238095238096,19,6
432,Quantile normalization,-0.10578372122293546,19,6
432,ComBat-EB,0.6571428571428571,19,6
432,Dawid-Skene EM,0.8628679329364746,19,6
432,Ensemble,0.009371339973763054,19,6
432,CBC,0.8523809523809524,19,6
432,CBC-Weighted,0.8523809523809524,19,6
432,Oracle (eval-task beta),0.9999999999999999,19,6
433,Raw (no calibration),0.6285714285714287,21,6
433,Random control,0.04761904761904762,21,6
433,Per-language norm.,0.6285714285714287,21,6
433,Backbone-only norm.,0.03333333333333332,21,6
433,Z-score,0.06666666666666667,21,6
433,Quantile normalization,-0.09504067364416503,21,6
433,ComBat-EB,0.6285714285714287,21,6
433,Dawid-Skene EM,0.2824045318333193,21,6
433,Ensemble,-0.018505151091184977,21,6
433,CBC,0.8761904761904761,21,6
433,CBC-Weighted,0.8761904761904761,21,6
433,Oracle (eval-task beta),0.9999999999999999,21,6
434,Raw (no calibration),0.6142857142857142,21,6
434,Random control,-0.02380952380952381,21,6
434,Per-language norm.,0.6142857142857142,21,6
434,Backbone-only norm.,0.30476190476190473,21,6
434,Z-score,0.33333333333333337,21,6
434,Quantile normalization,-0.09233246668672437,21,6
434,ComBat-EB,0.6142857142857142,21,6
434,Dawid-Skene EM,0.4404761904761904,21,6
434,Ensemble,0.13754894676487645,21,6
434,CBC,0.8571428571428571,21,6
434,CBC-Weighted,0.8571428571428571,21,6
434,Oracle (eval-task beta),0.9999999999999999,21,6
435,Raw (no calibration),0.6285714285714287,20,6
435,Random control,-0.07142857142857142,20,6
435,Per-language norm.,0.6285714285714287,20,6
435,Backbone-only norm.,0.009523809523809528,20,6
435,Z-score,0.40952380952380946,20,6
435,Quantile normalization,-0.09199229416847397,20,6
435,ComBat-EB,0.6285714285714287,20,6
435,Dawid-Skene EM,0.6288435150088423,20,6
435,Ensemble,-0.014127378576613,20,6
435,CBC,0.9,20,6
435,CBC-Weighted,0.9,20,6
435,Oracle (eval-task beta),0.9999999999999999,20,6
436,Raw (no calibration),0.6333333333333334,18,6
436,Random control,0.1380952380952381,18,6
436,Per-language norm.,0.6333333333333334,18,6
436,Backbone-only norm.,0.02857142857142858,18,6
436,Z-score,0.5238095238095236,18,6
436,Quantile normalization,-0.09457251488123916,18,6
436,ComBat-EB,0.6333333333333334,18,6
436,Dawid-Skene EM,0.4840363552695003,18,6
436,Ensemble,-8.79923858221332e-06,18,6
436,CBC,0.9999999999999999,18,6
436,CBC-Weighted,0.9999999999999999,18,6
436,Oracle (eval-task beta),0.9999999999999999,18,6
437,Raw (no calibration),0.6523809523809524,19,6
437,Random control,0.16190476190476186,19,6
437,Per-language norm.,0.6523809523809524,19,6
437,Backbone-only norm.,0.2761904761904762,19,6
437,Z-score,0.3952380952380952,19,6
437,Quantile normalization,-0.09887388050897365,19,6
437,ComBat-EB,0.6523809523809524,19,6
437,Dawid-Skene EM,0.33994298198410694,19,6
437,Ensemble,0.19238283346070859,19,6
437,CBC,0.9095238095238095,19,6
437,CBC-Weighted,0.9095238095238095,19,6
437,Oracle (eval-task beta),0.9999999999999999,19,6
438,Raw (no calibration),0.6523809523809524,23,6
438,Random control,0.014285714285714285,23,6
438,Per-language norm.,0.6523809523809524,23,6
438,Backbone-only norm.,0.042857142857142864,23,6
438,Z-score,0.5714285714285714,23,6
438,Quantile normalization,-0.08524049918511004,23,6
438,ComBat-EB,0.6523809523809524,23,6
438,Dawid-Skene EM,0.6288435150088423,23,6
438,Ensemble,0.04209966351096794,23,6
438,CBC,0.9285714285714286,23,6
438,CBC-Weighted,0.9285714285714286,23,6
438,Oracle (eval-task beta),0.9999999999999999,23,6
439,Raw (no calibration),0.6142857142857144,22,6
439,Random control,-0.09523809523809525,22,6
439,Per-language norm.,0.6142857142857144,22,6
439,Backbone-only norm.,0.3619047619047619,22,6
439,Z-score,0.4666666666666667,22,6
439,Quantile normalization,-0.09199149087780553,22,6
439,ComBat-EB,0.6142857142857144,22,6
439,Dawid-Skene EM,0.6857033858524727,22,6
439,Ensemble,0.21302191110705304,22,6
439,CBC,0.8714285714285713,22,6
439,CBC-Weighted,0.8714285714285713,22,6
439,Oracle (eval-task beta),0.9999999999999999,22,6
440,Raw (no calibration),0.6523809523809524,18,6
440,Random control,-0.08571428571428572,18,6
440,Per-language norm.,0.6523809523809524,18,6
440,Backbone-only norm.,0.028571428571428574,18,6
440,Z-score,0.18095238095238098,18,6
440,Quantile normalization,-0.1037690700388035,18,6
440,ComBat-EB,0.6523809523809524,18,6
440,Dawid-Skene EM,0.23491734855024854,18,6
440,Ensemble,0.013936778992710315,18,6
440,CBC,0.8761904761904761,18,6
440,CBC-Weighted,0.8761904761904761,18,6
440,Oracle (eval-task beta),0.9999999999999999,18,6
441,Raw (no calibration),0.6571428571428571,21,6
441,Random control,-0.01904761904761906,21,6
441,Per-language norm.,0.6571428571428571,21,6
441,Backbone-only norm.,0.023809523809523798,21,6
441,Z-score,0.39999999999999997,21,6
441,Quantile normalization,-0.11627413637685961,21,6
441,ComBat-EB,0.6333333333333334,21,6
441,Dawid-Skene EM,0.6039582022654726,21,6
441,Ensemble,-0.012915197328692266,21,6
441,CBC,0.9428571428571428,21,6
441,CBC-Weighted,0.9428571428571428,21,6
441,Oracle (eval-task beta),0.9999999999999999,21,6
442,Raw (no calibration),0.6285714285714287,21,6
442,Random control,-0.05714285714285715,21,6
442,Per-language norm.,0.6285714285714287,21,6
442,Backbone-only norm.,-0.06190476190476189,21,6
442,Z-score,-0.023809523809523805,21,6
442,Quantile normalization,-0.08366966768167516,21,6
442,ComBat-EB,0.6285714285714287,21,6
442,Dawid-Skene EM,0.21302258260369342,21,6
442,Ensemble,-0.03825064072481198,21,6
442,CBC,0.9666666666666666,21,6
442,CBC-Weighted,0.9666666666666666,21,6
442,Oracle (eval-task beta),0.9999999999999999,21,6
443,Raw (no calibration),0.6285714285714287,22,6
443,Random control,-3.96508223080413e-18,22,6
443,Per-language norm.,0.6285714285714287,22,6
443,Backbone-only norm.,0.12380952380952381,22,6
443,Z-score,0.34285714285714286,22,6
443,Quantile normalization,-0.10318419431401148,22,6
443,ComBat-EB,0.6285714285714287,22,6
443,Dawid-Skene EM,0.806845127947537,22,6
443,Ensemble,-0.04673604391596249,22,6
443,CBC,0.895238095238095,22,6
443,CBC-Weighted,0.895238095238095,22,6
443,Oracle (eval-task beta),0.9999999999999999,22,6
444,Raw (no calibration),0.6523809523809524,21,6
444,Random control,-0.02380952380952382,21,6
444,Per-language norm.,0.6523809523809524,21,6
444,Backbone-only norm.,0.03333333333333333,21,6
444,Z-score,0.09999999999999999,21,6
444,Quantile normalization,-0.08653051596495055,21,6
444,ComBat-EB,0.6523809523809524,21,6
444,Dawid-Skene EM,0.7590243887083169,21,6
444,Ensemble,-0.001669312953105103,21,6
444,CBC,0.9095238095238093,21,6
444,CBC-Weighted,0.9095238095238093,21,6
444,Oracle (eval-task beta),0.9999999999999999,21,6
445,Raw (no calibration),0.6428571428571429,20,6
445,Random control,0.06666666666666667,20,6
445,Per-language norm.,0.6428571428571429,20,6
445,Backbone-only norm.,0.09999999999999996,20,6
445,Z-score,0.19999999999999996,20,6
445,Quantile normalization,-0.09951610556556385,20,6
445,ComBat-EB,0.6428571428571429,20,6
445,Dawid-Skene EM,0.20000000000000004,20,6
445,Ensemble,0.05386463535341192,20,6
445,CBC,0.9333333333333333,20,6
445,CBC-Weighted,0.9333333333333333,20,6
445,Oracle (eval-task beta),0.9999999999999999,20,6
446,Raw (no calibration),0.6238095238095237,20,6
446,Random control,0.05238095238095237,20,6
446,Per-language norm.,0.6238095238095237,20,6
446,Backbone-only norm.,0.05714285714285713,20,6
446,Z-score,0.3380952380952381,20,6
446,Quantile normalization,-0.08938515456037983,20,6
446,ComBat-EB,0.6238095238095237,20,6
446,Dawid-Skene EM,0.0,20,6
446,Ensemble,-0.011532361975538724,20,6
446,CBC,0.9285714285714285,20,6
446,CBC-Weighted,0.9285714285714285,20,6
446,Oracle (eval-task beta),0.9999999999999999,20,6
447,Raw (no calibration),0.6380952380952382,21,6
447,Random control,-0.07619047619047617,21,6
447,Per-language norm.,0.6380952380952382,21,6
447,Backbone-only norm.,0.26666666666666666,21,6
447,Z-score,0.3333333333333333,21,6
447,Quantile normalization,-0.10218634565869882,21,6
447,ComBat-EB,0.6380952380952382,21,6
447,Dawid-Skene EM,0.16798846457986105,21,6
447,Ensemble,0.11750234140508405,21,6
447,CBC,0.8,21,6
447,CBC-Weighted,0.8,21,6
447,Oracle (eval-task beta),0.9999999999999999,21,6
448,Raw (no calibration),0.6428571428571429,21,6
448,Random control,0.019047619047619053,21,6
448,Per-language norm.,0.6428571428571429,21,6
448,Backbone-only norm.,-0.019047619047619056,21,6
448,Z-score,-0.019047619047619053,21,6
448,Quantile normalization,-0.10696658461910867,21,6
448,ComBat-EB,0.6428571428571429,21,6
448,Dawid-Skene EM,0.33994298198410694,21,6
448,Ensemble,-0.061904761904761914,21,6
448,CBC,0.9238095238095239,21,6
448,CBC-Weighted,0.9238095238095239,21,6
448,Oracle (eval-task beta),0.9999999999999999,21,6
449,Raw (no calibration),0.6380952380952382,21,6
449,Random control,0.03809523809523809,21,6
449,Per-language norm.,0.6380952380952382,21,6
449,Backbone-only norm.,0.08095238095238093,21,6
449,Z-score,0.10000000000000002,21,6
449,Quantile normalization,-0.09048540011377994,21,6
449,ComBat-EB,0.6380952380952382,21,6
449,Dawid-Skene EM,0.4079571364593186,21,6
449,Ensemble,0.002894089542112443,21,6
449,CBC,0.9285714285714286,21,6
449,CBC-Weighted,0.9285714285714286,21,6
449,Oracle (eval-task beta),0.9999999999999999,21,6
450,Raw (no calibration),0.680952380952381,22,6
450,Random control,-0.08095238095238096,22,6
450,Per-language norm.,0.680952380952381,22,6
450,Backbone-only norm.,-0.04285714285714286,22,6
450,Z-score,0.22857142857142856,22,6
450,Quantile normalization,-0.12359403884865645,22,6
450,ComBat-EB,0.680952380952381,22,6
450,Dawid-Skene EM,0.3800678080952247,22,6
450,Ensemble,-0.007495385808342337,22,6
450,CBC,0.9428571428571428,22,6
450,CBC-Weighted,0.9428571428571428,22,6
450,Oracle (eval-task beta),0.9999999999999999,22,6
451,Raw (no calibration),0.6476190476190476,19,6
451,Random control,0.004761904761904773,19,6
451,Per-language norm.,0.6476190476190476,19,6
451,Backbone-only norm.,-0.08095238095238093,19,6
451,Z-score,0.0523809523809524,19,6
451,Quantile normalization,-0.07204528398195494,19,6
451,ComBat-EB,0.6476190476190476,19,6
451,Dawid-Skene EM,0.6150970800281369,19,6
451,Ensemble,-0.02109430153320447,19,6
451,CBC,0.9285714285714286,19,6
451,CBC-Weighted,0.9285714285714286,19,6
451,Oracle (eval-task beta),0.9999999999999999,19,6
452,Raw (no calibration),0.6666666666666666,19,6
452,Random control,0.03809523809523809,19,6
452,Per-language norm.,0.6666666666666666,19,6
452,Backbone-only norm.,0.13333333333333333,19,6
452,Z-score,0.13333333333333333,19,6
452,Quantile normalization,-0.11598094614900296,19,6
452,ComBat-EB,0.6666666666666666,19,6
452,Dawid-Skene EM,-0.19999999999999998,19,6
452,Ensemble,0.048475253914156836,19,6
452,CBC,0.8857142857142856,19,6
452,CBC-Weighted,0.8857142857142856,19,6
452,Oracle (eval-task beta),0.9999999999999999,19,6
453,Raw (no calibration),0.680952380952381,21,6
453,Random control,-0.004761904761904768,21,6
453,Per-language norm.,0.680952380952381,21,6
453,Backbone-only norm.,-0.023809523809523808,21,6
453,Z-score,0.380952380952381,21,6
453,Quantile normalization,-0.0904526480703668,21,6
453,ComBat-EB,0.680952380952381,21,6
453,Dawid-Skene EM,0.2375966836152159,21,6
453,Ensemble,-0.0074507293224775,21,6
453,CBC,0.9428571428571428,21,6
453,CBC-Weighted,0.9428571428571428,21,6
453,Oracle (eval-task beta),0.9999999999999999,21,6
454,Raw (no calibration),0.6571428571428571,21,6
454,Random control,-0.02380952380952381,21,6
454,Per-language norm.,0.6571428571428571,21,6
454,Backbone-only norm.,0.1857142857142857,21,6
454,Z-score,0.08095238095238097,21,6
454,Quantile normalization,-0.09072065460725655,21,6
454,ComBat-EB,0.6571428571428571,21,6
454,Dawid-Skene EM,0.28369760344246286,21,6
454,Ensemble,0.007641328906380194,21,6
454,CBC,0.838095238095238,21,6
454,CBC-Weighted,0.838095238095238,21,6
454,Oracle (eval-task beta),0.9999999999999999,21,6
455,Raw (no calibration),0.7142857142857142,20,6
455,Random control,-0.028571428571428557,20,6
455,Per-language norm.,0.7142857142857142,20,6
455,Backbone-only norm.,-0.023809523809523815,20,6
455,Z-score,0.01904761904761906,20,6
455,Quantile normalization,-0.12135588123764751,20,6
455,ComBat-EB,0.680952380952381,20,6
455,Dawid-Skene EM,0.39999999999999997,20,6
455,Ensemble,-0.06666666666666667,20,6
455,CBC,0.9285714285714286,20,6
455,CBC-Weighted,0.9285714285714286,20,6
455,Oracle (eval-task beta),0.9999999999999999,20,6
456,Raw (no calibration),0.6666666666666667,19,6
456,Random control,0.12380952380952383,19,6
456,Per-language norm.,0.6666666666666667,19,6
456,Backbone-only norm.,0.09999999999999999,19,6
456,Z-score,0.48095238095238096,19,6
456,Quantile normalization,-0.09666979321288922,19,6
456,ComBat-EB,0.6666666666666667,19,6
456,Dawid-Skene EM,0.35054681598504683,19,6
456,Ensemble,0.003413092862327307,19,6
456,CBC,0.9428571428571428,19,6
456,CBC-Weighted,0.9428571428571428,19,6
456,Oracle (eval-task beta),0.9999999999999999,19,6
457,Raw (no calibration),0.6571428571428571,16,6
457,Random control,-0.07142857142857142,16,6
457,Per-language norm.,0.6571428571428571,16,6
457,Backbone-only norm.,-0.009523809523809526,16,6
457,Z-score,0.4761904761904762,16,6
457,Quantile normalization,-0.08992954743887939,16,6
457,ComBat-EB,0.6571428571428571,16,6
457,Dawid-Skene EM,0.2375966836152159,16,6
457,Ensemble,-0.0037502958372216517,16,6
457,CBC,0.9428571428571428,16,6
457,CBC-Weighted,0.9428571428571428,16,6
457,Oracle (eval-task beta),0.9999999999999999,16,6
458,Raw (no calibration),0.6523809523809524,21,6
458,Random control,0.10476190476190475,21,6
458,Per-language norm.,0.6523809523809524,21,6
458,Backbone-only norm.,0.004761904761904751,21,6
458,Z-score,0.06190476190476191,21,6
458,Quantile normalization,-0.08359227169121028,21,6
458,ComBat-EB,0.6523809523809524,21,6
458,Dawid-Skene EM,0.7182539682539684,21,6
458,Ensemble,-0.00679392184985317,21,6
458,CBC,0.838095238095238,21,6
458,CBC-Weighted,0.838095238095238,21,6
458,Oracle (eval-task beta),0.9999999999999999,21,6
459,Raw (no calibration),0.6428571428571429,22,6
459,Random control,-0.009523809523809533,22,6
459,Per-language norm.,0.6428571428571429,22,6
459,Backbone-only norm.,0.03809523809523809,22,6
459,Z-score,0.4285714285714285,22,6
459,Quantile normalization,-0.0975424769942952,22,6
459,ComBat-EB,0.6428571428571429,22,6
459,Dawid-Skene EM,0.7182539682539684,22,6
459,Ensemble,0.07090663502882916,22,6
459,CBC,0.9428571428571428,22,6
459,CBC-Weighted,0.9428571428571428,22,6
459,Oracle (eval-task beta),0.9999999999999999,22,6
460,Raw (no calibration),0.6095238095238094,19,6
460,Random control,0.009523809523809526,19,6
460,Per-language norm.,0.6095238095238094,19,6
460,Backbone-only norm.,0.08095238095238096,19,6
460,Z-score,0.06666666666666664,19,6
460,Quantile normalization,-0.07840080444337369,19,6
460,ComBat-EB,0.6095238095238094,19,6
460,Dawid-Skene EM,0.28369760344246286,19,6
460,Ensemble,0.04231467490070878,19,6
460,CBC,0.8523809523809524,19,6
460,CBC-Weighted,0.8523809523809524,19,6
460,Oracle (eval-task beta),0.9999999999999999,19,6
461,Raw (no calibration),0.6380952380952382,21,6
461,Random control,0.10476190476190476,21,6
461,Per-language norm.,0.6380952380952382,21,6
461,Backbone-only norm.,0.07142857142857142,21,6
461,Z-score,0.052380952380952375,21,6
461,Quantile normalization,-0.10612038565775449,21,6
461,ComBat-EB,0.6380952380952382,21,6
461,Dawid-Skene EM,0.5137052286665834,21,6
461,Ensemble,-0.025173001106738275,21,6
461,CBC,0.8619047619047618,21,6
461,CBC-Weighted,0.8619047619047618,21,6
461,Oracle (eval-task beta),0.9999999999999999,21,6
462,Raw (no calibration),0.6285714285714287,20,6
462,Random control,-0.052380952380952375,20,6
462,Per-language norm.,0.6285714285714287,20,6
462,Backbone-only norm.,0.09047619047619047,20,6
462,Z-score,0.20952380952380953,20,6
462,Quantile normalization,-0.08913933816306265,20,6
462,ComBat-EB,0.6285714285714287,20,6
462,Dawid-Skene EM,0.716630414212286,20,6
462,Ensemble,0.023186361403852305,20,6
462,CBC,0.8428571428571429,20,6
462,CBC-Weighted,0.8428571428571429,20,6
462,Oracle (eval-task beta),0.9999999999999999,20,6
463,Raw (no calibration),0.6666666666666667,18,6
463,Random control,0.10476190476190475,18,6
463,Per-language norm.,0.6666666666666667,18,6
463,Backbone-only norm.,0.06190476190476191,18,6
463,Z-score,0.07619047619047618,18,6
463,Quantile normalization,-0.0627126256906317,18,6
463,ComBat-EB,0.6666666666666667,18,6
463,Dawid-Skene EM,0.39999999999999997,18,6
463,Ensemble,-0.01001641512827776,18,6
463,CBC,0.9428571428571428,18,6
463,CBC-Weighted,0.9428571428571428,18,6
463,Oracle (eval-task beta),0.9999999999999999,18,6
464,Raw (no calibration),0.6476190476190476,21,6
464,Random control,-0.09999999999999999,21,6
464,Per-language norm.,0.6476190476190476,21,6
464,Backbone-only norm.,-0.009523809523809533,21,6
464,Z-score,0.04761904761904762,21,6
464,Quantile normalization,-0.11038812967673631,21,6
464,ComBat-EB,0.6476190476190476,21,6
464,Dawid-Skene EM,0.20000000000000004,21,6
464,Ensemble,-0.008177930703759462,21,6
464,CBC,0.9333333333333332,21,6
464,CBC-Weighted,0.9333333333333332,21,6
464,Oracle (eval-task beta),0.9999999999999999,21,6
465,Raw (no calibration),0.6142857142857141,19,6
465,Random control,0.03333333333333333,19,6
465,Per-language norm.,0.6142857142857141,19,6
465,Backbone-only norm.,-0.014285714285714278,19,6
465,Z-score,-0.014285714285714275,19,6
465,Quantile normalization,-0.08247951564975142,19,6
465,ComBat-EB,0.6142857142857141,19,6
465,Dawid-Skene EM,0.7182539682539684,19,6
465,Ensemble,-0.01701266053161321,19,6
465,CBC,0.895238095238095,19,6
465,CBC-Weighted,0.895238095238095,19,6
465,Oracle (eval-task beta),0.9999999999999999,19,6
466,Raw (no calibration),0.6428571428571429,17,6
466,Random control,0.038095238095238106,17,6
466,Per-language norm.,0.6428571428571429,17,6
466,Backbone-only norm.,0.06666666666666667,17,6
466,Z-score,0.17619047619047618,17,6
466,Quantile normalization,-0.09869815969448947,17,6
466,ComBat-EB,0.6428571428571429,17,6
466,Dawid-Skene EM,0.20000000000000004,17,6
466,Ensemble,0.02550140484305044,17,6
466,CBC,0.8666666666666666,17,6
466,CBC-Weighted,0.8666666666666666,17,6
466,Oracle (eval-task beta),0.9999999999999999,17,6
467,Raw (no calibration),0.6523809523809522,15,6
467,Random control,0.05238095238095238,15,6
467,Per-language norm.,0.6523809523809522,15,6
467,Backbone-only norm.,0.23333333333333334,15,6
467,Z-score,0.41904761904761895,15,6
467,Quantile normalization,-0.07256157298650044,15,6
467,ComBat-EB,0.6523809523809522,15,6
467,Dawid-Skene EM,0.4370395817310141,15,6
467,Ensemble,0.12292398671914055,15,6
467,CBC,0.9238095238095239,15,6
467,CBC-Weighted,0.9238095238095239,15,6
467,Oracle (eval-task beta),0.9999999999999999,15,6
468,Raw (no calibration),0.6238095238095239,19,6
468,Random control,-0.004761904761904757,19,6
468,Per-language norm.,0.6238095238095239,19,6
468,Backbone-only norm.,0.019047619047619053,19,6
468,Z-score,0.22857142857142856,19,6
468,Quantile normalization,-0.08009860387425584,19,6
468,ComBat-EB,0.6238095238095239,19,6
468,Dawid-Skene EM,0.4370395817310141,19,6
468,Ensemble,0.028197377555966147,19,6
468,CBC,0.8523809523809524,19,6
468,CBC-Weighted,0.8523809523809524,19,6
468,Oracle (eval-task beta),0.9999999999999999,19,6
469,Raw (no calibration),0.6666666666666666,22,6
469,Random control,0.014285714285714278,22,6
469,Per-language norm.,0.6666666666666666,22,6
469,Backbone-only norm.,0.028571428571428574,22,6
469,Z-score,0.20952380952380958,22,6
469,Quantile normalization,-0.08606705524419962,22,6
469,ComBat-EB,0.6666666666666666,22,6
469,Dawid-Skene EM,0.21302258260369342,22,6
469,Ensemble,-0.005925983236634331,22,6
469,CBC,0.9428571428571428,22,6
469,CBC-Weighted,0.9428571428571428,22,6
469,Oracle (eval-task beta),0.9999999999999999,22,6
470,Raw (no calibration),0.6666666666666667,21,6
470,Random control,9.912705577010326e-18,21,6
470,Per-language norm.,0.6666666666666667,21,6
470,Backbone-only norm.,0.03333333333333334,21,6
470,Z-score,0.21428571428571427,21,6
470,Quantile normalization,-0.08663495638266808,21,6
470,ComBat-EB,0.6666666666666667,21,6
470,Dawid-Skene EM,0.716630414212286,21,6
470,Ensemble,0.005137237770655362,21,6
470,CBC,0.9285714285714286,21,6
470,CBC-Weighted,0.9285714285714286,21,6
470,Oracle (eval-task beta),0.9999999999999999,21,6
471,Raw (no calibration),0.6095238095238094,16,6
471,Random control,-0.04761904761904762,16,6
471,Per-language norm.,0.6095238095238094,16,6
471,Backbone-only norm.,-0.05714285714285713,16,6
471,Z-score,0.03333333333333333,16,6
471,Quantile normalization,-0.08721286748825027,16,6
471,ComBat-EB,0.6095238095238094,16,6
471,Dawid-Skene EM,0.496031746031746,16,6
471,Ensemble,-0.032506457833498134,16,6
471,CBC,0.8095238095238095,16,6
471,CBC-Weighted,0.8095238095238095,16,6
471,Oracle (eval-task beta),0.9999999999999999,16,6
472,Raw (no calibration),0.6666666666666666,18,6
472,Random control,0.07142857142857138,18,6
472,Per-language norm.,0.6666666666666666,18,6
472,Backbone-only norm.,0.05238095238095237,18,6
472,Z-score,0.41904761904761906,18,6
472,Quantile normalization,-0.08924416879944856,18,6
472,ComBat-EB,0.6666666666666666,18,6
472,Dawid-Skene EM,0.3077898325229628,18,6
472,Ensemble,0.0790347033806228,18,6
472,CBC,0.9095238095238095,18,6
472,CBC-Weighted,0.9095238095238095,18,6
472,Oracle (eval-task beta),0.9999999999999999,18,6
473,Raw (no calibration),0.619047619047619,21,6
473,Random control,-0.04285714285714285,21,6
473,Per-language norm.,0.619047619047619,21,6
473,Backbone-only norm.,0.07619047619047617,21,6
473,Z-score,0.0857142857142857,21,6
473,Quantile normalization,-0.08900171949368764,21,6
473,ComBat-EB,0.619047619047619,21,6
473,Dawid-Skene EM,0.716630414212286,21,6
473,Ensemble,0.07929146719044,21,6
473,CBC,0.7952380952380952,21,6
473,CBC-Weighted,0.7952380952380952,21,6
473,Oracle (eval-task beta),0.9999999999999999,21,6
474,Raw (no calibration),0.6666666666666666,24,6
474,Random control,0.13333333333333336,24,6
474,Per-language norm.,0.6666666666666666,24,6
474,Backbone-only norm.,0.004761904761904765,24,6
474,Z-score,0.05714285714285713,24,6
474,Quantile normalization,-0.10827875767969711,24,6
474,ComBat-EB,0.6666666666666666,24,6
474,Dawid-Skene EM,0.2132242268571268,24,6
474,Ensemble,0.0024308147329182017,24,6
474,CBC,0.9095238095238095,24,6
474,CBC-Weighted,0.9095238095238095,24,6
474,Oracle (eval-task beta),0.9999999999999999,24,6
475,Raw (no calibration),0.6523809523809524,19,6
475,Random control,-0.05238095238095237,19,6
475,Per-language norm.,0.6523809523809524,19,6
475,Backbone-only norm.,0.03333333333333333,19,6
475,Z-score,0.14761904761904762,19,6
475,Quantile normalization,-0.10028062108594282,19,6
475,ComBat-EB,0.6523809523809524,19,6
475,Dawid-Skene EM,0.029686624579641725,19,6
475,Ensemble,0.05807510358470621,19,6
475,CBC,0.9238095238095239,19,6
475,CBC-Weighted,0.9238095238095239,19,6
475,Oracle (eval-task beta),0.9999999999999999,19,6
476,Raw (no calibration),0.680952380952381,21,6
476,Random control,-0.06666666666666668,21,6
476,Per-language norm.,0.680952380952381,21,6
476,Backbone-only norm.,-0.04285714285714285,21,6
476,Z-score,0.06666666666666668,21,6
476,Quantile normalization,-0.11183281772871223,21,6
476,ComBat-EB,0.680952380952381,21,6
476,Dawid-Skene EM,0.8628679329364746,21,6
476,Ensemble,-0.0683497484616111,21,6
476,CBC,0.9333333333333333,21,6
476,CBC-Weighted,0.9333333333333333,21,6
476,Oracle (eval-task beta),0.9999999999999999,21,6
477,Raw (no calibration),0.6904761904761905,21,6
477,Random control,0.08095238095238096,21,6
477,Per-language norm.,0.6904761904761905,21,6
477,Backbone-only norm.,0.07142857142857141,21,6
477,Z-score,0.09047619047619047,21,6
477,Quantile normalization,-0.10490697683568206,21,6
477,ComBat-EB,0.6904761904761905,21,6
477,Dawid-Skene EM,0.27397106785910846,21,6
477,Ensemble,0.017038126918018932,21,6
477,CBC,0.895238095238095,21,6
477,CBC-Weighted,0.895238095238095,21,6
477,Oracle (eval-task beta),0.9999999999999999,21,6
478,Raw (no calibration),0.6285714285714284,22,6
478,Random control,-0.0619047619047619,22,6
478,Per-language norm.,0.6285714285714284,22,6
478,Backbone-only norm.,0.16666666666666666,22,6
478,Z-score,0.2095238095238095,22,6
478,Quantile normalization,-0.11086458926903682,22,6
478,ComBat-EB,0.6285714285714284,22,6
478,Dawid-Skene EM,0.21086113025183686,22,6
478,Ensemble,0.10131948110430344,22,6
478,CBC,0.8523809523809524,22,6
478,CBC-Weighted,0.8523809523809524,22,6
478,Oracle (eval-task beta),0.9999999999999999,22,6
479,Raw (no calibration),0.6571428571428571,21,6
479,Random control,0.08571428571428573,21,6
479,Per-language norm.,0.6571428571428571,21,6
479,Backbone-only norm.,-0.04285714285714284,21,6
479,Z-score,0.13333333333333333,21,6
479,Quantile normalization,-0.11766028388687885,21,6
479,ComBat-EB,0.6571428571428571,21,6
479,Dawid-Skene EM,0.6150970800281369,21,6
479,Ensemble,-0.06372364767261955,21,6
479,CBC,0.9666666666666666,21,6
479,CBC-Weighted,0.9666666666666666,21,6
479,Oracle (eval-task beta),0.9999999999999999,21,6
480,Raw (no calibration),0.6571428571428571,22,6
480,Random control,0.02857142857142858,22,6
480,Per-language norm.,0.6571428571428571,22,6
480,Backbone-only norm.,0.2619047619047619,22,6
480,Z-score,0.3761904761904762,22,6
480,Quantile normalization,-0.0902902328532563,22,6
480,ComBat-EB,0.6238095238095237,22,6
480,Dawid-Skene EM,0.47440468847296124,22,6
480,Ensemble,0.19999999999999998,22,6
480,CBC,0.9095238095238093,22,6
480,CBC-Weighted,0.9095238095238093,22,6
480,Oracle (eval-task beta),0.9999999999999999,22,6
481,Raw (no calibration),0.6714285714285714,21,6
481,Random control,-1.784287003861859e-17,21,6
481,Per-language norm.,0.6714285714285714,21,6
481,Backbone-only norm.,-0.009523809523809533,21,6
481,Z-score,0.14285714285714282,21,6
481,Quantile normalization,-0.10060822861735078,21,6
481,ComBat-EB,0.6714285714285714,21,6
481,Dawid-Skene EM,0.6150970800281369,21,6
481,Ensemble,-0.067338139536928,21,6
481,CBC,0.8761904761904761,21,6
481,CBC-Weighted,0.8761904761904761,21,6
481,Oracle (eval-task beta),0.9999999999999999,21,6
482,Raw (no calibration),0.6523809523809524,23,6
482,Random control,0.1142857142857143,23,6
482,Per-language norm.,0.6523809523809524,23,6
482,Backbone-only norm.,-3.96508223080413e-18,23,6
482,Z-score,0.17619047619047618,23,6
482,Quantile normalization,-0.08519418070654805,23,6
482,ComBat-EB,0.6523809523809524,23,6
482,Dawid-Skene EM,0.0,23,6
482,Ensemble,-0.02380952380952381,23,6
482,CBC,0.8904761904761903,23,6
482,CBC-Weighted,0.8904761904761903,23,6
482,Oracle (eval-task beta),0.9999999999999999,23,6
483,Raw (no calibration),0.6285714285714284,18,6
483,Random control,-0.023809523809523805,18,6
483,Per-language norm.,0.6285714285714284,18,6
483,Backbone-only norm.,0.05238095238095237,18,6
483,Z-score,0.20476190476190473,18,6
483,Quantile normalization,-0.10680758956467287,18,6
483,ComBat-EB,0.6285714285714284,18,6
483,Dawid-Skene EM,0.7590243887083169,18,6
483,Ensemble,0.07142857142857141,18,6
483,CBC,0.8904761904761903,18,6
483,CBC-Weighted,0.8904761904761903,18,6
483,Oracle (eval-task beta),0.9999999999999999,18,6
484,Raw (no calibration),0.6285714285714287,23,6
484,Random control,-0.004761904761904759,23,6
484,Per-language norm.,0.6285714285714287,23,6
484,Backbone-only norm.,-0.038095238095238106,23,6
484,Z-score,-0.02380952380952381,23,6
484,Quantile normalization,-0.09187191444985297,23,6
484,ComBat-EB,0.6142857142857144,23,6
484,Dawid-Skene EM,0.28369760344246286,23,6
484,Ensemble,-0.09158476662226948,23,6
484,CBC,0.9428571428571428,23,6
484,CBC-Weighted,0.9428571428571428,23,6
484,Oracle (eval-task beta),0.9999999999999999,23,6
485,Raw (no calibration),0.6428571428571429,21,6
485,Random control,0.042857142857142864,21,6
485,Per-language norm.,0.6428571428571429,21,6
485,Backbone-only norm.,-0.07142857142857142,21,6
485,Z-score,0.08095238095238096,21,6
485,Quantile normalization,-0.10626028261819245,21,6
485,ComBat-EB,0.6428571428571429,21,6
485,Dawid-Skene EM,0.7590243887083169,21,6
485,Ensemble,-0.05185901598121012,21,6
485,CBC,0.8523809523809524,21,6
485,CBC-Weighted,0.8523809523809524,21,6
485,Oracle (eval-task beta),0.9999999999999999,21,6
486,Raw (no calibration),0.6428571428571429,19,6
486,Random control,0.08095238095238096,19,6
486,Per-language norm.,0.6428571428571429,19,6
486,Backbone-only norm.,0.014285714285714285,19,6
486,Z-score,0.3666666666666666,19,6
486,Quantile normalization,-0.09510212680449337,19,6
486,ComBat-EB,0.6428571428571429,19,6
486,Dawid-Skene EM,0.6039582022654726,19,6
486,Ensemble,-0.01272577124554232,19,6
486,CBC,0.9428571428571428,19,6
486,CBC-Weighted,0.9428571428571428,19,6
486,Oracle (eval-task beta),0.9999999999999999,19,6
487,Raw (no calibration),0.6666666666666666,19,6
487,Random control,0.02380952380952381,19,6
487,Per-language norm.,0.6666666666666666,19,6
487,Backbone-only norm.,0.04285714285714285,19,6
487,Z-score,0.09047619047619047,19,6
487,Quantile normalization,-0.10709159809386308,19,6
487,ComBat-EB,0.6666666666666666,19,6
487,Dawid-Skene EM,0.0,19,6
487,Ensemble,-0.007664793542599407,19,6
487,CBC,0.9238095238095239,19,6
487,CBC-Weighted,0.9238095238095239,19,6
487,Oracle (eval-task beta),0.9999999999999999,19,6
488,Raw (no calibration),0.6571428571428571,21,6
488,Random control,-0.03333333333333332,21,6
488,Per-language norm.,0.6571428571428571,21,6
488,Backbone-only norm.,-0.04285714285714285,21,6
488,Z-score,-3.96508223080413e-18,21,6
488,Quantile normalization,-0.11152334594302549,21,6
488,ComBat-EB,0.6571428571428571,21,6
488,Dawid-Skene EM,0.2733109693295016,21,6
488,Ensemble,-0.04859440169135132,21,6
488,CBC,0.9999999999999999,21,6
488,CBC-Weighted,0.9999999999999999,21,6
488,Oracle (eval-task beta),0.9999999999999999,21,6
489,Raw (no calibration),0.6666666666666666,19,6
489,Random control,-0.05238095238095238,19,6
489,Per-language norm.,0.6666666666666666,19,6
489,Backbone-only norm.,0.028571428571428564,19,6
489,Z-score,0.0619047619047619,19,6
489,Quantile normalization,-0.07263935891815186,19,6
489,ComBat-EB,0.6666666666666666,19,6
489,Dawid-Skene EM,0.265428264666648,19,6
489,Ensemble,0.005471507666022317,19,6
489,CBC,0.8952380952380953,19,6
489,CBC-Weighted,0.8952380952380953,19,6
489,Oracle (eval-task beta),0.9999999999999999,19,6
490,Raw (no calibration),0.6285714285714287,21,6
490,Random control,-0.02380952380952381,21,6
490,Per-language norm.,0.6285714285714287,21,6
490,Backbone-only norm.,-0.05238095238095238,21,6
490,Z-score,0.02380952380952379,21,6
490,Quantile normalization,-0.10994594514377021,21,6
490,ComBat-EB,0.6285714285714287,21,6
490,Dawid-Skene EM,0.23491734855024854,21,6
490,Ensemble,-0.0619047619047619,21,6
490,CBC,0.9333333333333333,21,6
490,CBC-Weighted,0.9333333333333333,21,6
490,Oracle (eval-task beta),0.9999999999999999,21,6
491,Raw (no calibration),0.6285714285714287,18,6
491,Random control,0.009523809523809532,18,6
491,Per-language norm.,0.6285714285714287,18,6
491,Backbone-only norm.,0.042857142857142864,18,6
491,Z-score,0.5714285714285713,18,6
491,Quantile normalization,-0.08382098605534194,18,6
491,ComBat-EB,0.6285714285714287,18,6
491,Dawid-Skene EM,0.053732519075809664,18,6
491,Ensemble,0.040643325423873944,18,6
491,CBC,0.8952380952380953,18,6
491,CBC-Weighted,0.8952380952380953,18,6
491,Oracle (eval-task beta),0.9999999999999999,18,6
492,Raw (no calibration),0.6523809523809524,25,6
492,Random control,0.08095238095238096,25,6
492,Per-language norm.,0.6523809523809524,25,6
492,Backbone-only norm.,0.26666666666666666,25,6
492,Z-score,0.6095238095238095,25,6
492,Quantile normalization,-0.0925269939147956,25,6
492,ComBat-EB,0.6523809523809524,25,6
492,Dawid-Skene EM,0.6022292508680184,25,6
492,Ensemble,0.20385290303530226,25,6
492,CBC,0.9238095238095239,25,6
492,CBC-Weighted,0.9238095238095239,25,6
492,Oracle (eval-task beta),0.9999999999999999,25,6
493,Raw (no calibration),0.6285714285714287,21,6
493,Random control,0.033333333333333326,21,6
493,Per-language norm.,0.6285714285714287,21,6
493,Backbone-only norm.,-0.019047619047619046,21,6
493,Z-score,0.023809523809523805,21,6
493,Quantile normalization,-0.09566321852156735,21,6
493,ComBat-EB,0.6285714285714287,21,6
493,Dawid-Skene EM,0.3370548498948767,21,6
493,Ensemble,-0.03314566682895804,21,6
493,CBC,0.8142857142857142,21,6
493,CBC-Weighted,0.8142857142857142,21,6
493,Oracle (eval-task beta),0.9999999999999999,21,6
494,Raw (no calibration),0.680952380952381,18,6
494,Random control,-0.07619047619047618,18,6
494,Per-language norm.,0.680952380952381,18,6
494,Backbone-only norm.,1.982541115402065e-18,18,6
494,Z-score,0.009523809523809526,18,6
494,Quantile normalization,-0.09709848497081615,18,6
494,ComBat-EB,0.680952380952381,18,6
494,Dawid-Skene EM,0.0723620596982532,18,6
494,Ensemble,-0.046408039871879615,18,6
494,CBC,0.9238095238095239,18,6
494,CBC-Weighted,0.9238095238095239,18,6
494,Oracle (eval-task beta),0.9999999999999999,18,6
495,Raw (no calibration),0.6428571428571429,20,6
495,Random control,-0.09047619047619047,20,6
495,Per-language norm.,0.6428571428571429,20,6
495,Backbone-only norm.,-0.07142857142857142,20,6
495,Z-score,0.02857142857142858,20,6
495,Quantile normalization,-0.09018151859838618,20,6
495,ComBat-EB,0.6428571428571429,20,6
495,Dawid-Skene EM,0.4370395817310141,20,6
495,Ensemble,-0.031286650847747934,20,6
495,CBC,0.9095238095238093,20,6
495,CBC-Weighted,0.9095238095238093,20,6
495,Oracle (eval-task beta),0.9999999999999999,20,6
496,Raw (no calibration),0.6571428571428571,24,6
496,Random control,0.01428571428571429,24,6
496,Per-language norm.,0.6571428571428571,24,6
496,Backbone-only norm.,-0.03333333333333333,24,6
496,Z-score,-0.052380952380952375,24,6
496,Quantile normalization,-0.10383777904202192,24,6
496,ComBat-EB,0.6571428571428571,24,6
496,Dawid-Skene EM,0.6396724879797583,24,6
496,Ensemble,-0.092308808741654,24,6
496,CBC,0.9333333333333333,24,6
496,CBC-Weighted,0.9333333333333333,24,6
496,Oracle (eval-task beta),0.9999999999999999,24,6
497,Raw (no calibration),0.6476190476190476,22,6
497,Random control,-0.028571428571428574,22,6
497,Per-language norm.,0.6476190476190476,22,6
497,Backbone-only norm.,-0.009523809523809542,22,6
497,Z-score,-0.014285714285714287,22,6
497,Quantile normalization,-0.1061411018941846,22,6
497,ComBat-EB,0.6476190476190476,22,6
497,Dawid-Skene EM,0.716630414212286,22,6
497,Ensemble,-0.03445657368110421,22,6
497,CBC,0.8904761904761903,22,6
497,CBC-Weighted,0.8904761904761903,22,6
497,Oracle (eval-task beta),0.9999999999999999,22,6
498,Raw (no calibration),0.6523809523809524,13,6
498,Random control,0.009523809523809526,13,6
498,Per-language norm.,0.6523809523809524,13,6
498,Backbone-only norm.,-0.09523809523809523,13,6
498,Z-score,0.02380952380952381,13,6
498,Quantile normalization,-0.11613264852176008,13,6
498,ComBat-EB,0.6523809523809524,13,6
498,Dawid-Skene EM,0.2824045318333193,13,6
498,Ensemble,-0.0932443243170502,13,6
498,CBC,0.9333333333333333,13,6
498,CBC-Weighted,0.9333333333333333,13,6
498,Oracle (eval-task beta),0.9999999999999999,13,6
499,Raw (no calibration),0.6285714285714287,19,6
499,Random control,-0.04285714285714285,19,6
499,Per-language norm.,0.6285714285714287,19,6
499,Backbone-only norm.,0.038095238095238085,19,6
499,Z-score,0.04761904761904762,19,6
499,Quantile normalization,-0.09496678121221529,19,6
499,ComBat-EB,0.6285714285714287,19,6
499,Dawid-Skene EM,0.20000000000000004,19,6
499,Ensemble,-0.019047619047619053,19,6
499,CBC,0.9999999999999999,19,6
499,CBC-Weighted,0.9999999999999999,19,6
499,Oracle (eval-task beta),0.9999999999999999,19,6
500,Raw (no calibration),0.6285714285714287,21,6
500,Random control,-0.042857142857142864,21,6
500,Per-language norm.,0.6285714285714287,21,6
500,Backbone-only norm.,0.1333333333333333,21,6
500,Z-score,0.3666666666666666,21,6
500,Quantile normalization,-0.09889527356121815,21,6
500,ComBat-EB,0.6285714285714287,21,6
500,Dawid-Skene EM,0.2733109693295016,21,6
500,Ensemble,0.09523809523809522,21,6
500,CBC,0.9285714285714286,21,6
500,CBC-Weighted,0.9285714285714286,21,6
500,Oracle (eval-task beta),0.9999999999999999,21,6
501,Raw (no calibration),0.6238095238095237,21,6
501,Random control,-0.05714285714285713,21,6
501,Per-language norm.,0.6238095238095237,21,6
501,Backbone-only norm.,0.038095238095238085,21,6
501,Z-score,0.19047619047619047,21,6
501,Quantile normalization,-0.09139419991435319,21,6
501,ComBat-EB,0.6238095238095237,21,6
501,Dawid-Skene EM,0.4222095290645062,21,6
501,Ensemble,0.02357681655935869,21,6
501,CBC,0.7999999999999999,21,6
501,CBC-Weighted,0.7999999999999999,21,6
501,Oracle (eval-task beta),0.9999999999999999,21,6
502,Raw (no calibration),0.6238095238095237,20,6
502,Random control,0.06190476190476189,20,6
502,Per-language norm.,0.6238095238095237,20,6
502,Backbone-only norm.,0.02380952380952381,20,6
502,Z-score,0.5714285714285714,20,6
502,Quantile normalization,-0.10944311752295159,20,6
502,ComBat-EB,0.6238095238095237,20,6
502,Dawid-Skene EM,0.5979140363022555,20,6
502,Ensemble,0.017863009016197664,20,6
502,CBC,0.9428571428571428,20,6
502,CBC-Weighted,0.9428571428571428,20,6
502,Oracle (eval-task beta),0.9999999999999999,20,6
503,Raw (no calibration),0.6523809523809524,16,6
503,Random control,-0.033333333333333326,16,6
503,Per-language norm.,0.6523809523809524,16,6
503,Backbone-only norm.,0.19999999999999998,16,6
503,Z-score,0.2380952380952381,16,6
503,Quantile normalization,-0.08060412653354473,16,6
503,ComBat-EB,0.6523809523809524,16,6
503,Dawid-Skene EM,0.4314309179840477,16,6
503,Ensemble,0.09979180193893289,16,6
503,CBC,0.8333333333333333,16,6
503,CBC-Weighted,0.8333333333333333,16,6
503,Oracle (eval-task beta),0.9999999999999999,16,6
504,Raw (no calibration),0.6333333333333334,19,6
504,Random control,-0.09523809523809525,19,6
504,Per-language norm.,0.6333333333333334,19,6
504,Backbone-only norm.,0.14285714285714282,19,6
504,Z-score,0.14285714285714282,19,6
504,Quantile normalization,-0.07273169177085172,19,6
504,ComBat-EB,0.6619047619047619,19,6
504,Dawid-Skene EM,0.2824045318333193,19,6
504,Ensemble,0.06833214998444669,19,6
504,CBC,0.8238095238095238,19,6
504,CBC-Weighted,0.8238095238095238,19,6
504,Oracle (eval-task beta),0.9999999999999999,19,6
505,Raw (no calibration),0.6285714285714287,19,6
505,Random control,0.13333333333333333,19,6
505,Per-language norm.,0.6285714285714287,19,6
505,Backbone-only norm.,0.04285714285714286,19,6
505,Z-score,0.09047619047619047,19,6
505,Quantile normalization,-0.10156316917576899,19,6
505,ComBat-EB,0.6285714285714287,19,6
505,Dawid-Skene EM,0.33994298198410694,19,6
505,Ensemble,-0.03295800032458274,19,6
505,CBC,0.895238095238095,19,6
505,CBC-Weighted,0.895238095238095,19,6
505,Oracle (eval-task beta),0.9999999999999999,19,6
506,Raw (no calibration),0.6571428571428571,23,6
506,Random control,0.004761904761904751,23,6
506,Per-language norm.,0.6571428571428571,23,6
506,Backbone-only norm.,0.038095238095238106,23,6
506,Z-score,0.1380952380952381,23,6
506,Quantile normalization,-0.1024069835030186,23,6
506,ComBat-EB,0.6571428571428571,23,6
506,Dawid-Skene EM,0.48501953317261753,23,6
506,Ensemble,0.023503025418358085,23,6
506,CBC,0.9095238095238093,23,6
506,CBC-Weighted,0.9095238095238093,23,6
506,Oracle (eval-task beta),0.9999999999999999,23,6
507,Raw (no calibration),0.6142857142857141,21,6
507,Random control,-0.04761904761904761,21,6
507,Per-language norm.,0.6142857142857141,21,6
507,Backbone-only norm.,0.11904761904761905,21,6
507,Z-score,0.4285714285714285,21,6
507,Quantile normalization,-0.10232432516310509,21,6
507,ComBat-EB,0.6142857142857141,21,6
507,Dawid-Skene EM,0.05997130828843089,21,6
507,Ensemble,-0.03520408163265306,21,6
507,CBC,0.9333333333333333,21,6
507,CBC-Weighted,0.9333333333333333,21,6
507,Oracle (eval-task beta),0.9999999999999999,21,6
508,Raw (no calibration),0.6285714285714287,20,6
508,Random control,0.04285714285714286,20,6
508,Per-language norm.,0.6285714285714287,20,6
508,Backbone-only norm.,0.004761904761904761,20,6
508,Z-score,0.08571428571428572,20,6
508,Quantile normalization,-0.0969828428686741,20,6
508,ComBat-EB,0.6285714285714287,20,6
508,Dawid-Skene EM,0.5437793220123662,20,6
508,Ensemble,-0.006656117697443711,20,6
508,CBC,0.8095238095238094,20,6
508,CBC-Weighted,0.8095238095238094,20,6
508,Oracle (eval-task beta),0.9999999999999999,20,6
509,Raw (no calibration),0.6523809523809524,25,6
509,Random control,0.03333333333333334,25,6
509,Per-language norm.,0.6523809523809524,25,6
509,Backbone-only norm.,0.24285714285714283,25,6
509,Z-score,0.4857142857142857,25,6
509,Quantile normalization,-0.10004201031353031,25,6
509,ComBat-EB,0.6523809523809524,25,6
509,Dawid-Skene EM,-0.06238289657744634,25,6
509,Ensemble,0.17747476034045082,25,6
509,CBC,0.9238095238095237,25,6
509,CBC-Weighted,0.9238095238095237,25,6
509,Oracle (eval-task beta),0.9999999999999999,25,6
510,Raw (no calibration),0.680952380952381,20,6
510,Random control,-0.09999999999999999,20,6
510,Per-language norm.,0.680952380952381,20,6
510,Backbone-only norm.,0.2523809523809523,20,6
510,Z-score,0.16666666666666666,20,6
510,Quantile normalization,-0.11674422707320742,20,6
510,ComBat-EB,0.680952380952381,20,6
510,Dawid-Skene EM,0.806845127947537,20,6
510,Ensemble,-0.0030297645671517126,20,6
510,CBC,0.9666666666666666,20,6
510,CBC-Weighted,0.9666666666666666,20,6
510,Oracle (eval-task beta),0.9999999999999999,20,6
511,Raw (no calibration),0.6333333333333334,18,6
511,Random control,-0.07619047619047617,18,6
511,Per-language norm.,0.6333333333333334,18,6
511,Backbone-only norm.,0.05714285714285713,18,6
511,Z-score,0.3476190476190476,18,6
511,Quantile normalization,-0.0826606308110929,18,6
511,ComBat-EB,0.6333333333333334,18,6
511,Dawid-Skene EM,0.4835624527360996,18,6
511,Ensemble,0.10388809998963112,18,6
511,CBC,0.9095238095238095,18,6
511,CBC-Weighted,0.9095238095238095,18,6
511,Oracle (eval-task beta),0.9999999999999999,18,6
512,Raw (no calibration),0.6904761904761905,19,6
512,Random control,-0.004761904761904759,19,6
512,Per-language norm.,0.6904761904761905,19,6
512,Backbone-only norm.,0.0,19,6
512,Z-score,0.09047619047619045,19,6
512,Quantile normalization,-0.11833403724702096,19,6
512,ComBat-EB,0.6904761904761905,19,6
512,Dawid-Skene EM,0.19444197966665464,19,6
512,Ensemble,-0.028547963935209357,19,6
512,CBC,0.9285714285714286,19,6
512,CBC-Weighted,0.9285714285714286,19,6
512,Oracle (eval-task beta),0.9999999999999999,19,6
513,Raw (no calibration),0.6619047619047617,20,6
513,Random control,-0.0523809523809524,20,6
513,Per-language norm.,0.6619047619047617,20,6
513,Backbone-only norm.,0.1285714285714286,20,6
513,Z-score,0.23333333333333334,20,6
513,Quantile normalization,-0.11111530975947713,20,6
513,ComBat-EB,0.6619047619047619,20,6
513,Dawid-Skene EM,0.39999999999999997,20,6
513,Ensemble,0.03212232558616533,20,6
513,CBC,0.9666666666666666,20,6
513,CBC-Weighted,0.9666666666666666,20,6
513,Oracle (eval-task beta),0.9999999999999999,20,6
514,Raw (no calibration),0.6666666666666667,22,6
514,Random control,-0.047619047619047616,22,6
514,Per-language norm.,0.6666666666666667,22,6
514,Backbone-only norm.,-0.04761904761904761,22,6
514,Z-score,0.09523809523809525,22,6
514,Quantile normalization,-0.10194350323352695,22,6
514,ComBat-EB,0.6666666666666667,22,6
514,Dawid-Skene EM,0.6150970800281369,22,6
514,Ensemble,-0.043373213097830314,22,6
514,CBC,0.9428571428571428,22,6
514,CBC-Weighted,0.9428571428571428,22,6
514,Oracle (eval-task beta),0.9999999999999999,22,6
515,Raw (no calibration),0.6571428571428571,22,6
515,Random control,-0.038095238095238085,22,6
515,Per-language norm.,0.6571428571428571,22,6
515,Backbone-only norm.,0.004761904761904765,22,6
515,Z-score,0.1333333333333333,22,6
515,Quantile normalization,-0.10534456317590608,22,6
515,ComBat-EB,0.6571428571428571,22,6
515,Dawid-Skene EM,0.24401506375992313,22,6
515,Ensemble,-0.008350931810497746,22,6
515,CBC,0.9095238095238095,22,6
515,CBC-Weighted,0.9095238095238095,22,6
515,Oracle (eval-task beta),0.9999999999999999,22,6
516,Raw (no calibration),0.6428571428571429,19,6
516,Random control,-0.0238095238095238,19,6
516,Per-language norm.,0.6428571428571429,19,6
516,Backbone-only norm.,-0.05238095238095238,19,6
516,Z-score,0.019047619047619046,19,6
516,Quantile normalization,-0.11876870328217937,19,6
516,ComBat-EB,0.6428571428571429,19,6
516,Dawid-Skene EM,0.33994298198410694,19,6
516,Ensemble,-0.0641185793380308,19,6
516,CBC,0.895238095238095,19,6
516,CBC-Weighted,0.895238095238095,19,6
516,Oracle (eval-task beta),0.9999999999999999,19,6
517,Raw (no calibration),0.6761904761904762,19,6
517,Random control,0.038095238095238085,19,6
517,Per-language norm.,0.6761904761904762,19,6
517,Backbone-only norm.,0.004761904761904767,19,6
517,Z-score,0.02857142857142857,19,6
517,Quantile normalization,-0.1156939380266672,19,6
517,ComBat-EB,0.6761904761904762,19,6
517,Dawid-Skene EM,0.6396724879797583,19,6
517,Ensemble,-0.019047619047619053,19,6
517,CBC,0.8904761904761903,19,6
517,CBC-Weighted,0.8904761904761903,19,6
517,Oracle (eval-task beta),0.9999999999999999,19,6
518,Raw (no calibration),0.6714285714285714,15,6
518,Random control,-0.02857142857142857,15,6
518,Per-language norm.,0.6714285714285714,15,6
518,Backbone-only norm.,0.009523809523809535,15,6
518,Z-score,0.5190476190476191,15,6
518,Quantile normalization,-0.0659099567865276,15,6
518,ComBat-EB,0.6714285714285714,15,6
518,Dawid-Skene EM,0.6150970800281369,15,6
518,Ensemble,-0.03452087644428213,15,6
518,CBC,0.9285714285714286,15,6
518,CBC-Weighted,0.9285714285714286,15,6
518,Oracle (eval-task beta),0.9999999999999999,15,6
519,Raw (no calibration),0.680952380952381,17,6
519,Random control,-0.038095238095238085,17,6
519,Per-language norm.,0.680952380952381,17,6
519,Backbone-only norm.,-0.10476190476190474,17,6
519,Z-score,-0.04761904761904762,17,6
519,Quantile normalization,-0.09428078558687102,17,6
519,ComBat-EB,0.6571428571428571,17,6
519,Dawid-Skene EM,0.52,17,6
519,Ensemble,-0.07784129411061921,17,6
519,CBC,0.9666666666666666,17,6
519,CBC-Weighted,0.9666666666666666,17,6
519,Oracle (eval-task beta),0.9999999999999999,17,6
520,Raw (no calibration),0.6571428571428571,23,6
520,Random control,-0.00952380952380953,23,6
520,Per-language norm.,0.6571428571428571,23,6
520,Backbone-only norm.,0.26666666666666666,23,6
520,Z-score,0.5809523809523809,23,6
520,Quantile normalization,-0.11257884271255882,23,6
520,ComBat-EB,0.6571428571428571,23,6
520,Dawid-Skene EM,0.3800678080952247,23,6
520,Ensemble,0.17273338713523784,23,6
520,CBC,0.9285714285714286,23,6
520,CBC-Weighted,0.9285714285714286,23,6
520,Oracle (eval-task beta),0.9999999999999999,23,6
521,Raw (no calibration),0.6142857142857141,19,6
521,Random control,-0.06666666666666667,19,6
521,Per-language norm.,0.6142857142857141,19,6
521,Backbone-only norm.,0.17619047619047618,19,6
521,Z-score,0.24761904761904757,19,6
521,Quantile normalization,-0.08500902575120158,19,6
521,ComBat-EB,0.6142857142857141,19,6
521,Dawid-Skene EM,0.18835650198940193,19,6
521,Ensemble,0.022598516062355817,19,6
521,CBC,0.7666666666666666,19,6
521,CBC-Weighted,0.7666666666666666,19,6
521,Oracle (eval-task beta),0.9999999999999999,19,6
522,Raw (no calibration),0.6285714285714287,22,6
522,Random control,0.038095238095238106,22,6
522,Per-language norm.,0.6285714285714287,22,6
522,Backbone-only norm.,0.23809523809523808,22,6
522,Z-score,0.28095238095238095,22,6
522,Quantile normalization,-0.08579055254937028,22,6
522,ComBat-EB,0.6285714285714287,22,6
522,Dawid-Skene EM,-0.19999999999999998,22,6
522,Ensemble,0.16781901282328662,22,6
522,CBC,0.8857142857142856,22,6
522,CBC-Weighted,0.8857142857142856,22,6
522,Oracle (eval-task beta),0.9999999999999999,22,6
523,Raw (no calibration),0.6428571428571429,20,6
523,Random control,-0.06666666666666665,20,6
523,Per-language norm.,0.6428571428571429,20,6
523,Backbone-only norm.,0.1619047619047619,20,6
523,Z-score,0.11904761904761904,20,6
523,Quantile normalization,-0.11154784288365416,20,6
523,ComBat-EB,0.6428571428571429,20,6
523,Dawid-Skene EM,0.0,20,6
523,Ensemble,-0.0047619047619047745,20,6
523,CBC,0.895238095238095,20,6
523,CBC-Weighted,0.895238095238095,20,6
523,Oracle (eval-task beta),0.9999999999999999,20,6
524,Raw (no calibration),0.6428571428571429,22,6
524,Random control,-0.05714285714285714,22,6
524,Per-language norm.,0.6428571428571429,22,6
524,Backbone-only norm.,0.02380952380952381,22,6
524,Z-score,0.4809523809523809,22,6
524,Quantile normalization,-0.08690513953681582,22,6
524,ComBat-EB,0.6428571428571429,22,6
524,Dawid-Skene EM,0.0,22,6
524,Ensemble,0.07021756368140343,22,6
524,CBC,0.9238095238095239,22,6
524,CBC-Weighted,0.9238095238095239,22,6
524,Oracle (eval-task beta),0.9999999999999999,22,6
525,Raw (no calibration),0.6523809523809524,21,6
525,Random control,0.052380952380952375,21,6
525,Per-language norm.,0.6523809523809524,21,6
525,Backbone-only norm.,-0.03333333333333335,21,6
525,Z-score,0.5238095238095236,21,6
525,Quantile normalization,-0.08223109298134681,21,6
525,ComBat-EB,0.6523809523809524,21,6
525,Dawid-Skene EM,0.12101660094433116,21,6
525,Ensemble,0.047168565113146085,21,6
525,CBC,0.8904761904761905,21,6
525,CBC-Weighted,0.8904761904761905,21,6
525,Oracle (eval-task beta),0.9999999999999999,21,6
526,Raw (no calibration),0.6666666666666666,22,6
526,Random control,0.033333333333333326,22,6
526,Per-language norm.,0.6666666666666666,22,6
526,Backbone-only norm.,0.20476190476190473,22,6
526,Z-score,0.49523809523809526,22,6
526,Quantile normalization,-0.11207015738859664,22,6
526,ComBat-EB,0.6666666666666666,22,6
526,Dawid-Skene EM,0.25075894507783303,22,6
526,Ensemble,0.1703846986290869,22,6
526,CBC,0.895238095238095,22,6
526,CBC-Weighted,0.895238095238095,22,6
526,Oracle (eval-task beta),0.9999999999999999,22,6
527,Raw (no calibration),0.680952380952381,18,6
527,Random control,0.009523809523809514,18,6
527,Per-language norm.,0.680952380952381,18,6
527,Backbone-only norm.,0.004761904761904761,18,6
527,Z-score,0.5428571428571428,18,6
527,Quantile normalization,-0.07937208463525873,18,6
527,ComBat-EB,0.680952380952381,18,6
527,Dawid-Skene EM,-0.041893885805798156,18,6
527,Ensemble,0.013470571103988669,18,6
527,CBC,0.9285714285714286,18,6
527,CBC-Weighted,0.9285714285714286,18,6
527,Oracle (eval-task beta),0.9999999999999999,18,6
528,Raw (no calibration),0.6238095238095237,17,6
528,Random control,-0.03809523809523809,17,6
528,Per-language norm.,0.6238095238095237,17,6
528,Backbone-only norm.,0.03333333333333334,17,6
528,Z-score,0.11904761904761904,17,6
528,Quantile normalization,-0.094619251310379,17,6
528,ComBat-EB,0.6285714285714284,17,6
528,Dawid-Skene EM,0.7182539682539684,17,6
528,Ensemble,0.003117779679560068,17,6
528,CBC,0.8142857142857143,17,6
528,CBC-Weighted,0.8142857142857143,17,6
528,Oracle (eval-task beta),0.9999999999999999,17,6
529,Raw (no calibration),0.6285714285714287,19,6
529,Random control,-0.052380952380952375,19,6
529,Per-language norm.,0.6285714285714287,19,6
529,Backbone-only norm.,0.023809523809523805,19,6
529,Z-score,0.10952380952380951,19,6
529,Quantile normalization,-0.08810630741724342,19,6
529,ComBat-EB,0.6285714285714287,19,6
529,Dawid-Skene EM,0.33994298198410694,19,6
529,Ensemble,-0.016120863851343408,19,6
529,CBC,0.8857142857142856,19,6
529,CBC-Weighted,0.8857142857142856,19,6
529,Oracle (eval-task beta),0.9999999999999999,19,6
530,Raw (no calibration),0.6666666666666667,22,6
530,Random control,0.0619047619047619,22,6
530,Per-language norm.,0.6666666666666667,22,6
530,Backbone-only norm.,0.033333333333333326,22,6
530,Z-score,0.1476190476190476,22,6
530,Quantile normalization,-0.10515496574574992,22,6
530,ComBat-EB,0.6666666666666667,22,6
530,Dawid-Skene EM,0.6903198110213961,22,6
530,Ensemble,-0.003410159782799898,22,6
530,CBC,0.8714285714285713,22,6
530,CBC-Weighted,0.8714285714285713,22,6
530,Oracle (eval-task beta),0.9999999999999999,22,6
531,Raw (no calibration),0.7142857142857143,18,6
531,Random control,0.028571428571428564,18,6
531,Per-language norm.,0.7142857142857143,18,6
531,Backbone-only norm.,0.15714285714285717,18,6
531,Z-score,0.15714285714285717,18,6
531,Quantile normalization,-0.09814744906495447,18,6
531,ComBat-EB,0.7142857142857143,18,6
531,Dawid-Skene EM,0.33994298198410694,18,6
531,Ensemble,0.09622623952655913,18,6
531,CBC,0.9428571428571428,18,6
531,CBC-Weighted,0.9428571428571428,18,6
531,Oracle (eval-task beta),0.9999999999999999,18,6
532,Raw (no calibration),0.6666666666666666,17,6
532,Random control,0.02857142857142857,17,6
532,Per-language norm.,0.6666666666666666,17,6
532,Backbone-only norm.,-0.09047619047619046,17,6
532,Z-score,-0.019047619047619035,17,6
532,Quantile normalization,-0.11388503199686208,17,6
532,ComBat-EB,0.6666666666666666,17,6
532,Dawid-Skene EM,0.39999999999999997,17,6
532,Ensemble,-0.06936429046582161,17,6
532,CBC,0.9428571428571428,17,6
532,CBC-Weighted,0.9428571428571428,17,6
532,Oracle (eval-task beta),0.9999999999999999,17,6
533,Raw (no calibration),0.6666666666666667,17,6
533,Random control,-0.01904761904761906,17,6
533,Per-language norm.,0.6666666666666667,17,6
533,Backbone-only norm.,-0.009523809523809516,17,6
533,Z-score,0.12380952380952379,17,6
533,Quantile normalization,-0.10292200982475508,17,6
533,ComBat-EB,0.6666666666666667,17,6
533,Dawid-Skene EM,0.16798846457986105,17,6
533,Ensemble,-0.05847700364479759,17,6
533,CBC,0.9666666666666666,17,6
533,CBC-Weighted,0.9666666666666666,17,6
533,Oracle (eval-task beta),0.9999999999999999,17,6
534,Raw (no calibration),0.6619047619047619,19,6
534,Random control,0.09523809523809522,19,6
534,Per-language norm.,0.6619047619047619,19,6
534,Backbone-only norm.,-0.06666666666666668,19,6
534,Z-score,0.02380952380952381,19,6
534,Quantile normalization,-0.1073619799813361,19,6
534,ComBat-EB,0.6619047619047619,19,6
534,Dawid-Skene EM,0.18835650198940201,19,6
534,Ensemble,-0.011400423982184063,19,6
534,CBC,0.9095238095238096,19,6
534,CBC-Weighted,0.9095238095238096,19,6
534,Oracle (eval-task beta),0.9999999999999999,19,6
535,Raw (no calibration),0.6428571428571429,18,6
535,Random control,0.07619047619047617,18,6
535,Per-language norm.,0.6428571428571429,18,6
535,Backbone-only norm.,0.004761904761904757,18,6
535,Z-score,0.17142857142857146,18,6
535,Quantile normalization,-0.068928085097653,18,6
535,ComBat-EB,0.6428571428571429,18,6
535,Dawid-Skene EM,0.15846055842145712,18,6
535,Ensemble,-0.03357450865272741,18,6
535,CBC,0.9,18,6
535,CBC-Weighted,0.9,18,6
535,Oracle (eval-task beta),0.9999999999999999,18,6
536,Raw (no calibration),0.6238095238095236,20,6
536,Random control,-0.06666666666666664,20,6
536,Per-language norm.,0.6238095238095236,20,6
536,Backbone-only norm.,0.06190476190476191,20,6
536,Z-score,0.05714285714285714,20,6
536,Quantile normalization,-0.09989529581184185,20,6
536,ComBat-EB,0.6238095238095236,20,6
536,Dawid-Skene EM,0.4314309179840477,20,6
536,Ensemble,-0.025521936399742255,20,6
536,CBC,0.8095238095238094,20,6
536,CBC-Weighted,0.8095238095238094,20,6
536,Oracle (eval-task beta),0.9999999999999999,20,6
537,Raw (no calibration),0.6047619047619047,21,6
537,Random control,-0.09047619047619047,21,6
537,Per-language norm.,0.6047619047619047,21,6
537,Backbone-only norm.,-0.09523809523809522,21,6
537,Z-score,0.028571428571428574,21,6
537,Quantile normalization,-0.11349258017755613,21,6
537,ComBat-EB,0.6047619047619047,21,6
537,Dawid-Skene EM,0.7590243887083169,21,6
537,Ensemble,-0.09266361019371273,21,6
537,CBC,0.9285714285714285,21,6
537,CBC-Weighted,0.9285714285714285,21,6
537,Oracle (eval-task beta),0.9999999999999999,21,6
538,Raw (no calibration),0.6272782945974934,19,6
538,Random control,-0.018505151091184963,19,6
538,Per-language norm.,0.6272782945974934,19,6
538,Backbone-only norm.,0.07619047619047618,19,6
538,Z-score,0.5666666666666667,19,6
538,Quantile normalization,-0.0977208544155973,19,6
538,ComBat-EB,0.6285714285714287,19,6
538,Dawid-Skene EM,0.0,19,6
538,Ensemble,0.021604505614837104,19,6
538,CBC,0.9666666666666666,19,6
538,CBC-Weighted,0.9666666666666666,19,6
538,Oracle (eval-task beta),0.9999999999999999,19,6
539,Raw (no calibration),0.6666666666666666,19,6
539,Random control,-0.004761904761904763,19,6
539,Per-language norm.,0.6666666666666666,19,6
539,Backbone-only norm.,-0.05714285714285715,19,6
539,Z-score,0.2571428571428571,19,6
539,Quantile normalization,-0.10550679773080676,19,6
539,ComBat-EB,0.6666666666666666,19,6
539,Dawid-Skene EM,0.16798846457986105,19,6
539,Ensemble,-0.05233988926756873,19,6
539,CBC,0.895238095238095,19,6
539,CBC-Weighted,0.895238095238095,19,6
539,Oracle (eval-task beta),0.9999999999999999,19,6
540,Raw (no calibration),0.6523809523809524,19,6
540,Random control,-0.06666666666666667,19,6
540,Per-language norm.,0.6523809523809524,19,6
540,Backbone-only norm.,0.22380952380952376,19,6
540,Z-score,0.28095238095238095,19,6
540,Quantile normalization,-0.08986030324384067,19,6
540,ComBat-EB,0.6523809523809524,19,6
540,Dawid-Skene EM,0.39999999999999997,19,6
540,Ensemble,0.13333333333333333,19,6
540,CBC,0.9095238095238095,19,6
540,CBC-Weighted,0.9095238095238095,19,6
540,Oracle (eval-task beta),0.9999999999999999,19,6
541,Raw (no calibration),0.6666666666666666,21,6
541,Random control,-0.05714285714285715,21,6
541,Per-language norm.,0.6666666666666666,21,6
541,Backbone-only norm.,0.004761904761904759,21,6
541,Z-score,-0.019047619047619042,21,6
541,Quantile normalization,-0.10464857797591098,21,6
541,ComBat-EB,0.6666666666666666,21,6
541,Dawid-Skene EM,0.19444197966665464,21,6
541,Ensemble,-0.05985807941917647,21,6
541,CBC,0.895238095238095,21,6
541,CBC-Weighted,0.895238095238095,21,6
541,Oracle (eval-task beta),0.9999999999999999,21,6
542,Raw (no calibration),0.6523809523809524,18,6
542,Random control,0.08095238095238096,18,6
542,Per-language norm.,0.6523809523809524,18,6
542,Backbone-only norm.,0.1285714285714286,18,6
542,Z-score,0.27619047619047615,18,6
542,Quantile normalization,-0.1086494628350505,18,6
542,ComBat-EB,0.6523809523809524,18,6
542,Dawid-Skene EM,0.652899776225077,18,6
542,Ensemble,-0.06545565891949867,18,6
542,CBC,0.8095238095238094,18,6
542,CBC-Weighted,0.8095238095238094,18,6
542,Oracle (eval-task beta),0.9999999999999999,18,6
543,Raw (no calibration),0.680952380952381,16,6
543,Random control,-0.04761904761904762,16,6
543,Per-language norm.,0.680952380952381,16,6
543,Backbone-only norm.,-0.023809523809523815,16,6
543,Z-score,0.028571428571428574,16,6
543,Quantile normalization,-0.09663861760446124,16,6
543,ComBat-EB,0.680952380952381,16,6
543,Dawid-Skene EM,0.6396724879797583,16,6
543,Ensemble,-0.07206454226984539,16,6
543,CBC,0.9285714285714286,16,6
543,CBC-Weighted,0.9285714285714286,16,6
543,Oracle (eval-task beta),0.9999999999999999,16,6
544,Raw (no calibration),0.6476190476190476,20,6
544,Random control,0.0857142857142857,20,6
544,Per-language norm.,0.6476190476190476,20,6
544,Backbone-only norm.,0.11904761904761904,20,6
544,Z-score,0.5857142857142856,20,6
544,Quantile normalization,-0.0812097013422605,20,6
544,ComBat-EB,0.6476190476190476,20,6
544,Dawid-Skene EM,0.12249166782475973,20,6
544,Ensemble,-0.02936604019646236,20,6
544,CBC,0.8952380952380953,20,6
544,CBC-Weighted,0.8952380952380953,20,6
544,Oracle (eval-task beta),0.9999999999999999,20,6
545,Raw (no calibration),0.6428571428571429,16,6
545,Random control,-0.061904761904761886,16,6
545,Per-language norm.,0.6428571428571429,16,6
545,Backbone-only norm.,0.05714285714285715,16,6
545,Z-score,0.1142857142857143,16,6
545,Quantile normalization,-0.10814191071372738,16,6
545,ComBat-EB,0.6666666666666666,16,6
545,Dawid-Skene EM,0.2824045318333193,16,6
545,Ensemble,-0.014124445497085594,16,6
545,CBC,0.7761904761904762,16,6
545,CBC-Weighted,0.7761904761904762,16,6
545,Oracle (eval-task beta),0.9999999999999999,16,6
546,Raw (no calibration),0.6666666666666667,16,6
546,Random control,0.08095238095238096,16,6
546,Per-language norm.,0.6666666666666667,16,6
546,Backbone-only norm.,-0.019047619047619046,16,6
546,Z-score,0.07619047619047617,16,6
546,Quantile normalization,-0.09610621324086899,16,6
546,ComBat-EB,0.6666666666666667,16,6
546,Dawid-Skene EM,0.7590243887083169,16,6
546,Ensemble,-0.05490264199384164,16,6
546,CBC,0.8714285714285713,16,6
546,CBC-Weighted,0.8714285714285713,16,6
546,Oracle (eval-task beta),0.9999999999999999,16,6
547,Raw (no calibration),0.6333333333333334,21,6
547,Random control,-0.061904761904761914,21,6
547,Per-language norm.,0.6333333333333334,21,6
547,Backbone-only norm.,-0.004761904761904757,21,6
547,Z-score,0.05714285714285715,21,6
547,Quantile normalization,-0.09261906260378747,21,6
547,ComBat-EB,0.6333333333333334,21,6
547,Dawid-Skene EM,0.33994298198410694,21,6
547,Ensemble,0.008983296376412464,21,6
547,CBC,0.895238095238095,21,6
547,CBC-Weighted,0.895238095238095,21,6
547,Oracle (eval-task beta),0.9999999999999999,21,6
548,Raw (no calibration),0.6666666666666666,20,6
548,Random control,-0.10476190476190474,20,6
548,Per-language norm.,0.6666666666666666,20,6
548,Backbone-only norm.,-0.03809523809523809,20,6
548,Z-score,0.07619047619047618,20,6
548,Quantile normalization,-0.09420416374357983,20,6
548,ComBat-EB,0.6666666666666666,20,6
548,Dawid-Skene EM,0.7590243887083169,20,6
548,Ensemble,-0.012587967093132854,20,6
548,CBC,0.9428571428571428,20,6
548,CBC-Weighted,0.9428571428571428,20,6
548,Oracle (eval-task beta),0.9999999999999999,20,6
549,Raw (no calibration),0.6571428571428571,17,6
549,Random control,-0.033333333333333326,17,6
549,Per-language norm.,0.6571428571428571,17,6
549,Backbone-only norm.,-0.052380952380952375,17,6
549,Z-score,0.1476190476190476,17,6
549,Quantile normalization,-0.11008450851388109,17,6
549,ComBat-EB,0.6571428571428571,17,6
549,Dawid-Skene EM,0.28369760344246286,17,6
549,Ensemble,-0.03402827083981388,17,6
549,CBC,0.9095238095238096,17,6
549,CBC-Weighted,0.9095238095238096,17,6
549,Oracle (eval-task beta),0.9999999999999999,17,6
550,Raw (no calibration),0.680952380952381,19,6
550,Random control,-0.11904761904761904,19,6
550,Per-language norm.,0.680952380952381,19,6
550,Backbone-only norm.,0.1,19,6
550,Z-score,0.1761904761904762,19,6
550,Quantile normalization,-0.0872964836148851,19,6
550,ComBat-EB,0.680952380952381,19,6
550,Dawid-Skene EM,0.21313576957141117,19,6
550,Ensemble,0.026871412766538556,19,6
550,CBC,0.8999999999999998,19,6
550,CBC-Weighted,0.8999999999999998,19,6
550,Oracle (eval-task beta),0.9999999999999999,19,6
551,Raw (no calibration),0.6666666666666667,17,6
551,Random control,0.16666666666666666,17,6
551,Per-language norm.,0.6666666666666667,17,6
551,Backbone-only norm.,-0.01904761904761904,17,6
551,Z-score,0.2571428571428571,17,6
551,Quantile normalization,-0.0907071800843494,17,6
551,ComBat-EB,0.6666666666666667,17,6
551,Dawid-Skene EM,1.0,17,6
551,Ensemble,0.05609898434337263,17,6
551,CBC,0.9285714285714286,17,6
551,CBC-Weighted,0.9285714285714286,17,6
551,Oracle (eval-task beta),0.9999999999999999,17,6
552,Raw (no calibration),0.7238095238095238,23,6
552,Random control,0.004761904761904761,23,6
552,Per-language norm.,0.7238095238095238,23,6
552,Backbone-only norm.,-0.014285714285714294,23,6
552,Z-score,0.04285714285714286,23,6
552,Quantile normalization,-0.07968749826496858,23,6
552,ComBat-EB,0.7238095238095238,23,6
552,Dawid-Skene EM,0.39999999999999997,23,6
552,Ensemble,-0.05,23,6
552,CBC,0.9285714285714286,23,6
552,CBC-Weighted,0.9285714285714286,23,6
552,Oracle (eval-task beta),0.9999999999999999,23,6
553,Raw (no calibration),0.6666666666666667,19,6
553,Random control,0.028571428571428564,19,6
553,Per-language norm.,0.6666666666666667,19,6
553,Backbone-only norm.,0.07619047619047618,19,6
553,Z-score,0.22857142857142856,19,6
553,Quantile normalization,-0.1155062628223431,19,6
553,ComBat-EB,0.6666666666666667,19,6
553,Dawid-Skene EM,0.503968253968254,19,6
553,Ensemble,-0.017502341405084082,19,6
553,CBC,0.895238095238095,19,6
553,CBC-Weighted,0.895238095238095,19,6
553,Oracle (eval-task beta),0.9999999999999999,19,6
554,Raw (no calibration),0.6523809523809524,19,6
554,Random control,0.02380952380952381,19,6
554,Per-language norm.,0.6523809523809524,19,6
554,Backbone-only norm.,0.14285714285714285,19,6
554,Z-score,0.06190476190476191,19,6
554,Quantile normalization,-0.10864500667036285,19,6
554,ComBat-EB,0.6523809523809524,19,6
554,Dawid-Skene EM,-0.19999999999999998,19,6
554,Ensemble,0.03282899541075547,19,6
554,CBC,0.9095238095238095,19,6
554,CBC-Weighted,0.9095238095238095,19,6
554,Oracle (eval-task beta),0.9999999999999999,19,6
555,Raw (no calibration),0.7142857142857142,18,6
555,Random control,-0.04761904761904761,18,6
555,Per-language norm.,0.7142857142857142,18,6
555,Backbone-only norm.,0.03809523809523811,18,6
555,Z-score,0.1285714285714286,18,6
555,Quantile normalization,-0.09712613053976317,18,6
555,ComBat-EB,0.7142857142857142,18,6
555,Dawid-Skene EM,0.23491734855024854,18,6
555,Ensemble,0.013936778992710327,18,6
555,CBC,0.9095238095238096,18,6
555,CBC-Weighted,0.9095238095238096,18,6
555,Oracle (eval-task beta),0.9999999999999999,18,6
556,Raw (no calibration),0.6571428571428571,20,6
556,Random control,0.05714285714285713,20,6
556,Per-language norm.,0.6571428571428571,20,6
556,Backbone-only norm.,0.004761904761904768,20,6
556,Z-score,0.03333333333333333,20,6
556,Quantile normalization,-0.09688624287026083,20,6
556,ComBat-EB,0.6571428571428571,20,6
556,Dawid-Skene EM,0.23491734855024854,20,6
556,Ensemble,-0.036048555609652685,20,6
556,CBC,0.9095238095238096,20,6
556,CBC-Weighted,0.9095238095238096,20,6
556,Oracle (eval-task beta),0.9999999999999999,20,6
557,Raw (no calibration),0.6285714285714284,17,6
557,Random control,0.009523809523809518,17,6
557,Per-language norm.,0.6285714285714284,17,6
557,Backbone-only norm.,0.07619047619047618,17,6
557,Z-score,0.18095238095238095,17,6
557,Quantile normalization,-0.0982261360125842,17,6
557,ComBat-EB,0.6285714285714284,17,6
557,Dawid-Skene EM,0.52,17,6
557,Ensemble,0.05987512300190378,17,6
557,CBC,0.9285714285714286,17,6
557,CBC-Weighted,0.9285714285714286,17,6
557,Oracle (eval-task beta),0.9999999999999999,17,6
558,Raw (no calibration),0.6142857142857141,24,6
558,Random control,-0.028571428571428574,24,6
558,Per-language norm.,0.6142857142857141,24,6
558,Backbone-only norm.,0.07142857142857142,24,6
558,Z-score,-0.052380952380952375,24,6
558,Quantile normalization,-0.10706318628419771,24,6
558,ComBat-EB,0.6142857142857141,24,6
558,Dawid-Skene EM,0.4404761904761904,24,6
558,Ensemble,-0.05424876760074471,24,6
558,CBC,0.8761904761904761,24,6
558,CBC-Weighted,0.8761904761904761,24,6
558,Oracle (eval-task beta),0.9999999999999999,24,6
559,Raw (no calibration),0.6380952380952379,17,6
559,Random control,0.03333333333333333,17,6
559,Per-language norm.,0.6380952380952379,17,6
559,Backbone-only norm.,0.10952380952380954,17,6
559,Z-score,0.37142857142857133,17,6
559,Quantile normalization,-0.09289836427884081,17,6
559,ComBat-EB,0.6380952380952379,17,6
559,Dawid-Skene EM,0.7270340699023484,17,6
559,Ensemble,0.10661505458406008,17,6
559,CBC,0.9428571428571428,17,6
559,CBC-Weighted,0.9428571428571428,17,6
559,Oracle (eval-task beta),0.9999999999999999,17,6
560,Raw (no calibration),0.6238095238095239,21,6
560,Random control,-0.03333333333333333,21,6
560,Per-language norm.,0.6238095238095239,21,6
560,Backbone-only norm.,0.24285714285714283,21,6
560,Z-score,0.2809523809523809,21,6
560,Quantile normalization,-0.10474152506411594,21,6
560,ComBat-EB,0.6238095238095239,21,6
560,Dawid-Skene EM,0.21086113025183686,21,6
560,Ensemble,0.21904761904761902,21,6
560,CBC,0.8523809523809524,21,6
560,CBC-Weighted,0.8523809523809524,21,6
560,Oracle (eval-task beta),0.9999999999999999,21,6
561,Raw (no calibration),0.6666666666666667,23,6
561,Random control,0.09047619047619047,23,6
561,Per-language norm.,0.6666666666666667,23,6
561,Backbone-only norm.,-0.023809523809523808,23,6
561,Z-score,0.1952380952380952,23,6
561,Quantile normalization,-0.08518631369655472,23,6
561,ComBat-EB,0.6666666666666667,23,6
561,Dawid-Skene EM,-0.036793960073976784,23,6
561,Ensemble,-0.07591566309585078,23,6
561,CBC,0.9428571428571428,23,6
561,CBC-Weighted,0.9428571428571428,23,6
561,Oracle (eval-task beta),0.9999999999999999,23,6
562,Raw (no calibration),0.6666666666666666,17,6
562,Random control,0.1380952380952381,17,6
562,Per-language norm.,0.6666666666666666,17,6
562,Backbone-only norm.,0.2714285714285714,17,6
562,Z-score,0.2333333333333333,17,6
562,Quantile normalization,-0.11460623980124574,17,6
562,ComBat-EB,0.6666666666666666,17,6
562,Dawid-Skene EM,0.0,17,6
562,Ensemble,0.020406339593623736,17,6
562,CBC,0.9095238095238093,17,6
562,CBC-Weighted,0.9095238095238093,17,6
562,Oracle (eval-task beta),0.9999999999999999,17,6
563,Raw (no calibration),0.6285714285714287,23,6
563,Random control,0.004761904761904771,23,6
563,Per-language norm.,0.6285714285714287,23,6
563,Backbone-only norm.,0.05714285714285713,23,6
563,Z-score,0.11904761904761904,23,6
563,Quantile normalization,-0.0913200313194517,23,6
563,ComBat-EB,0.6285714285714287,23,6
563,Dawid-Skene EM,0.05721864839590885,23,6
563,Ensemble,0.008655870910590686,23,6
563,CBC,0.8666666666666666,23,6
563,CBC-Weighted,0.8666666666666666,23,6
563,Oracle (eval-task beta),0.9999999999999999,23,6
564,Raw (no calibration),0.6428571428571429,25,6
564,Random control,-3.96508223080413e-18,25,6
564,Per-language norm.,0.6428571428571429,25,6
564,Backbone-only norm.,0.17142857142857143,25,6
564,Z-score,0.1333333333333333,25,6
564,Quantile normalization,-0.10261398590649558,25,6
564,ComBat-EB,0.6428571428571429,25,6
564,Dawid-Skene EM,0.665867828575994,25,6
564,Ensemble,0.01759835855520325,25,6
564,CBC,0.9333333333333333,25,6
564,CBC-Weighted,0.9333333333333333,25,6
564,Oracle (eval-task beta),0.9999999999999999,25,6
565,Raw (no calibration),0.6666666666666666,17,6
565,Random control,-0.09047619047619047,17,6
565,Per-language norm.,0.6666666666666666,17,6
565,Backbone-only norm.,-0.05238095238095238,17,6
565,Z-score,0.2523809523809524,17,6
565,Quantile normalization,-0.08494176545119367,17,6
565,ComBat-EB,0.6666666666666666,17,6
565,Dawid-Skene EM,1.0,17,6
565,Ensemble,-0.04226244282065118,17,6
565,CBC,0.9238095238095239,17,6
565,CBC-Weighted,0.9238095238095239,17,6
565,Oracle (eval-task beta),0.9999999999999999,17,6
566,Raw (no calibration),0.6095238095238094,21,6
566,Random control,-0.014285714285714287,21,6
566,Per-language norm.,0.6095238095238094,21,6
566,Backbone-only norm.,0.11428571428571425,21,6
566,Z-score,0.5047619047619047,21,6
566,Quantile normalization,-0.0957534116894608,21,6
566,ComBat-EB,0.6095238095238094,21,6
566,Dawid-Skene EM,0.7590243887083169,21,6
566,Ensemble,0.06955803643363798,21,6
566,CBC,0.8333333333333333,21,6
566,CBC-Weighted,0.8333333333333333,21,6
566,Oracle (eval-task beta),0.9999999999999999,21,6
567,Raw (no calibration),0.6285714285714284,23,6
567,Random control,0.0476190476190476,23,6
567,Per-language norm.,0.6285714285714284,23,6
567,Backbone-only norm.,-0.014285714285714289,23,6
567,Z-score,0.3142857142857142,23,6
567,Quantile normalization,-0.10806020812183977,23,6
567,ComBat-EB,0.6285714285714284,23,6
567,Dawid-Skene EM,0.28369760344246286,23,6
567,Ensemble,0.02534013605442176,23,6
567,CBC,0.9000000000000001,23,6
567,CBC-Weighted,0.9000000000000001,23,6
567,Oracle (eval-task beta),0.9999999999999999,23,6
568,Raw (no calibration),0.6666666666666666,19,6
568,Random control,-0.0619047619047619,19,6
568,Per-language norm.,0.6666666666666666,19,6
568,Backbone-only norm.,0.08571428571428572,19,6
568,Z-score,0.22857142857142856,19,6
568,Quantile normalization,-0.09269105256080194,19,6
568,ComBat-EB,0.6666666666666666,19,6
568,Dawid-Skene EM,0.15846055842145712,19,6
568,Ensemble,0.11169949692322222,19,6
568,CBC,0.8666666666666666,19,6
568,CBC-Weighted,0.8666666666666666,19,6
568,Oracle (eval-task beta),0.9999999999999999,19,6
569,Raw (no calibration),0.6428571428571429,20,6
569,Random control,0.02380952380952379,20,6
569,Per-language norm.,0.6428571428571429,20,6
569,Backbone-only norm.,-0.0809523809523809,20,6
569,Z-score,0.19523809523809524,20,6
569,Quantile normalization,-0.06231468445362774,20,6
569,ComBat-EB,0.6428571428571429,20,6
569,Dawid-Skene EM,0.48501953317261753,20,6
569,Ensemble,-0.042819012823286644,20,6
569,CBC,0.8619047619047618,20,6
569,CBC-Weighted,0.8619047619047618,20,6
569,Oracle (eval-task beta),0.9999999999999999,20,6
570,Raw (no calibration),0.6561839930642888,18,6
570,Random control,-0.06871334915225209,18,6
570,Per-language norm.,0.6561839930642888,18,6
570,Backbone-only norm.,0.2476190476190476,18,6
570,Z-score,0.3238095238095238,18,6
570,Quantile normalization,-0.07790047523937123,18,6
570,ComBat-EB,0.6333333333333334,18,6
570,Dawid-Skene EM,0.471191601082491,18,6
570,Ensemble,0.17341365924408142,18,6
570,CBC,0.8761904761904761,18,6
570,CBC-Weighted,0.8761904761904761,18,6
570,Oracle (eval-task beta),0.9999999999999999,18,6
571,Raw (no calibration),0.6571428571428571,19,6
571,Random control,0.009523809523809518,19,6
571,Per-language norm.,0.6571428571428571,19,6
571,Backbone-only norm.,-0.04761904761904762,19,6
571,Z-score,0.24285714285714283,19,6
571,Quantile normalization,-0.10355647686763927,19,6
571,ComBat-EB,0.6571428571428571,19,6
571,Dawid-Skene EM,0.9272445692856943,19,6
571,Ensemble,-0.027769748421612003,19,6
571,CBC,0.9095238095238093,19,6
571,CBC-Weighted,0.9095238095238093,19,6
571,Oracle (eval-task beta),0.9999999999999999,19,6
572,Raw (no calibration),0.6571428571428571,21,6
572,Random control,-0.08571428571428572,21,6
572,Per-language norm.,0.6571428571428571,21,6
572,Backbone-only norm.,0.08095238095238096,21,6
572,Z-score,0.18095238095238092,21,6
572,Quantile normalization,-0.10844255190036496,21,6
572,ComBat-EB,0.6571428571428571,21,6
572,Dawid-Skene EM,0.48501953317261753,21,6
572,Ensemble,0.01630306597602568,21,6
572,CBC,0.8999999999999998,21,6
572,CBC-Weighted,0.8999999999999998,21,6
572,Oracle (eval-task beta),0.9999999999999999,21,6
573,Raw (no calibration),0.6190476190476188,20,6
573,Random control,0.03333333333333333,20,6
573,Per-language norm.,0.6190476190476188,20,6
573,Backbone-only norm.,0.21904761904761907,20,6
573,Z-score,0.2714285714285714,20,6
573,Quantile normalization,-0.10549909245487495,20,6
573,ComBat-EB,0.6142857142857141,20,6
573,Dawid-Skene EM,0.716630414212286,20,6
573,Ensemble,0.11023341242792706,20,6
573,CBC,0.7619047619047619,20,6
573,CBC-Weighted,0.7619047619047619,20,6
573,Oracle (eval-task beta),0.9999999999999999,20,6
574,Raw (no calibration),0.6380952380952382,21,6
574,Random control,-0.028571428571428574,21,6
574,Per-language norm.,0.6380952380952382,21,6
574,Backbone-only norm.,-3.96508223080413e-18,21,6
574,Z-score,0.619047619047619,21,6
574,Quantile normalization,-0.08072379297894043,21,6
574,ComBat-EB,0.6380952380952382,21,6
574,Dawid-Skene EM,0.6288435150088423,21,6
574,Ensemble,0.04251993988224851,21,6
574,CBC,0.9095238095238096,21,6
574,CBC-Weighted,0.9095238095238096,21,6
574,Oracle (eval-task beta),0.9999999999999999,21,6
575,Raw (no calibration),0.6571428571428571,19,6
575,Random control,3.96508223080413e-18,19,6
575,Per-language norm.,0.6571428571428571,19,6
575,Backbone-only norm.,0.004761904761904761,19,6
575,Z-score,0.4714285714285714,19,6
575,Quantile normalization,-0.09552710123660671,19,6
575,ComBat-EB,0.6571428571428571,19,6
575,Dawid-Skene EM,0.28369760344246286,19,6
575,Ensemble,0.06514778673987831,19,6
575,CBC,0.9666666666666666,19,6
575,CBC-Weighted,0.9666666666666666,19,6
575,Oracle (eval-task beta),0.9999999999999999,19,6
576,Raw (no calibration),0.6571428571428571,17,6
576,Random control,0.08095238095238096,17,6
576,Per-language norm.,0.6571428571428571,17,6
576,Backbone-only norm.,0.06666666666666667,17,6
576,Z-score,0.4619047619047619,17,6
576,Quantile normalization,-0.09517027285356486,17,6
576,ComBat-EB,0.6571428571428571,17,6
576,Dawid-Skene EM,0.9272445692856943,17,6
576,Ensemble,0.09844005695982802,17,6
576,CBC,0.9095238095238095,17,6
576,CBC-Weighted,0.9095238095238095,17,6
576,Oracle (eval-task beta),0.9999999999999999,17,6
577,Raw (no calibration),0.6571428571428571,21,6
577,Random control,0.0238095238095238,21,6
577,Per-language norm.,0.6571428571428571,21,6
577,Backbone-only norm.,0.1952380952380952,21,6
577,Z-score,0.10476190476190479,21,6
577,Quantile normalization,-0.1076332388138526,21,6
577,ComBat-EB,0.6571428571428571,21,6
577,Dawid-Skene EM,0.33994298198410694,21,6
577,Ensemble,0.017284946500338013,21,6
577,CBC,0.9666666666666666,21,6
577,CBC-Weighted,0.9666666666666666,21,6
577,Oracle (eval-task beta),0.9999999999999999,21,6
578,Raw (no calibration),0.6666666666666666,13,6
578,Random control,-0.07142857142857141,13,6
578,Per-language norm.,0.6666666666666666,13,6
578,Backbone-only norm.,0.07142857142857141,13,6
578,Z-score,0.4142857142857142,13,6
578,Quantile normalization,-0.1124658360490299,13,6
578,ComBat-EB,0.6666666666666666,13,6
578,Dawid-Skene EM,0.4079571364593186,13,6
578,Ensemble,0.04557236513346219,13,6
578,CBC,0.9666666666666666,13,6
578,CBC-Weighted,0.9666666666666666,13,6
578,Oracle (eval-task beta),0.9999999999999999,13,6
579,Raw (no calibration),0.6142857142857141,20,6
579,Random control,0.028571428571428577,20,6
579,Per-language norm.,0.6142857142857141,20,6
579,Backbone-only norm.,0.019047619047619035,20,6
579,Z-score,-0.009523809523809523,20,6
579,Quantile normalization,-0.10387823565455863,20,6
579,ComBat-EB,0.6142857142857141,20,6
579,Dawid-Skene EM,0.7590243887083169,20,6
579,Ensemble,-0.03451207720569992,20,6
579,CBC,0.8333333333333333,20,6
579,CBC-Weighted,0.8333333333333333,20,6
579,Oracle (eval-task beta),0.9999999999999999,20,6
580,Raw (no calibration),0.6666666666666667,20,6
580,Random control,-0.02380952380952382,20,6
580,Per-language norm.,0.6666666666666667,20,6
580,Backbone-only norm.,0.09999999999999999,20,6
580,Z-score,0.3238095238095238,20,6
580,Quantile normalization,-0.1040863846617026,20,6
580,ComBat-EB,0.6666666666666667,20,6
580,Dawid-Skene EM,0.2375966836152159,20,6
580,Ensemble,-0.028225426357952003,20,6
580,CBC,0.9428571428571428,20,6
580,CBC-Weighted,0.9428571428571428,20,6
580,Oracle (eval-task beta),0.9999999999999999,20,6
581,Raw (no calibration),0.6476190476190474,20,6
581,Random control,-0.057142857142857155,20,6
581,Per-language norm.,0.6476190476190474,20,6
581,Backbone-only norm.,0.06190476190476191,20,6
581,Z-score,0.05238095238095238,20,6
581,Quantile normalization,-0.10822972798203247,20,6
581,ComBat-EB,0.6476190476190474,20,6
581,Dawid-Skene EM,0.7182539682539684,20,6
581,Ensemble,0.01737920265031163,20,6
581,CBC,0.9095238095238093,20,6
581,CBC-Weighted,0.9095238095238093,20,6
581,Oracle (eval-task beta),0.9999999999999999,20,6
582,Raw (no calibration),0.6666666666666667,19,6
582,Random control,-0.07619047619047621,19,6
582,Per-language norm.,0.6666666666666667,19,6
582,Backbone-only norm.,0.09523809523809523,19,6
582,Z-score,0.25238095238095243,19,6
582,Quantile normalization,-0.08101282030927888,19,6
582,ComBat-EB,0.6666666666666667,19,6
582,Dawid-Skene EM,0.5232898809704272,19,6
582,Ensemble,-0.005104973895853925,19,6
582,CBC,0.8666666666666666,19,6
582,CBC-Weighted,0.8666666666666666,19,6
582,Oracle (eval-task beta),0.9999999999999999,19,6
583,Raw (no calibration),0.6476190476190476,21,6
583,Random control,0.019047619047619053,21,6
583,Per-language norm.,0.6476190476190476,21,6
583,Backbone-only norm.,-0.01428571428571428,21,6
583,Z-score,-0.03333333333333333,21,6
583,Quantile normalization,-0.05526677968269135,21,6
583,ComBat-EB,0.6476190476190476,21,6
583,Dawid-Skene EM,0.7182539682539684,21,6
583,Ensemble,-0.04931386173210165,21,6
583,CBC,0.895238095238095,21,6
583,CBC-Weighted,0.895238095238095,21,6
583,Oracle (eval-task beta),0.9999999999999999,21,6
584,Raw (no calibration),0.6666666666666666,22,6
584,Random control,-0.009523809523809507,22,6
584,Per-language norm.,0.6666666666666666,22,6
584,Backbone-only norm.,-0.004761904761904749,22,6
584,Z-score,0.004761904761904773,22,6
584,Quantile normalization,-0.09577844862734197,22,6
584,ComBat-EB,0.6666666666666666,22,6
584,Dawid-Skene EM,0.7182539682539684,22,6
584,Ensemble,-0.05714359662107741,22,6
584,CBC,0.895238095238095,22,6
584,CBC-Weighted,0.895238095238095,22,6
584,Oracle (eval-task beta),0.9999999999999999,22,6
585,Raw (no calibration),0.6428571428571429,21,6
585,Random control,0.033333333333333326,21,6
585,Per-language norm.,0.6428571428571429,21,6
585,Backbone-only norm.,-0.03809523809523809,21,6
585,Z-score,0.07619047619047617,21,6
585,Quantile normalization,-0.09882129482607482,21,6
585,ComBat-EB,0.6428571428571429,21,6
585,Dawid-Skene EM,0.48501953317261753,21,6
585,Ensemble,-0.04912619522772639,21,6
585,CBC,0.9095238095238096,21,6
585,CBC-Weighted,0.9095238095238096,21,6
585,Oracle (eval-task beta),0.9999999999999999,21,6
586,Raw (no calibration),0.6428571428571429,22,6
586,Random control,-0.05238095238095238,22,6
586,Per-language norm.,0.6428571428571429,22,6
586,Backbone-only norm.,-0.06666666666666665,22,6
586,Z-score,0.028571428571428574,22,6
586,Quantile normalization,-0.105393751097394,22,6
586,ComBat-EB,0.6428571428571429,22,6
586,Dawid-Skene EM,0.24401506375992313,22,6
586,Ensemble,-0.0702263629199856,22,6
586,CBC,0.9999999999999999,22,6
586,CBC-Weighted,0.9999999999999999,22,6
586,Oracle (eval-task beta),0.9999999999999999,22,6
587,Raw (no calibration),0.6761904761904762,16,6
587,Random control,-0.061904761904761914,16,6
587,Per-language norm.,0.6761904761904762,16,6
587,Backbone-only norm.,-0.019047619047619056,16,6
587,Z-score,0.2761904761904762,16,6
587,Quantile normalization,-0.0853986277330415,16,6
587,ComBat-EB,0.6761904761904762,16,6
587,Dawid-Skene EM,0.6150970800281369,16,6
587,Ensemble,-0.016499531718983173,16,6
587,CBC,0.8904761904761903,16,6
587,CBC-Weighted,0.8904761904761903,16,6
587,Oracle (eval-task beta),0.9999999999999999,16,6
588,Raw (no calibration),0.6380952380952379,22,6
588,Random control,0.05714285714285714,22,6
588,Per-language norm.,0.6380952380952379,22,6
588,Backbone-only norm.,0.20952380952380947,22,6
588,Z-score,0.3333333333333333,22,6
588,Quantile normalization,-0.12457035532518033,22,6
588,ComBat-EB,0.6380952380952379,22,6
588,Dawid-Skene EM,0.3800678080952247,22,6
588,Ensemble,0.11356437906348713,22,6
588,CBC,0.9285714285714286,22,6
588,CBC-Weighted,0.9285714285714286,22,6
588,Oracle (eval-task beta),0.9999999999999999,22,6
589,Raw (no calibration),0.6285714285714287,22,6
589,Random control,0.019047619047619053,22,6
589,Per-language norm.,0.6285714285714287,22,6
589,Backbone-only norm.,0.14761904761904762,22,6
589,Z-score,0.3476190476190476,22,6
589,Quantile normalization,-0.11499471052855743,22,6
589,ComBat-EB,0.6285714285714287,22,6
589,Dawid-Skene EM,0.16798846457986105,22,6
589,Ensemble,0.05709886094994614,22,6
589,CBC,0.8904761904761903,22,6
589,CBC-Weighted,0.8904761904761903,22,6
589,Oracle (eval-task beta),0.9999999999999999,22,6
590,Raw (no calibration),0.6666666666666667,22,6
590,Random control,0.13333333333333333,22,6
590,Per-language norm.,0.6666666666666667,22,6
590,Backbone-only norm.,0.09047619047619047,22,6
590,Z-score,0.26666666666666666,22,6
590,Quantile normalization,-0.0959212620221038,22,6
590,ComBat-EB,0.6666666666666667,22,6
590,Dawid-Skene EM,0.3512229951573718,22,6
590,Ensemble,-0.046073769976512614,22,6
590,CBC,0.9428571428571428,22,6
590,CBC-Weighted,0.9428571428571428,22,6
590,Oracle (eval-task beta),0.9999999999999999,22,6
591,Raw (no calibration),0.7142857142857142,20,6
591,Random control,-0.02857142857142858,20,6
591,Per-language norm.,0.7142857142857142,20,6
591,Backbone-only norm.,0.05714285714285715,20,6
591,Z-score,0.08571428571428572,20,6
591,Quantile normalization,-0.08913292678114552,20,6
591,ComBat-EB,0.7142857142857142,20,6
591,Dawid-Skene EM,0.23491734855024854,20,6
591,Ensemble,0.006782189531743558,20,6
591,CBC,0.9285714285714286,20,6
591,CBC-Weighted,0.9285714285714286,20,6
591,Oracle (eval-task beta),0.9999999999999999,20,6
592,Raw (no calibration),0.6428571428571429,23,6
592,Random control,0.01428571428571428,23,6
592,Per-language norm.,0.6428571428571429,23,6
592,Backbone-only norm.,-0.038095238095238106,23,6
592,Z-score,0.3095238095238095,23,6
592,Quantile normalization,-0.09555600948946634,23,6
592,ComBat-EB,0.6428571428571429,23,6
592,Dawid-Skene EM,0.5979140363022555,23,6
592,Ensemble,0.028888099989631124,23,6
592,CBC,0.9666666666666666,23,6
592,CBC-Weighted,0.9666666666666666,23,6
592,Oracle (eval-task beta),0.9999999999999999,23,6
593,Raw (no calibration),0.6523809523809524,20,6
593,Random control,-0.004761904761904757,20,6
593,Per-language norm.,0.6523809523809524,20,6
593,Backbone-only norm.,0.21428571428571427,20,6
593,Z-score,0.16666666666666666,20,6
593,Quantile normalization,-0.10972302447935464,20,6
593,ComBat-EB,0.6523809523809524,20,6
593,Dawid-Skene EM,0.39999999999999997,20,6
593,Ensemble,0.07447806360025774,20,6
593,CBC,0.9095238095238095,20,6
593,CBC-Weighted,0.9095238095238095,20,6
593,Oracle (eval-task beta),0.9999999999999999,20,6
594,Raw (no calibration),0.6428571428571429,22,6
594,Random control,0.09523809523809522,22,6
594,Per-language norm.,0.6428571428571429,22,6
594,Backbone-only norm.,0.09047619047619045,22,6
594,Z-score,0.1857142857142857,22,6
594,Quantile normalization,-0.10438841041220802,22,6
594,ComBat-EB,0.6428571428571429,22,6
594,Dawid-Skene EM,0.496031746031746,22,6
594,Ensemble,-0.009025337760286465,22,6
594,CBC,0.895238095238095,22,6
594,CBC-Weighted,0.895238095238095,22,6
594,Oracle (eval-task beta),0.9999999999999999,22,6
595,Raw (no calibration),0.6285714285714287,18,6
595,Random control,-0.00952380952380952,18,6
595,Per-language norm.,0.6285714285714287,18,6
595,Backbone-only norm.,-0.004761904761904759,18,6
595,Z-score,0.2571428571428572,18,6
595,Quantile normalization,-0.09112100322321189,18,6
595,ComBat-EB,0.6285714285714287,18,6
595,Dawid-Skene EM,0.21086113025183686,18,6
595,Ensemble,-0.03265012814496239,18,6
595,CBC,0.8571428571428571,18,6
595,CBC-Weighted,0.8571428571428571,18,6
595,Oracle (eval-task beta),0.9999999999999999,18,6
596,Raw (no calibration),0.6238095238095236,23,6
596,Random control,-0.033333333333333326,23,6
596,Per-language norm.,0.6238095238095236,23,6
596,Backbone-only norm.,0.08095238095238096,23,6
596,Z-score,0.38095238095238093,23,6
596,Quantile normalization,-0.10000031738906102,23,6
596,ComBat-EB,0.6238095238095236,23,6
596,Dawid-Skene EM,0.6903198110213961,23,6
596,Ensemble,0.07580047778408858,23,6
596,CBC,0.7999999999999999,23,6
596,CBC-Weighted,0.7999999999999999,23,6
596,Oracle (eval-task beta),0.9999999999999999,23,6
597,Raw (no calibration),0.6952380952380952,21,6
597,Random control,-0.014285714285714285,21,6
597,Per-language norm.,0.6952380952380952,21,6
597,Backbone-only norm.,0.02380952380952381,21,6
597,Z-score,0.5380952380952381,21,6
597,Quantile normalization,-0.09856642838836228,21,6
597,ComBat-EB,0.6952380952380952,21,6
597,Dawid-Skene EM,0.22230791721149976,21,6
597,Ensemble,-0.03247712703822413,21,6
597,CBC,0.9428571428571428,21,6
597,CBC-Weighted,0.9428571428571428,21,6
597,Oracle (eval-task beta),0.9999999999999999,21,6
598,Raw (no calibration),0.6428571428571429,25,6
598,Random control,0.019047619047619053,25,6
598,Per-language norm.,0.6428571428571429,25,6
598,Backbone-only norm.,-0.05238095238095237,25,6
598,Z-score,-0.028571428571428574,25,6
598,Quantile normalization,-0.10531297454198242,25,6
598,ComBat-EB,0.6428571428571429,25,6
598,Dawid-Skene EM,0.8628679329364746,25,6
598,Ensemble,-0.07065153903377748,25,6
598,CBC,0.9666666666666666,25,6
598,CBC-Weighted,0.9666666666666666,25,6
598,Oracle (eval-task beta),0.9999999999999999,25,6
599,Raw (no calibration),0.6952380952380952,20,6
599,Random control,-0.019047619047619046,20,6
599,Per-language norm.,0.6952380952380952,20,6
599,Backbone-only norm.,0.09999999999999999,20,6
599,Z-score,0.20476190476190473,20,6
599,Quantile normalization,-0.09661018979924392,20,6
599,ComBat-EB,0.6952380952380952,20,6
599,Dawid-Skene EM,1.0,20,6
599,Ensemble,0.05556824870504815,20,6
599,CBC,0.9999999999999999,20,6
599,CBC-Weighted,0.9999999999999999,20,6
599,Oracle (eval-task beta),0.9999999999999999,20,6
600,Raw (no calibration),0.6285714285714287,22,6
600,Random control,-0.06190476190476191,22,6
600,Per-language norm.,0.6285714285714287,22,6
600,Backbone-only norm.,-0.05714285714285711,22,6
600,Z-score,-0.009523809523809532,22,6
600,Quantile normalization,-0.09638652615052894,22,6
600,ComBat-EB,0.6285714285714287,22,6
600,Dawid-Skene EM,0.5804935808933184,22,6
600,Ensemble,-0.046607438694364504,22,6
600,CBC,0.9285714285714286,22,6
600,CBC-Weighted,0.9285714285714286,22,6
600,Oracle (eval-task beta),0.9999999999999999,22,6
601,Raw (no calibration),0.680952380952381,16,6
601,Random control,0.20952380952380947,16,6
601,Per-language norm.,0.680952380952381,16,6
601,Backbone-only norm.,-0.023809523809523808,16,6
601,Z-score,0.004761904761904768,16,6
601,Quantile normalization,-0.08682347324492479,16,6
601,ComBat-EB,0.680952380952381,16,6
601,Dawid-Skene EM,0.021397212391275164,16,6
601,Ensemble,-0.026504214529151335,16,6
601,CBC,0.9285714285714286,16,6
601,CBC-Weighted,0.9285714285714286,16,6
601,Oracle (eval-task beta),0.9999999999999999,16,6
602,Raw (no calibration),0.7619047619047619,18,6
602,Random control,-0.05714285714285714,18,6
602,Per-language norm.,0.7619047619047619,18,6
602,Backbone-only norm.,0.1238095238095238,18,6
602,Z-score,0.16190476190476186,18,6
602,Quantile normalization,-0.1139901281331362,18,6
602,ComBat-EB,0.7619047619047619,18,6
602,Dawid-Skene EM,0.0,18,6
602,Ensemble,-0.004761904761904761,18,6
602,CBC,0.9095238095238093,18,6
602,CBC-Weighted,0.9095238095238093,18,6
602,Oracle (eval-task beta),0.9999999999999999,18,6
603,Raw (no calibration),0.6142857142857141,21,6
603,Random control,0.047619047619047616,21,6
603,Per-language norm.,0.6142857142857141,21,6
603,Backbone-only norm.,0.023809523809523805,21,6
603,Z-score,0.10952380952380954,21,6
603,Quantile normalization,-0.10412050736728518,21,6
603,ComBat-EB,0.6142857142857141,21,6
603,Dawid-Skene EM,0.3055555555555555,21,6
603,Ensemble,-0.014622917260608648,21,6
603,CBC,0.8761904761904761,21,6
603,CBC-Weighted,0.8761904761904761,21,6
603,Oracle (eval-task beta),0.9999999999999999,21,6
604,Raw (no calibration),0.6857142857142857,21,6
604,Random control,0.03809523809523809,21,6
604,Per-language norm.,0.6857142857142857,21,6
604,Backbone-only norm.,0.29047619047619044,21,6
604,Z-score,0.40952380952380946,21,6
604,Quantile normalization,-0.10572957996675007,21,6
604,ComBat-EB,0.6857142857142857,21,6
604,Dawid-Skene EM,0.21302258260369342,21,6
604,Ensemble,0.09265187787560314,21,6
604,CBC,0.8380952380952381,21,6
604,CBC-Weighted,0.8380952380952381,21,6
604,Oracle (eval-task beta),0.9999999999999999,21,6
605,Raw (no calibration),0.6428571428571429,14,6
605,Random control,0.009523809523809528,14,6
605,Per-language norm.,0.6428571428571429,14,6
605,Backbone-only norm.,0.15238095238095237,14,6
605,Z-score,0.22380952380952376,14,6
605,Quantile normalization,-0.09297813350031683,14,6
605,ComBat-EB,0.6428571428571429,14,6
605,Dawid-Skene EM,0.0,14,6
605,Ensemble,-0.002380952380952384,14,6
605,CBC,0.8380952380952381,14,6
605,CBC-Weighted,0.8380952380952381,14,6
605,Oracle (eval-task beta),0.9999999999999999,14,6
606,Raw (no calibration),0.6238095238095236,19,6
606,Random control,-0.09047619047619047,19,6
606,Per-language norm.,0.6238095238095236,19,6
606,Backbone-only norm.,0.18095238095238092,19,6
606,Z-score,0.05238095238095238,19,6
606,Quantile normalization,-0.0908978677126943,19,6
606,ComBat-EB,0.6238095238095236,19,6
606,Dawid-Skene EM,0.7051230065339833,19,6
606,Ensemble,-0.0899542540764482,19,6
606,CBC,0.895238095238095,19,6
606,CBC-Weighted,0.895238095238095,19,6
606,Oracle (eval-task beta),0.9999999999999999,19,6
607,Raw (no calibration),0.6285714285714287,24,6
607,Random control,0.1761904761904762,24,6
607,Per-language norm.,0.6285714285714287,24,6
607,Backbone-only norm.,-0.07619047619047617,24,6
607,Z-score,-0.06190476190476189,24,6
607,Quantile normalization,-0.0991158416058086,24,6
607,ComBat-EB,0.6285714285714287,24,6
607,Dawid-Skene EM,0.4835624527360996,24,6
607,Ensemble,-0.0857142857142857,24,6
607,CBC,0.9238095238095237,24,6
607,CBC-Weighted,0.9238095238095237,24,6
607,Oracle (eval-task beta),0.9999999999999999,24,6
608,Raw (no calibration),0.6238095238095236,24,6
608,Random control,-0.05714285714285714,24,6
608,Per-language norm.,0.6238095238095236,24,6
608,Backbone-only norm.,0.2952380952380952,24,6
608,Z-score,0.2571428571428572,24,6
608,Quantile normalization,-0.10197961129730748,24,6
608,ComBat-EB,0.6238095238095236,24,6
608,Dawid-Skene EM,0.5979140363022555,24,6
608,Ensemble,0.06497185255361264,24,6
608,CBC,0.9095238095238095,24,6
608,CBC-Weighted,0.9095238095238095,24,6
608,Oracle (eval-task beta),0.9999999999999999,24,6
609,Raw (no calibration),0.6428571428571429,17,6
609,Random control,0.00952380952380952,17,6
609,Per-language norm.,0.6428571428571429,17,6
609,Backbone-only norm.,-0.0857142857142857,17,6
609,Z-score,0.09999999999999999,17,6
609,Quantile normalization,-0.1014227290451213,17,6
609,ComBat-EB,0.6428571428571429,17,6
609,Dawid-Skene EM,0.0,17,6
609,Ensemble,-0.0836904851123934,17,6
609,CBC,0.895238095238095,17,6
609,CBC-Weighted,0.895238095238095,17,6
609,Oracle (eval-task beta),0.9999999999999999,17,6
610,Raw (no calibration),0.6285714285714287,22,6
610,Random control,-0.04761904761904762,22,6
610,Per-language norm.,0.6285714285714287,22,6
610,Backbone-only norm.,0.03333333333333332,22,6
610,Z-score,0.10952380952380948,22,6
610,Quantile normalization,-0.10085676059701978,22,6
610,ComBat-EB,0.6285714285714287,22,6
610,Dawid-Skene EM,0.265428264666648,22,6
610,Ensemble,-0.014790052208292142,22,6
610,CBC,0.9285714285714286,22,6
610,CBC-Weighted,0.9285714285714286,22,6
610,Oracle (eval-task beta),0.9999999999999999,22,6
611,Raw (no calibration),0.6428571428571429,19,6
611,Random control,0.061904761904761914,19,6
611,Per-language norm.,0.6428571428571429,19,6
611,Backbone-only norm.,0.0857142857142857,19,6
611,Z-score,0.3952380952380952,19,6
611,Quantile normalization,-0.08289387592454009,19,6
611,ComBat-EB,0.6428571428571429,19,6
611,Dawid-Skene EM,0.28369760344246286,19,6
611,Ensemble,0.06629133365791609,19,6
611,CBC,0.9428571428571428,19,6
611,CBC-Weighted,0.9428571428571428,19,6
611,Oracle (eval-task beta),0.9999999999999999,19,6
612,Raw (no calibration),0.6428571428571429,24,6
612,Random control,-0.042857142857142864,24,6
612,Per-language norm.,0.6428571428571429,24,6
612,Backbone-only norm.,-0.05238095238095238,24,6
612,Z-score,0.29047619047619044,24,6
612,Quantile normalization,-0.09148238700590373,24,6
612,ComBat-EB,0.6428571428571429,24,6
612,Dawid-Skene EM,0.6022292508680184,24,6
612,Ensemble,-0.010437254088935472,24,6
612,CBC,0.9428571428571428,24,6
612,CBC-Weighted,0.9428571428571428,24,6
612,Oracle (eval-task beta),0.9999999999999999,24,6
613,Raw (no calibration),0.619047619047619,15,6
613,Random control,0.004761904761904757,15,6
613,Per-language norm.,0.619047619047619,15,6
613,Backbone-only norm.,0.32857142857142857,15,6
613,Z-score,0.4095238095238095,15,6
613,Quantile normalization,-0.10910972511665631,15,6
613,ComBat-EB,0.619047619047619,15,6
613,Dawid-Skene EM,-0.19999999999999998,15,6
613,Ensemble,0.22293278595772276,15,6
613,CBC,0.8761904761904761,15,6
613,CBC-Weighted,0.8761904761904761,15,6
613,Oracle (eval-task beta),0.9999999999999999,15,6
614,Raw (no calibration),0.680952380952381,17,6
614,Random control,0.07142857142857142,17,6
614,Per-language norm.,0.680952380952381,17,6
614,Backbone-only norm.,0.07142857142857142,17,6
614,Z-score,0.24761904761904763,17,6
614,Quantile normalization,-0.09150858962734751,17,6
614,ComBat-EB,0.680952380952381,17,6
614,Dawid-Skene EM,0.6039582022654726,17,6
614,Ensemble,0.0899337225197564,17,6
614,CBC,0.9428571428571428,17,6
614,CBC-Weighted,0.9428571428571428,17,6
614,Oracle (eval-task beta),0.9999999999999999,17,6
615,Raw (no calibration),0.6428571428571429,22,6
615,Random control,-0.01428571428571428,22,6
615,Per-language norm.,0.6428571428571429,22,6
615,Backbone-only norm.,0.11428571428571428,22,6
615,Z-score,0.09999999999999999,22,6
615,Quantile normalization,-0.11313851768936009,22,6
615,ComBat-EB,0.6428571428571429,22,6
615,Dawid-Skene EM,0.7590243887083169,22,6
615,Ensemble,-0.007843660808392484,22,6
615,CBC,0.9333333333333333,22,6
615,CBC-Weighted,0.9333333333333333,22,6
615,Oracle (eval-task beta),0.9999999999999999,22,6
616,Raw (no calibration),0.6666666666666667,26,6
616,Random control,-0.05238095238095238,26,6
616,Per-language norm.,0.6666666666666667,26,6
616,Backbone-only norm.,0.009523809523809518,26,6
616,Z-score,-0.03809523809523809,26,6
616,Quantile normalization,-0.08553762363127777,26,6
616,ComBat-EB,0.6666666666666667,26,6
616,Dawid-Skene EM,0.017044986823076827,26,6
616,Ensemble,-0.06378430944266383,26,6
616,CBC,0.9428571428571428,26,6
616,CBC-Weighted,0.9428571428571428,26,6
616,Oracle (eval-task beta),0.9999999999999999,26,6
617,Raw (no calibration),0.6428571428571429,21,6
617,Random control,0.004761904761904765,21,6
617,Per-language norm.,0.6428571428571429,21,6
617,Backbone-only norm.,-0.023809523809523826,21,6
617,Z-score,0.014285714285714287,21,6
617,Quantile normalization,-0.11617536893047656,21,6
617,ComBat-EB,0.6428571428571429,21,6
617,Dawid-Skene EM,0.4314309179840477,21,6
617,Ensemble,-0.05510497389585394,21,6
617,CBC,0.8619047619047618,21,6
617,CBC-Weighted,0.8619047619047618,21,6
617,Oracle (eval-task beta),0.9999999999999999,21,6
618,Raw (no calibration),0.6523809523809524,23,6
618,Random control,0.004761904761904765,23,6
618,Per-language norm.,0.6523809523809524,23,6
618,Backbone-only norm.,-0.09999999999999998,23,6
618,Z-score,0.24285714285714283,23,6
618,Quantile normalization,-0.09855123438202375,23,6
618,ComBat-EB,0.6523809523809524,23,6
618,Dawid-Skene EM,1.0,23,6
618,Ensemble,-0.0455576997358252,23,6
618,CBC,0.9666666666666666,23,6
618,CBC-Weighted,0.9666666666666666,23,6
618,Oracle (eval-task beta),0.9999999999999999,23,6
619,Raw (no calibration),0.6142857142857144,21,6
619,Random control,-1.586032892321652e-17,21,6
619,Per-language norm.,0.6142857142857144,21,6
619,Backbone-only norm.,0.1476190476190476,21,6
619,Z-score,0.48095238095238096,21,6
619,Quantile normalization,-0.09910879360453106,21,6
619,ComBat-EB,0.6142857142857144,21,6
619,Dawid-Skene EM,1.0,21,6
619,Ensemble,0.07141328704358957,21,6
619,CBC,0.8142857142857143,21,6
619,CBC-Weighted,0.8142857142857143,21,6
619,Oracle (eval-task beta),0.9999999999999999,21,6
620,Raw (no calibration),0.6523809523809524,23,6
620,Random control,0.03333333333333333,23,6
620,Per-language norm.,0.6523809523809524,23,6
620,Backbone-only norm.,0.15238095238095234,23,6
620,Z-score,0.3095238095238095,23,6
620,Quantile normalization,-0.08870232612436423,23,6
620,ComBat-EB,0.6523809523809524,23,6
620,Dawid-Skene EM,0.19444197966665464,23,6
620,Ensemble,0.10370923272383804,23,6
620,CBC,0.9666666666666666,23,6
620,CBC-Weighted,0.9666666666666666,23,6
620,Oracle (eval-task beta),0.9999999999999999,23,6
621,Raw (no calibration),0.6095238095238094,19,6
621,Random control,-0.09047619047619047,19,6
621,Per-language norm.,0.6095238095238094,19,6
621,Backbone-only norm.,0.05238095238095236,19,6
621,Z-score,0.06666666666666668,19,6
621,Quantile normalization,-0.08625169854476303,19,6
621,ComBat-EB,0.6095238095238094,19,6
621,Dawid-Skene EM,0.716630414212286,19,6
621,Ensemble,0.016640268950920044,19,6
621,CBC,0.8761904761904763,19,6
621,CBC-Weighted,0.8761904761904763,19,6
621,Oracle (eval-task beta),0.9999999999999999,19,6
622,Raw (no calibration),0.6285714285714287,21,6
622,Random control,-0.03333333333333336,21,6
622,Per-language norm.,0.6285714285714287,21,6
622,Backbone-only norm.,-0.08095238095238093,21,6
622,Z-score,0.08095238095238096,21,6
622,Quantile normalization,-0.0667369927134639,21,6
622,ComBat-EB,0.6285714285714287,21,6
622,Dawid-Skene EM,0.6150970800281369,21,6
622,Ensemble,-0.020874371154027745,21,6
622,CBC,0.9428571428571428,21,6
622,CBC-Weighted,0.9428571428571428,21,6
622,Oracle (eval-task beta),0.9999999999999999,21,6
623,Raw (no calibration),0.6238095238095236,19,6
623,Random control,0.042857142857142864,19,6
623,Per-language norm.,0.6238095238095236,19,6
623,Backbone-only norm.,0.2380952380952381,19,6
623,Z-score,0.23333333333333334,19,6
623,Quantile normalization,-0.09007904463539085,19,6
623,ComBat-EB,0.6238095238095236,19,6
623,Dawid-Skene EM,0.7566060246227577,19,6
623,Ensemble,0.04520583136329381,19,6
623,CBC,0.8333333333333334,19,6
623,CBC-Weighted,0.8333333333333334,19,6
623,Oracle (eval-task beta),0.9999999999999999,19,6
624,Raw (no calibration),0.7,19,6
624,Random control,0.06190476190476191,19,6
624,Per-language norm.,0.7,19,6
624,Backbone-only norm.,0.13333333333333333,19,6
624,Z-score,0.43809523809523815,19,6
624,Quantile normalization,-0.09486004529821442,19,6
624,ComBat-EB,0.7,19,6
624,Dawid-Skene EM,0.15846055842145712,19,6
624,Ensemble,0.09933439328879347,19,6
624,CBC,0.8952380952380953,19,6
624,CBC-Weighted,0.8952380952380953,19,6
624,Oracle (eval-task beta),0.9999999999999999,19,6
625,Raw (no calibration),0.6428571428571429,21,6
625,Random control,0.07142857142857142,21,6
625,Per-language norm.,0.6428571428571429,21,6
625,Backbone-only norm.,0.06666666666666665,21,6
625,Z-score,0.3047619047619047,21,6
625,Quantile normalization,-0.08742625348356828,21,6
625,ComBat-EB,0.6095238095238095,21,6
625,Dawid-Skene EM,0.7051230065339833,21,6
625,Ensemble,-0.020370033231449897,21,6
625,CBC,0.9999999999999999,21,6
625,CBC-Weighted,0.9999999999999999,21,6
625,Oracle (eval-task beta),0.9999999999999999,21,6
626,Raw (no calibration),0.6285714285714284,18,6
626,Random control,0.028571428571428577,18,6
626,Per-language norm.,0.6285714285714284,18,6
626,Backbone-only norm.,-0.042857142857142864,18,6
626,Z-score,-0.033333333333333326,18,6
626,Quantile normalization,-0.08807470653854628,18,6
626,ComBat-EB,0.6285714285714284,18,6
626,Dawid-Skene EM,1.0,18,6
626,Ensemble,-0.04285714285714284,18,6
626,CBC,0.9095238095238096,18,6
626,CBC-Weighted,0.9095238095238096,18,6
626,Oracle (eval-task beta),0.9999999999999999,18,6
627,Raw (no calibration),0.619047619047619,21,6
627,Random control,-0.08095238095238097,21,6
627,Per-language norm.,0.619047619047619,21,6
627,Backbone-only norm.,0.07142857142857141,21,6
627,Z-score,0.49999999999999994,21,6
627,Quantile normalization,-0.11592378872830221,21,6
627,ComBat-EB,0.619047619047619,21,6
627,Dawid-Skene EM,0.2375966836152159,21,6
627,Ensemble,0.04605404237197806,21,6
627,CBC,0.9428571428571428,21,6
627,CBC-Weighted,0.9428571428571428,21,6
627,Oracle (eval-task beta),0.9999999999999999,21,6
628,Raw (no calibration),0.6904761904761905,20,6
628,Random control,-0.01428571428571428,20,6
628,Per-language norm.,0.6904761904761905,20,6
628,Backbone-only norm.,0.10952380952380954,20,6
628,Z-score,0.34285714285714286,20,6
628,Quantile normalization,-0.10193035873659584,20,6
628,ComBat-EB,0.6904761904761905,20,6
628,Dawid-Skene EM,0.12249166782475973,20,6
628,Ensemble,0.08807652213425941,20,6
628,CBC,0.9666666666666666,20,6
628,CBC-Weighted,0.9666666666666666,20,6
628,Oracle (eval-task beta),0.9999999999999999,20,6
629,Raw (no calibration),0.6571428571428571,18,6
629,Random control,0.019047619047619042,18,6
629,Per-language norm.,0.6571428571428571,18,6
629,Backbone-only norm.,0.02380952380952382,18,6
629,Z-score,0.3380952380952381,18,6
629,Quantile normalization,-0.06996526442753169,18,6
629,ComBat-EB,0.6571428571428571,18,6
629,Dawid-Skene EM,0.9272445692856943,18,6
629,Ensemble,0.058353864890025135,18,6
629,CBC,0.9333333333333333,18,6
629,CBC-Weighted,0.9333333333333333,18,6
629,Oracle (eval-task beta),0.9999999999999999,18,6
630,Raw (no calibration),0.6571428571428571,18,6
630,Random control,-0.05238095238095237,18,6
630,Per-language norm.,0.6571428571428571,18,6
630,Backbone-only norm.,-0.07619047619047617,18,6
630,Z-score,0.1952380952380952,18,6
630,Quantile normalization,-0.10401708906330018,18,6
630,ComBat-EB,0.6571428571428571,18,6
630,Dawid-Skene EM,0.40417353329564215,18,6
630,Ensemble,-0.08553248536896521,18,6
630,CBC,0.9428571428571428,18,6
630,CBC-Weighted,0.9428571428571428,18,6
630,Oracle (eval-task beta),0.9999999999999999,18,6
631,Raw (no calibration),0.6571428571428571,18,6
631,Random control,-0.052380952380952375,18,6
631,Per-language norm.,0.6571428571428571,18,6
631,Backbone-only norm.,0.11904761904761905,18,6
631,Z-score,0.26666666666666666,18,6
631,Quantile normalization,-0.08307330401064962,18,6
631,ComBat-EB,0.6571428571428571,18,6
631,Dawid-Skene EM,0.23491734855024848,18,6
631,Ensemble,0.04456955544736129,18,6
631,CBC,0.9333333333333333,18,6
631,CBC-Weighted,0.9333333333333333,18,6
631,Oracle (eval-task beta),0.9999999999999999,18,6
632,Raw (no calibration),0.6285714285714287,20,6
632,Random control,-0.02857142857142858,20,6
632,Per-language norm.,0.6285714285714287,20,6
632,Backbone-only norm.,-0.04761904761904762,20,6
632,Z-score,-0.028571428571428574,20,6
632,Quantile normalization,-0.11327638175984313,20,6
632,ComBat-EB,0.6285714285714287,20,6
632,Dawid-Skene EM,-0.19999999999999998,20,6
632,Ensemble,-0.06378430944266382,20,6
632,CBC,0.8666666666666666,20,6
632,CBC-Weighted,0.8666666666666666,20,6
632,Oracle (eval-task beta),0.9999999999999999,20,6
633,Raw (no calibration),0.680952380952381,20,6
633,Random control,-0.03809523809523809,20,6
633,Per-language norm.,0.680952380952381,20,6
633,Backbone-only norm.,-0.01428571428571428,20,6
633,Z-score,0.18095238095238095,20,6
633,Quantile normalization,-0.10500083168770447,20,6
633,ComBat-EB,0.680952380952381,20,6
633,Dawid-Skene EM,0.021397212391275164,20,6
633,Ensemble,-0.047962116752996775,20,6
633,CBC,0.9666666666666666,20,6
633,CBC-Weighted,0.9666666666666666,20,6
633,Oracle (eval-task beta),0.9999999999999999,20,6
634,Raw (no calibration),0.6428571428571429,23,6
634,Random control,-0.05238095238095238,23,6
634,Per-language norm.,0.6428571428571429,23,6
634,Backbone-only norm.,-0.03333333333333333,23,6
634,Z-score,0.48095238095238096,23,6
634,Quantile normalization,-0.09093974002287986,23,6
634,ComBat-EB,0.6428571428571429,23,6
634,Dawid-Skene EM,0.4835624527360996,23,6
634,Ensemble,0.06614963272339253,23,6
634,CBC,0.8095238095238094,23,6
634,CBC-Weighted,0.8095238095238094,23,6
634,Oracle (eval-task beta),0.9999999999999999,23,6
635,Raw (no calibration),0.6428571428571429,17,6
635,Random control,0.023809523809523808,17,6
635,Per-language norm.,0.6428571428571429,17,6
635,Backbone-only norm.,-0.0857142857142857,17,6
635,Z-score,0.39523809523809517,17,6
635,Quantile normalization,-0.10599436413231192,17,6
635,ComBat-EB,0.6428571428571429,17,6
635,Dawid-Skene EM,0.5124922924862679,17,6
635,Ensemble,-0.0798997089143142,17,6
635,CBC,0.9238095238095239,17,6
635,CBC-Weighted,0.9238095238095239,17,6
635,Oracle (eval-task beta),0.9999999999999999,17,6
636,Raw (no calibration),0.6238095238095237,16,6
636,Random control,0.07142857142857141,16,6
636,Per-language norm.,0.6238095238095237,16,6
636,Backbone-only norm.,-0.023809523809523808,16,6
636,Z-score,0.11428571428571428,16,6
636,Quantile normalization,-0.10506546326894668,16,6
636,ComBat-EB,0.6238095238095237,16,6
636,Dawid-Skene EM,0.652899776225077,16,6
636,Ensemble,-0.031594523027368274,16,6
636,CBC,0.9428571428571428,16,6
636,CBC-Weighted,0.9428571428571428,16,6
636,Oracle (eval-task beta),0.9999999999999999,16,6
637,Raw (no calibration),0.6714285714285715,16,6
637,Random control,0.02380952380952381,16,6
637,Per-language norm.,0.6714285714285715,16,6
637,Backbone-only norm.,0.038095238095238106,16,6
637,Z-score,0.3380952380952381,16,6
637,Quantile normalization,-0.09976336420514145,16,6
637,ComBat-EB,0.6714285714285715,16,6
637,Dawid-Skene EM,0.15846055842145712,16,6
637,Ensemble,-0.018226422856123026,16,6
637,CBC,0.9238095238095237,16,6
637,CBC-Weighted,0.9238095238095237,16,6
637,Oracle (eval-task beta),0.9999999999999999,16,6
638,Raw (no calibration),0.6666666666666667,19,6
638,Random control,0.10952380952380954,19,6
638,Per-language norm.,0.6666666666666667,19,6
638,Backbone-only norm.,-0.04285714285714285,19,6
638,Z-score,0.03333333333333334,19,6
638,Quantile normalization,-0.09427924171300547,19,6
638,ComBat-EB,0.6666666666666667,19,6
638,Dawid-Skene EM,0.7590243887083169,19,6
638,Ensemble,-0.05643298034766583,19,6
638,CBC,0.9285714285714286,19,6
638,CBC-Weighted,0.9285714285714286,19,6
638,Oracle (eval-task beta),0.9999999999999999,19,6
639,Raw (no calibration),0.6428571428571429,18,6
639,Random control,0.042857142857142864,18,6
639,Per-language norm.,0.6428571428571429,18,6
639,Backbone-only norm.,-0.009523809523809518,18,6
639,Z-score,0.00952380952380952,18,6
639,Quantile normalization,-0.1122865928798755,18,6
639,ComBat-EB,0.6428571428571429,18,6
639,Dawid-Skene EM,0.7590243887083169,18,6
639,Ensemble,-0.0675140737231937,18,6
639,CBC,0.895238095238095,18,6
639,CBC-Weighted,0.895238095238095,18,6
639,Oracle (eval-task beta),0.9999999999999999,18,6
640,Raw (no calibration),0.6666666666666666,22,6
640,Random control,-0.10952380952380951,22,6
640,Per-language norm.,0.6666666666666666,22,6
640,Backbone-only norm.,-0.023809523809523808,22,6
640,Z-score,0.1714285714285714,22,6
640,Quantile normalization,-0.11635518910431872,22,6
640,ComBat-EB,0.6428571428571429,22,6
640,Dawid-Skene EM,0.9272445692856943,22,6
640,Ensemble,-0.05586821646994026,22,6
640,CBC,0.9666666666666666,22,6
640,CBC-Weighted,0.9666666666666666,22,6
640,Oracle (eval-task beta),0.9999999999999999,22,6
641,Raw (no calibration),0.6619047619047619,20,6
641,Random control,0.019047619047619053,20,6
641,Per-language norm.,0.6619047619047619,20,6
641,Backbone-only norm.,0.04761904761904762,20,6
641,Z-score,0.02380952380952381,20,6
641,Quantile normalization,-0.11130895749727399,20,6
641,ComBat-EB,0.6619047619047619,20,6
641,Dawid-Skene EM,1.0,20,6
641,Ensemble,-0.062434252410473935,20,6
641,CBC,0.9238095238095237,20,6
641,CBC-Weighted,0.9238095238095237,20,6
641,Oracle (eval-task beta),0.9999999999999999,20,6
642,Raw (no calibration),0.6047619047619047,18,6
642,Random control,0.00952380952380953,18,6
642,Per-language norm.,0.6047619047619047,18,6
642,Backbone-only norm.,-0.00952380952380952,18,6
642,Z-score,0.0857142857142857,18,6
642,Quantile normalization,-0.10182264813446161,18,6
642,ComBat-EB,0.6047619047619047,18,6
642,Dawid-Skene EM,0.0,18,6
642,Ensemble,-0.01905055212714645,18,6
642,CBC,0.9285714285714286,18,6
642,CBC-Weighted,0.9285714285714286,18,6
642,Oracle (eval-task beta),0.9999999999999999,18,6
643,Raw (no calibration),0.6666666666666666,23,6
643,Random control,-0.09523809523809523,23,6
643,Per-language norm.,0.6666666666666666,23,6
643,Backbone-only norm.,0.019047619047619042,23,6
643,Z-score,0.380952380952381,23,6
643,Quantile normalization,-0.0840997826621003,23,6
643,ComBat-EB,0.6666666666666666,23,6
643,Dawid-Skene EM,0.3800678080952247,23,6
643,Ensemble,-0.014951320996920814,23,6
643,CBC,0.9285714285714286,23,6
643,CBC-Weighted,0.9285714285714286,23,6
643,Oracle (eval-task beta),0.9999999999999999,23,6
644,Raw (no calibration),0.6285714285714284,19,6
644,Random control,-0.02380952380952379,19,6
644,Per-language norm.,0.6285714285714284,19,6
644,Backbone-only norm.,-0.023809523809523808,19,6
644,Z-score,0.21904761904761907,19,6
644,Quantile normalization,-0.10395092870963528,19,6
644,ComBat-EB,0.6285714285714284,19,6
644,Dawid-Skene EM,1.0,19,6
644,Ensemble,0.004753105523322559,19,6
644,CBC,0.8714285714285713,19,6
644,CBC-Weighted,0.8714285714285713,19,6
644,Oracle (eval-task beta),0.9999999999999999,19,6
645,Raw (no calibration),0.5904761904761904,20,6
645,Random control,0.05238095238095237,20,6
645,Per-language norm.,0.5904761904761904,20,6
645,Backbone-only norm.,-0.05238095238095238,20,6
645,Z-score,0.06666666666666668,20,6
645,Quantile normalization,-0.10536728697141294,20,6
645,ComBat-EB,0.5904761904761904,20,6
645,Dawid-Skene EM,0.4835624527360996,20,6
645,Ensemble,-0.06833508306397408,20,6
645,CBC,0.8761904761904761,20,6
645,CBC-Weighted,0.8761904761904761,20,6
645,Oracle (eval-task beta),0.9999999999999999,20,6
646,Raw (no calibration),0.6666666666666666,24,6
646,Random control,0.04761904761904761,24,6
646,Per-language norm.,0.6666666666666666,24,6
646,Backbone-only norm.,0.04761904761904762,24,6
646,Z-score,0.11904761904761904,24,6
646,Quantile normalization,-0.07562031122303566,24,6
646,ComBat-EB,0.6666666666666666,24,6
646,Dawid-Skene EM,-0.0072729929487107756,24,6
646,Ensemble,0.002548087328635863,24,6
646,CBC,0.9428571428571428,24,6
646,CBC-Weighted,0.9428571428571428,24,6
646,Oracle (eval-task beta),0.9999999999999999,24,6
647,Raw (no calibration),0.6904761904761905,19,6
647,Random control,-0.07142857142857142,19,6
647,Per-language norm.,0.6904761904761905,19,6
647,Backbone-only norm.,0.10476190476190475,19,6
647,Z-score,0.2857142857142857,19,6
647,Quantile normalization,-0.10906286982504224,19,6
647,ComBat-EB,0.6904761904761905,19,6
647,Dawid-Skene EM,1.0,19,6
647,Ensemble,0.03454727416002872,19,6
647,CBC,0.9333333333333333,19,6
647,CBC-Weighted,0.9333333333333333,19,6
647,Oracle (eval-task beta),0.9999999999999999,19,6
648,Raw (no calibration),0.6523809523809524,21,6
648,Random control,-0.06666666666666667,21,6
648,Per-language norm.,0.6523809523809524,21,6
648,Backbone-only norm.,0.07142857142857142,21,6
648,Z-score,0.03333333333333334,21,6
648,Quantile normalization,-0.09538201260584289,21,6
648,ComBat-EB,0.6285714285714287,21,6
648,Dawid-Skene EM,0.471191601082491,21,6
648,Ensemble,-0.033817139699219366,21,6
648,CBC,0.9285714285714286,21,6
648,CBC-Weighted,0.9285714285714286,21,6
648,Oracle (eval-task beta),0.9999999999999999,21,6
649,Raw (no calibration),0.6666666666666667,17,6
649,Random control,-0.028571428571428574,17,6
649,Per-language norm.,0.6666666666666667,17,6
649,Backbone-only norm.,0.08571428571428572,17,6
649,Z-score,0.13333333333333333,17,6
649,Quantile normalization,-0.10940105311648608,17,6
649,ComBat-EB,0.6666666666666667,17,6
649,Dawid-Skene EM,0.39999999999999997,17,6
649,Ensemble,0.08878430944266387,17,6
649,CBC,0.9095238095238093,17,6
649,CBC-Weighted,0.9095238095238093,17,6
649,Oracle (eval-task beta),0.9999999999999999,17,6
650,Raw (no calibration),0.6285714285714287,23,6
650,Random control,-0.06666666666666667,23,6
650,Per-language norm.,0.6285714285714287,23,6
650,Backbone-only norm.,0.05238095238095238,23,6
650,Z-score,0.38095238095238093,23,6
650,Quantile normalization,-0.10393810052987287,23,6
650,ComBat-EB,0.6047619047619047,23,6
650,Dawid-Skene EM,0.48501953317261753,23,6
650,Ensemble,0.10405230185778723,23,6
650,CBC,0.9428571428571428,23,6
650,CBC-Weighted,0.9428571428571428,23,6
650,Oracle (eval-task beta),0.9999999999999999,23,6
651,Raw (no calibration),0.6666666666666667,15,6
651,Random control,-0.0619047619047619,15,6
651,Per-language norm.,0.6666666666666667,15,6
651,Backbone-only norm.,0.2380952380952381,15,6
651,Z-score,0.2857142857142857,15,6
651,Quantile normalization,-0.11567628273925597,15,6
651,ComBat-EB,0.6666666666666667,15,6
651,Dawid-Skene EM,0.52,15,6
651,Ensemble,0.012749235881761531,15,6
651,CBC,0.9285714285714286,15,6
651,CBC-Weighted,0.9285714285714286,15,6
651,Oracle (eval-task beta),0.9999999999999999,15,6
652,Raw (no calibration),0.6666666666666667,22,6
652,Random control,-0.07142857142857141,22,6
652,Per-language norm.,0.6666666666666667,22,6
652,Backbone-only norm.,0.08095238095238093,22,6
652,Z-score,0.3904761904761904,22,6
652,Quantile normalization,-0.10376842477188246,22,6
652,ComBat-EB,0.6666666666666667,22,6
652,Dawid-Skene EM,-0.06897148283374185,22,6
652,Ensemble,0.10064507515451472,22,6
652,CBC,0.9428571428571428,22,6
652,CBC-Weighted,0.9428571428571428,22,6
652,Oracle (eval-task beta),0.9999999999999999,22,6
653,Raw (no calibration),0.6285714285714287,18,6
653,Random control,0.033333333333333326,18,6
653,Per-language norm.,0.6285714285714287,18,6
653,Backbone-only norm.,0.042857142857142864,18,6
653,Z-score,0.16666666666666666,18,6
653,Quantile normalization,-0.09269987620989284,18,6
653,ComBat-EB,0.6285714285714287,18,6
653,Dawid-Skene EM,0.23491734855024854,18,6
653,Ensemble,-0.005638642613705802,18,6
653,CBC,0.8428571428571429,18,6
653,CBC-Weighted,0.8428571428571429,18,6
653,Oracle (eval-task beta),0.9999999999999999,18,6
654,Raw (no calibration),0.6428571428571429,22,6
654,Random control,0.17619047619047618,22,6
654,Per-language norm.,0.6428571428571429,22,6
654,Backbone-only norm.,-0.06190476190476191,22,6
654,Z-score,0.1380952380952381,22,6
654,Quantile normalization,-0.11161181211065364,22,6
654,ComBat-EB,0.6428571428571429,22,6
654,Dawid-Skene EM,0.2375966836152159,22,6
654,Ensemble,-0.0880952380952381,22,6
654,CBC,0.9095238095238096,22,6
654,CBC-Weighted,0.9095238095238096,22,6
654,Oracle (eval-task beta),0.9999999999999999,22,6
655,Raw (no calibration),0.6142857142857141,20,6
655,Random control,0.03333333333333334,20,6
655,Per-language norm.,0.6142857142857141,20,6
655,Backbone-only norm.,0.03333333333333334,20,6
655,Z-score,0.05714285714285712,20,6
655,Quantile normalization,-0.09837492601623476,20,6
655,ComBat-EB,0.6142857142857141,20,6
655,Dawid-Skene EM,0.7182539682539684,20,6
655,Ensemble,0.011342695291667164,20,6
655,CBC,0.7857142857142857,20,6
655,CBC-Weighted,0.7857142857142857,20,6
655,Oracle (eval-task beta),0.9999999999999999,20,6
656,Raw (no calibration),0.6285714285714287,18,6
656,Random control,-0.04285714285714285,18,6
656,Per-language norm.,0.6285714285714287,18,6
656,Backbone-only norm.,0.019047619047619035,18,6
656,Z-score,0.4666666666666666,18,6
656,Quantile normalization,-0.09226201108868563,18,6
656,ComBat-EB,0.6285714285714287,18,6
656,Dawid-Skene EM,0.6144229808968761,18,6
656,Ensemble,-0.04028551980151467,18,6
656,CBC,0.8904761904761903,18,6
656,CBC-Weighted,0.8904761904761903,18,6
656,Oracle (eval-task beta),0.9999999999999999,18,6
657,Raw (no calibration),0.6571428571428571,17,6
657,Random control,0.14761904761904762,17,6
657,Per-language norm.,0.6571428571428571,17,6
657,Backbone-only norm.,0.09999999999999999,17,6
657,Z-score,0.35714285714285715,17,6
657,Quantile normalization,-0.11890251829992289,17,6
657,ComBat-EB,0.6571428571428571,17,6
657,Dawid-Skene EM,0.4565015287436921,17,6
657,Ensemble,0.029594769814221284,17,6
657,CBC,0.838095238095238,17,6
657,CBC-Weighted,0.838095238095238,17,6
657,Oracle (eval-task beta),0.9999999999999999,17,6
658,Raw (no calibration),0.6285714285714287,19,6
658,Random control,0.009523809523809521,19,6
658,Per-language norm.,0.6285714285714287,19,6
658,Backbone-only norm.,-0.0523809523809524,19,6
658,Z-score,0.49523809523809526,19,6
658,Quantile normalization,-0.0757441617338502,19,6
658,ComBat-EB,0.6285714285714287,19,6
658,Dawid-Skene EM,0.47440468847296124,19,6
658,Ensemble,0.004591836734693887,19,6
658,CBC,0.9095238095238095,19,6
658,CBC-Weighted,0.9095238095238095,19,6
658,Oracle (eval-task beta),0.9999999999999999,19,6
659,Raw (no calibration),0.6523809523809524,18,6
659,Random control,0.004761904761904765,18,6
659,Per-language norm.,0.6523809523809524,18,6
659,Backbone-only norm.,0.21428571428571425,18,6
659,Z-score,0.08095238095238096,18,6
659,Quantile normalization,-0.09580550488048316,18,6
659,ComBat-EB,0.6523809523809524,18,6
659,Dawid-Skene EM,0.3370548498948767,18,6
659,Ensemble,0.024297532794240993,18,6
659,CBC,0.8095238095238094,18,6
659,CBC-Weighted,0.8095238095238094,18,6
659,Oracle (eval-task beta),0.9999999999999999,18,6
660,Raw (no calibration),0.7142857142857142,16,6
660,Random control,-0.03333333333333333,16,6
660,Per-language norm.,0.7142857142857142,16,6
660,Backbone-only norm.,0.4333333333333333,16,6
660,Z-score,0.557142857142857,16,6
660,Quantile normalization,-0.0913581122717877,16,6
660,ComBat-EB,0.7142857142857142,16,6
660,Dawid-Skene EM,0.12101660094433116,16,6
660,Ensemble,0.2973946787821952,16,6
660,CBC,0.9095238095238093,16,6
660,CBC-Weighted,0.9095238095238093,16,6
660,Oracle (eval-task beta),0.9999999999999999,16,6
661,Raw (no calibration),0.6666666666666666,18,6
661,Random control,0.12380952380952381,18,6
661,Per-language norm.,0.6666666666666666,18,6
661,Backbone-only norm.,0.08095238095238096,18,6
661,Z-score,0.1380952380952381,18,6
661,Quantile normalization,-0.10929473108014529,18,6
661,ComBat-EB,0.6666666666666666,18,6
661,Dawid-Skene EM,1.0,18,6
661,Ensemble,-0.007312925170068029,18,6
661,CBC,0.9095238095238095,18,6
661,CBC-Weighted,0.9095238095238095,18,6
661,Oracle (eval-task beta),0.9999999999999999,18,6
662,Raw (no calibration),0.6571428571428569,22,6
662,Random control,0.12857142857142856,22,6
662,Per-language norm.,0.6571428571428569,22,6
662,Backbone-only norm.,0.11428571428571431,22,6
662,Z-score,0.5380952380952381,22,6
662,Quantile normalization,-0.0799407073086276,22,6
662,ComBat-EB,0.6333333333333334,22,6
662,Dawid-Skene EM,0.6288435150088423,22,6
662,Ensemble,0.14145846860559955,22,6
662,CBC,0.9428571428571428,22,6
662,CBC-Weighted,0.9428571428571428,22,6
662,Oracle (eval-task beta),0.9999999999999999,22,6
663,Raw (no calibration),0.6095238095238094,18,6
663,Random control,0.09047619047619047,18,6
663,Per-language norm.,0.6095238095238094,18,6
663,Backbone-only norm.,-0.004761904761904773,18,6
663,Z-score,0.04285714285714286,18,6
663,Quantile normalization,-0.1032293997884161,18,6
663,ComBat-EB,0.6095238095238094,18,6
663,Dawid-Skene EM,0.4835624527360996,18,6
663,Ensemble,-0.049666340634979364,18,6
663,CBC,0.7761904761904762,18,6
663,CBC-Weighted,0.7761904761904762,18,6
663,Oracle (eval-task beta),0.9999999999999999,18,6
664,Raw (no calibration),0.6238095238095236,19,6
664,Random control,-0.07142857142857141,19,6
664,Per-language norm.,0.6238095238095236,19,6
664,Backbone-only norm.,0.07142857142857144,19,6
664,Z-score,0.2523809523809524,19,6
664,Quantile normalization,-0.09867202214520161,19,6
664,ComBat-EB,0.6238095238095236,19,6
664,Dawid-Skene EM,0.6150970800281369,19,6
664,Ensemble,-0.05492903970958824,19,6
664,CBC,0.8904761904761903,19,6
664,CBC-Weighted,0.8904761904761903,19,6
664,Oracle (eval-task beta),0.9999999999999999,19,6
665,Raw (no calibration),0.6523809523809524,15,6
665,Random control,0.03333333333333333,15,6
665,Per-language norm.,0.6523809523809524,15,6
665,Backbone-only norm.,-0.009523809523809509,15,6
665,Z-score,0.3523809523809524,15,6
665,Quantile normalization,-0.09795771098971438,15,6
665,ComBat-EB,0.6571428571428571,15,6
665,Dawid-Skene EM,0.3077898325229628,15,6
665,Ensemble,0.029763906293203746,15,6
665,CBC,0.9333333333333333,15,6
665,CBC-Weighted,0.9333333333333333,15,6
665,Oracle (eval-task beta),0.9999999999999999,15,6
666,Raw (no calibration),0.6666666666666667,23,6
666,Random control,0.052380952380952375,23,6
666,Per-language norm.,0.6666666666666667,23,6
666,Backbone-only norm.,0.05238095238095237,23,6
666,Z-score,0.052380952380952375,23,6
666,Quantile normalization,-0.10337562989765584,23,6
666,ComBat-EB,0.6666666666666667,23,6
666,Dawid-Skene EM,0.6150970800281369,23,6
666,Ensemble,0.019047619047619053,23,6
666,CBC,0.895238095238095,23,6
666,CBC-Weighted,0.895238095238095,23,6
666,Oracle (eval-task beta),0.9999999999999999,23,6
667,Raw (no calibration),0.6142857142857141,21,6
667,Random control,0.028571428571428574,21,6
667,Per-language norm.,0.6142857142857141,21,6
667,Backbone-only norm.,0.0476190476190476,21,6
667,Z-score,0.24285714285714283,21,6
667,Quantile normalization,-0.1061661859975783,21,6
667,ComBat-EB,0.6142857142857141,21,6
667,Dawid-Skene EM,0.716630414212286,21,6
667,Ensemble,0.03863770605167217,21,6
667,CBC,0.8619047619047618,21,6
667,CBC-Weighted,0.8619047619047618,21,6
667,Oracle (eval-task beta),0.9999999999999999,21,6
668,Raw (no calibration),0.6476190476190476,20,6
668,Random control,-0.04285714285714286,20,6
668,Per-language norm.,0.6476190476190476,20,6
668,Backbone-only norm.,-0.02857142857142857,20,6
668,Z-score,0.15238095238095234,20,6
668,Quantile normalization,-0.09725836068824759,20,6
668,ComBat-EB,0.6476190476190476,20,6
668,Dawid-Skene EM,0.7270340699023484,20,6
668,Ensemble,-0.028216627119369807,20,6
668,CBC,0.9428571428571428,20,6
668,CBC-Weighted,0.9428571428571428,20,6
668,Oracle (eval-task beta),0.9999999999999999,20,6
669,Raw (no calibration),0.6666666666666666,17,6
669,Random control,-0.019047619047619053,17,6
669,Per-language norm.,0.6666666666666666,17,6
669,Backbone-only norm.,-0.05238095238095237,17,6
669,Z-score,0.22380952380952376,17,6
669,Quantile normalization,-0.08198165560628894,17,6
669,ComBat-EB,0.6666666666666666,17,6
669,Dawid-Skene EM,0.25075894507783303,17,6
669,Ensemble,-0.06666666666666665,17,6
669,CBC,0.9428571428571428,17,6
669,CBC-Weighted,0.9428571428571428,17,6
669,Oracle (eval-task beta),0.9999999999999999,17,6
670,Raw (no calibration),0.6619047619047619,24,6
670,Random control,-0.08095238095238097,24,6
670,Per-language norm.,0.6619047619047619,24,6
670,Backbone-only norm.,0.09523809523809523,24,6
670,Z-score,0.22380952380952382,24,6
670,Quantile normalization,-0.090574386981587,24,6
670,ComBat-EB,0.6619047619047619,24,6
670,Dawid-Skene EM,0.7182539682539684,24,6
670,Ensemble,0.040118455944604295,24,6
670,CBC,0.9285714285714285,24,6
670,CBC-Weighted,0.9285714285714285,24,6
670,Oracle (eval-task beta),0.9999999999999999,24,6
671,Raw (no calibration),0.6571428571428571,18,6
671,Random control,-0.06666666666666665,18,6
671,Per-language norm.,0.6571428571428571,18,6
671,Backbone-only norm.,-0.06666666666666665,18,6
671,Z-score,0.4809523809523809,18,6
671,Quantile normalization,-0.06636137303591153,18,6
671,ComBat-EB,0.6571428571428571,18,6
671,Dawid-Skene EM,0.665867828575994,18,6
671,Ensemble,-0.06953142541350509,18,6
671,CBC,0.9333333333333333,18,6
671,CBC-Weighted,0.9333333333333333,18,6
671,Oracle (eval-task beta),0.9999999999999999,18,6
672,Raw (no calibration),0.6476190476190476,21,6
672,Random control,0.08571428571428572,21,6
672,Per-language norm.,0.6476190476190476,21,6
672,Backbone-only norm.,-0.0714285714285714,21,6
672,Z-score,0.33333333333333337,21,6
672,Quantile normalization,-0.11329434274632784,21,6
672,ComBat-EB,0.6476190476190476,21,6
672,Dawid-Skene EM,0.6150970800281369,21,6
672,Ensemble,-0.04757728714056926,21,6
672,CBC,0.9285714285714286,21,6
672,CBC-Weighted,0.9285714285714286,21,6
672,Oracle (eval-task beta),0.9999999999999999,21,6
673,Raw (no calibration),0.6285714285714284,15,6
673,Random control,-0.05238095238095238,15,6
673,Per-language norm.,0.6285714285714284,15,6
673,Backbone-only norm.,0.06190476190476189,15,6
673,Z-score,-0.004761904761904757,15,6
673,Quantile normalization,-0.10112214649664372,15,6
673,ComBat-EB,0.6285714285714284,15,6
673,Dawid-Skene EM,0.6230158730158729,15,6
673,Ensemble,-0.03192292676368041,15,6
673,CBC,0.8761904761904763,15,6
673,CBC-Weighted,0.8761904761904763,15,6
673,Oracle (eval-task beta),0.9999999999999999,15,6
674,Raw (no calibration),0.7047619047619047,18,6
674,Random control,-0.08095238095238096,18,6
674,Per-language norm.,0.7047619047619047,18,6
674,Backbone-only norm.,-0.028571428571428574,18,6
674,Z-score,0.047619047619047616,18,6
674,Quantile normalization,-0.08151043155074443,18,6
674,ComBat-EB,0.7047619047619047,18,6
674,Dawid-Skene EM,0.0723620596982532,18,6
674,Ensemble,-0.06191942730239891,18,6
674,CBC,0.9999999999999999,18,6
674,CBC-Weighted,0.9999999999999999,18,6
674,Oracle (eval-task beta),0.9999999999999999,18,6
675,Raw (no calibration),0.6285714285714284,21,6
675,Random control,0.1142857142857143,21,6
675,Per-language norm.,0.6285714285714284,21,6
675,Backbone-only norm.,0.07142857142857142,21,6
675,Z-score,0.17142857142857143,21,6
675,Quantile normalization,-0.1008502632881521,21,6
675,ComBat-EB,0.6285714285714284,21,6
675,Dawid-Skene EM,0.7590243887083169,21,6
675,Ensemble,0.019015355172817636,21,6
675,CBC,0.8380952380952381,21,6
675,CBC-Weighted,0.8380952380952381,21,6
675,Oracle (eval-task beta),0.9999999999999999,21,6
676,Raw (no calibration),0.6428571428571429,22,6
676,Random control,0.1,22,6
676,Per-language norm.,0.6428571428571429,22,6
676,Backbone-only norm.,0.05714285714285713,22,6
676,Z-score,0.038095238095238085,22,6
676,Quantile normalization,-0.09857892665853389,22,6
676,ComBat-EB,0.6428571428571429,22,6
676,Dawid-Skene EM,0.44341932440794557,22,6
676,Ensemble,-0.016165261823616224,22,6
676,CBC,0.780952380952381,22,6
676,CBC-Weighted,0.780952380952381,22,6
676,Oracle (eval-task beta),0.9999999999999999,22,6
677,Raw (no calibration),0.6238095238095237,20,6
677,Random control,0.004761904761904759,20,6
677,Per-language norm.,0.6238095238095237,20,6
677,Backbone-only norm.,0.19047619047619044,20,6
677,Z-score,0.05714285714285712,20,6
677,Quantile normalization,-0.09425111720784421,20,6
677,ComBat-EB,0.6238095238095237,20,6
677,Dawid-Skene EM,0.7590243887083169,20,6
677,Ensemble,0.026859015981210117,20,6
677,CBC,0.7666666666666667,20,6
677,CBC-Weighted,0.7666666666666667,20,6
677,Oracle (eval-task beta),0.9999999999999999,20,6
678,Raw (no calibration),0.6666666666666666,19,6
678,Random control,0.02380952380952381,19,6
678,Per-language norm.,0.6666666666666666,19,6
678,Backbone-only norm.,0.05238095238095238,19,6
678,Z-score,0.29047619047619044,19,6
678,Quantile normalization,-0.11354178357468417,19,6
678,ComBat-EB,0.6666666666666666,19,6
678,Dawid-Skene EM,0.0,19,6
678,Ensemble,-0.016320664453190085,19,6
678,CBC,0.9095238095238095,19,6
678,CBC-Weighted,0.9095238095238095,19,6
678,Oracle (eval-task beta),0.9999999999999999,19,6
679,Raw (no calibration),0.6523809523809524,22,6
679,Random control,0.0857142857142857,22,6
679,Per-language norm.,0.6523809523809524,22,6
679,Backbone-only norm.,0.06666666666666665,22,6
679,Z-score,0.17142857142857146,22,6
679,Quantile normalization,-0.10108990645375433,22,6
679,ComBat-EB,0.6523809523809524,22,6
679,Dawid-Skene EM,0.7590243887083169,22,6
679,Ensemble,0.02884174547637756,22,6
679,CBC,0.8904761904761903,22,6
679,CBC-Weighted,0.8904761904761903,22,6
679,Oracle (eval-task beta),0.9999999999999999,22,6
680,Raw (no calibration),0.6571428571428571,18,6
680,Random control,-0.09523809523809525,18,6
680,Per-language norm.,0.6571428571428571,18,6
680,Backbone-only norm.,-0.019047619047619056,18,6
680,Z-score,0.07619047619047621,18,6
680,Quantile normalization,-0.11676900625730645,18,6
680,ComBat-EB,0.6571428571428571,18,6
680,Dawid-Skene EM,0.33994298198410694,18,6
680,Ensemble,-0.040476190476190464,18,6
680,CBC,0.9666666666666666,18,6
680,CBC-Weighted,0.9666666666666666,18,6
680,Oracle (eval-task beta),0.9999999999999999,18,6
681,Raw (no calibration),0.6428571428571429,21,6
681,Random control,-0.06666666666666668,21,6
681,Per-language norm.,0.6428571428571429,21,6
681,Backbone-only norm.,-0.08095238095238096,21,6
681,Z-score,-0.014285714285714287,21,6
681,Quantile normalization,-0.10386118403624658,21,6
681,ComBat-EB,0.6428571428571429,21,6
681,Dawid-Skene EM,0.8628679329364746,21,6
681,Ensemble,-0.10123862652360731,21,6
681,CBC,0.9095238095238096,21,6
681,CBC-Weighted,0.9095238095238096,21,6
681,Oracle (eval-task beta),0.9999999999999999,21,6
682,Raw (no calibration),0.6142857142857141,22,6
682,Random control,-0.07142857142857142,22,6
682,Per-language norm.,0.6142857142857141,22,6
682,Backbone-only norm.,0.2285714285714286,22,6
682,Z-score,0.04285714285714286,22,6
682,Quantile normalization,-0.09760078820653842,22,6
682,ComBat-EB,0.6142857142857141,22,6
682,Dawid-Skene EM,0.7182539682539684,22,6
682,Ensemble,0.004761904761904765,22,6
682,CBC,0.8142857142857143,22,6
682,CBC-Weighted,0.8142857142857143,22,6
682,Oracle (eval-task beta),0.9999999999999999,22,6
683,Raw (no calibration),0.6571428571428571,20,6
683,Random control,0.06190476190476191,20,6
683,Per-language norm.,0.6571428571428571,20,6
683,Backbone-only norm.,0.04761904761904762,20,6
683,Z-score,0.23809523809523808,20,6
683,Quantile normalization,-0.09831698179885576,20,6
683,ComBat-EB,0.6571428571428571,20,6
683,Dawid-Skene EM,0.806845127947537,20,6
683,Ensemble,-0.07242258187609012,20,6
683,CBC,0.9666666666666666,20,6
683,CBC-Weighted,0.9666666666666666,20,6
683,Oracle (eval-task beta),0.9999999999999999,20,6
684,Raw (no calibration),0.6523809523809524,22,6
684,Random control,0.019047619047619035,22,6
684,Per-language norm.,0.6523809523809524,22,6
684,Backbone-only norm.,0.03333333333333332,22,6
684,Z-score,0.09047619047619049,22,6
684,Quantile normalization,-0.09015660559957535,22,6
684,ComBat-EB,0.6523809523809524,22,6
684,Dawid-Skene EM,1.0,22,6
684,Ensemble,-0.06852897720003046,22,6
684,CBC,0.8761904761904761,22,6
684,CBC-Weighted,0.8761904761904761,22,6
684,Oracle (eval-task beta),0.9999999999999999,22,6
685,Raw (no calibration),0.6428571428571429,21,6
685,Random control,0.019047619047619042,21,6
685,Per-language norm.,0.6428571428571429,21,6
685,Backbone-only norm.,0.019047619047619053,21,6
685,Z-score,0.4619047619047619,21,6
685,Quantile normalization,-0.10759180996536391,21,6
685,ComBat-EB,0.6428571428571429,21,6
685,Dawid-Skene EM,0.6288435150088423,21,6
685,Ensemble,-0.01817088119581801,21,6
685,CBC,0.9095238095238096,21,6
685,CBC-Weighted,0.9095238095238096,21,6
685,Oracle (eval-task beta),0.9999999999999999,21,6
686,Raw (no calibration),0.6523809523809524,23,6
686,Random control,-0.09999999999999999,23,6
686,Per-language norm.,0.6523809523809524,23,6
686,Backbone-only norm.,0.10952380952380954,23,6
686,Z-score,0.5285714285714286,23,6
686,Quantile normalization,-0.10438881653144548,23,6
686,ComBat-EB,0.6523809523809524,23,6
686,Dawid-Skene EM,0.23491734855024854,23,6
686,Ensemble,0.1348346147829573,23,6
686,CBC,0.9428571428571428,23,6
686,CBC-Weighted,0.9428571428571428,23,6
686,Oracle (eval-task beta),0.9999999999999999,23,6
687,Raw (no calibration),0.6666666666666666,18,6
687,Random control,0.08095238095238096,18,6
687,Per-language norm.,0.6666666666666666,18,6
687,Backbone-only norm.,-0.01904761904761904,18,6
687,Z-score,0.3,18,6
687,Quantile normalization,-0.11564973697184376,18,6
687,ComBat-EB,0.6666666666666666,18,6
687,Dawid-Skene EM,0.16798846457986105,18,6
687,Ensemble,-0.048308118966473364,18,6
687,CBC,0.9333333333333333,18,6
687,CBC-Weighted,0.9333333333333333,18,6
687,Oracle (eval-task beta),0.9999999999999999,18,6
688,Raw (no calibration),0.6428571428571429,20,6
688,Random control,0.09047619047619047,20,6
688,Per-language norm.,0.6428571428571429,20,6
688,Backbone-only norm.,0.23809523809523808,20,6
688,Z-score,0.29523809523809524,20,6
688,Quantile normalization,-0.10279413431313279,20,6
688,ComBat-EB,0.6428571428571429,20,6
688,Dawid-Skene EM,0.503968253968254,20,6
688,Ensemble,-0.003384387941652645,20,6
688,CBC,0.8571428571428571,20,6
688,CBC-Weighted,0.8571428571428571,20,6
688,Oracle (eval-task beta),0.9999999999999999,20,6
689,Raw (no calibration),0.6619047619047619,20,6
689,Random control,0.07619047619047618,20,6
689,Per-language norm.,0.6619047619047619,20,6
689,Backbone-only norm.,0.05238095238095237,20,6
689,Z-score,0.21904761904761907,20,6
689,Quantile normalization,-0.1118541178945188,20,6
689,ComBat-EB,0.6619047619047619,20,6
689,Dawid-Skene EM,0.33994298198410694,20,6
689,Ensemble,0.048466454675574644,20,6
689,CBC,0.8904761904761903,20,6
689,CBC-Weighted,0.8904761904761903,20,6
689,Oracle (eval-task beta),0.9999999999999999,20,6
690,Raw (no calibration),0.6476190476190476,19,6
690,Random control,0.028571428571428564,19,6
690,Per-language norm.,0.6476190476190476,19,6
690,Backbone-only norm.,0.35714285714285715,19,6
690,Z-score,0.5952380952380951,19,6
690,Quantile normalization,-0.09767388375783961,19,6
690,ComBat-EB,0.6476190476190476,19,6
690,Dawid-Skene EM,0.4840363552695003,19,6
690,Ensemble,0.27918130677161446,19,6
690,CBC,0.8952380952380953,19,6
690,CBC-Weighted,0.8952380952380953,19,6
690,Oracle (eval-task beta),0.9999999999999999,19,6
691,Raw (no calibration),0.6095238095238094,22,6
691,Random control,0.05238095238095237,22,6
691,Per-language norm.,0.6095238095238094,22,6
691,Backbone-only norm.,0.1571428571428571,22,6
691,Z-score,0.21904761904761902,22,6
691,Quantile normalization,-0.1029840924073845,22,6
691,ComBat-EB,0.6095238095238094,22,6
691,Dawid-Skene EM,0.3370548498948767,22,6
691,Ensemble,0.05714285714285715,22,6
691,CBC,0.8,22,6
691,CBC-Weighted,0.8,22,6
691,Oracle (eval-task beta),0.9999999999999999,22,6
692,Raw (no calibration),0.680952380952381,17,6
692,Random control,0.07142857142857142,17,6
692,Per-language norm.,0.680952380952381,17,6
692,Backbone-only norm.,0.23333333333333334,17,6
692,Z-score,0.6095238095238095,17,6
692,Quantile normalization,-0.09854048936005769,17,6
692,ComBat-EB,0.680952380952381,17,6
692,Dawid-Skene EM,0.3800678080952247,17,6
692,Ensemble,0.18581982599189376,17,6
692,CBC,0.9428571428571428,17,6
692,CBC-Weighted,0.9428571428571428,17,6
692,Oracle (eval-task beta),0.9999999999999999,17,6
693,Raw (no calibration),0.6666666666666666,18,6
693,Random control,0.04285714285714286,18,6
693,Per-language norm.,0.6666666666666666,18,6
693,Backbone-only norm.,0.27619047619047615,18,6
693,Z-score,0.3666666666666667,18,6
693,Quantile normalization,-0.08607901016066581,18,6
693,ComBat-EB,0.6666666666666666,18,6
693,Dawid-Skene EM,0.4079571364593186,18,6
693,Ensemble,0.20476190476190478,18,6
693,CBC,0.9428571428571428,18,6
693,CBC-Weighted,0.9428571428571428,18,6
693,Oracle (eval-task beta),0.9999999999999999,18,6
694,Raw (no calibration),0.7047619047619047,20,6
694,Random control,-0.019047619047619067,20,6
694,Per-language norm.,0.7047619047619047,20,6
694,Backbone-only norm.,0.03333333333333333,20,6
694,Z-score,0.19999999999999998,20,6
694,Quantile normalization,-0.09150797353184882,20,6
694,ComBat-EB,0.7047619047619047,20,6
694,Dawid-Skene EM,0.23491734855024854,20,6
694,Ensemble,-0.058460998877060376,20,6
694,CBC,0.9666666666666666,20,6
694,CBC-Weighted,0.9666666666666666,20,6
694,Oracle (eval-task beta),0.9999999999999999,20,6
695,Raw (no calibration),0.6428571428571429,22,6
695,Random control,0.05714285714285713,22,6
695,Per-language norm.,0.6428571428571429,22,6
695,Backbone-only norm.,-0.0476190476190476,22,6
695,Z-score,0.06666666666666667,22,6
695,Quantile normalization,-0.10317621002027842,22,6
695,ComBat-EB,0.6428571428571429,22,6
695,Dawid-Skene EM,0.6602457176756131,22,6
695,Ensemble,-0.03613667873844944,22,6
695,CBC,0.9428571428571428,22,6
695,CBC-Weighted,0.9428571428571428,22,6
695,Oracle (eval-task beta),0.9999999999999999,22,6
696,Raw (no calibration),0.6142857142857141,14,6
696,Random control,-0.06666666666666667,14,6
696,Per-language norm.,0.6142857142857141,14,6
696,Backbone-only norm.,0.014285714285714289,14,6
696,Z-score,0.17619047619047618,14,6
696,Quantile normalization,-0.07616673889170789,14,6
696,ComBat-EB,0.6142857142857141,14,6
696,Dawid-Skene EM,0.46012660826917823,14,6
696,Ensemble,-0.021428571428571432,14,6
696,CBC,0.8380952380952381,14,6
696,CBC-Weighted,0.8380952380952381,14,6
696,Oracle (eval-task beta),0.9999999999999999,14,6
697,Raw (no calibration),0.6428571428571429,17,6
697,Random control,-0.009523809523809532,17,6
697,Per-language norm.,0.6428571428571429,17,6
697,Backbone-only norm.,0.05714285714285713,17,6
697,Z-score,0.1952380952380952,17,6
697,Quantile normalization,-0.09580207610094837,17,6
697,ComBat-EB,0.6428571428571429,17,6
697,Dawid-Skene EM,1.0,17,6
697,Ensemble,0.04452555925445028,17,6
697,CBC,0.8904761904761903,17,6
697,CBC-Weighted,0.8904761904761903,17,6
697,Oracle (eval-task beta),0.9999999999999999,17,6
698,Raw (no calibration),0.6285714285714287,22,6
698,Random control,0.06666666666666668,22,6
698,Per-language norm.,0.6285714285714287,22,6
698,Backbone-only norm.,0.11904761904761904,22,6
698,Z-score,0.14285714285714285,22,6
698,Quantile normalization,-0.09959794100724899,22,6
698,ComBat-EB,0.6285714285714287,22,6
698,Dawid-Skene EM,0.4404761904761904,22,6
698,Ensemble,0.0433497484616111,22,6
698,CBC,0.838095238095238,22,6
698,CBC-Weighted,0.838095238095238,22,6
698,Oracle (eval-task beta),0.9999999999999999,22,6
699,Raw (no calibration),0.6523809523809524,26,6
699,Random control,0.019047619047619042,26,6
699,Per-language norm.,0.6523809523809524,26,6
699,Backbone-only norm.,-0.04761904761904762,26,6
699,Z-score,0.1285714285714286,26,6
699,Quantile normalization,-0.11396711043077364,26,6
699,ComBat-EB,0.6523809523809524,26,6
699,Dawid-Skene EM,0.28369760344246286,26,6
699,Ensemble,-0.05934494225801644,26,6
699,CBC,0.8904761904761903,26,6
699,CBC-Weighted,0.8904761904761903,26,6
699,Oracle (eval-task beta),0.9999999999999999,26,6
700,Raw (no calibration),0.6666666666666667,19,6
700,Random control,0.06190476190476191,19,6
700,Per-language norm.,0.6666666666666667,19,6
700,Backbone-only norm.,-0.09523809523809525,19,6
700,Z-score,0.3571428571428571,19,6
700,Quantile normalization,-0.09982370291334633,19,6
700,ComBat-EB,0.6333333333333334,19,6
700,Dawid-Skene EM,0.48234119640946915,19,6
700,Ensemble,-0.06066044572991367,19,6
700,CBC,0.9238095238095237,19,6
700,CBC-Weighted,0.9238095238095237,19,6
700,Oracle (eval-task beta),0.9999999999999999,19,6
701,Raw (no calibration),0.6380952380952382,19,6
701,Random control,0.052380952380952354,19,6
701,Per-language norm.,0.6380952380952382,19,6
701,Backbone-only norm.,0.09999999999999999,19,6
701,Z-score,0.5952380952380951,19,6
701,Quantile normalization,-0.08996001700176505,19,6
701,ComBat-EB,0.6380952380952382,19,6
701,Dawid-Skene EM,0.7590243887083169,19,6
701,Ensemble,0.053424825180436904,19,6
701,CBC,0.895238095238095,19,6
701,CBC-Weighted,0.895238095238095,19,6
701,Oracle (eval-task beta),0.9999999999999999,19,6
702,Raw (no calibration),0.6571428571428571,19,6
702,Random control,0.009523809523809528,19,6
702,Per-language norm.,0.6571428571428571,19,6
702,Backbone-only norm.,-0.01428571428571428,19,6
702,Z-score,0.1714285714285714,19,6
702,Quantile normalization,-0.07364387081122412,19,6
702,ComBat-EB,0.6571428571428571,19,6
702,Dawid-Skene EM,0.22230791721149976,19,6
702,Ensemble,0.0030937293463481736,19,6
702,CBC,0.9666666666666666,19,6
702,CBC-Weighted,0.9666666666666666,19,6
702,Oracle (eval-task beta),0.9999999999999999,19,6
703,Raw (no calibration),0.7047619047619047,21,6
703,Random control,-0.04285714285714287,21,6
703,Per-language norm.,0.7047619047619047,21,6
703,Backbone-only norm.,-0.03333333333333335,21,6
703,Z-score,0.42857142857142866,21,6
703,Quantile normalization,-0.07966586626694228,21,6
703,ComBat-EB,0.7047619047619047,21,6
703,Dawid-Skene EM,0.16798846457986105,21,6
703,Ensemble,-3.96508223080413e-18,21,6
703,CBC,0.9095238095238095,21,6
703,CBC-Weighted,0.9095238095238095,21,6
703,Oracle (eval-task beta),0.9999999999999999,21,6
704,Raw (no calibration),0.6714285714285715,20,6
704,Random control,0.1,20,6
704,Per-language norm.,0.6714285714285715,20,6
704,Backbone-only norm.,0.04285714285714286,20,6
704,Z-score,0.11904761904761905,20,6
704,Quantile normalization,-0.11572827910204665,20,6
704,ComBat-EB,0.6714285714285715,20,6
704,Dawid-Skene EM,0.1274903406906184,20,6
704,Ensemble,-0.01939655434062302,20,6
704,CBC,0.9999999999999999,20,6
704,CBC-Weighted,0.9999999999999999,20,6
704,Oracle (eval-task beta),0.9999999999999999,20,6
705,Raw (no calibration),0.6666666666666667,18,6
705,Random control,0.03333333333333334,18,6
705,Per-language norm.,0.6666666666666667,18,6
705,Backbone-only norm.,-5.9476233462061954e-18,18,6
705,Z-score,0.03809523809523809,18,6
705,Quantile normalization,-0.0797828258455097,18,6
705,ComBat-EB,0.6666666666666667,18,6
705,Dawid-Skene EM,0.20000000000000004,18,6
705,Ensemble,0.019047619047619046,18,6
705,CBC,0.9428571428571428,18,6
705,CBC-Weighted,0.9428571428571428,18,6
705,Oracle (eval-task beta),0.9999999999999999,18,6
706,Raw (no calibration),0.6428571428571429,20,6
706,Random control,-0.03333333333333333,20,6
706,Per-language norm.,0.6428571428571429,20,6
706,Backbone-only norm.,0.07142857142857142,20,6
706,Z-score,0.21428571428571425,20,6
706,Quantile normalization,-0.08055943177847931,20,6
706,ComBat-EB,0.6428571428571429,20,6
706,Dawid-Skene EM,0.7182539682539684,20,6
706,Ensemble,0.010708419555230914,20,6
706,CBC,0.8571428571428571,20,6
706,CBC-Weighted,0.8571428571428571,20,6
706,Oracle (eval-task beta),0.9999999999999999,20,6
707,Raw (no calibration),0.6095238095238094,18,6
707,Random control,-0.023809523809523805,18,6
707,Per-language norm.,0.6095238095238094,18,6
707,Backbone-only norm.,0.16666666666666666,18,6
707,Z-score,0.49047619047619045,18,6
707,Quantile normalization,-0.09193676223471417,18,6
707,ComBat-EB,0.6095238095238094,18,6
707,Dawid-Skene EM,0.716630414212286,18,6
707,Ensemble,0.13685196647326867,18,6
707,CBC,0.7904761904761904,18,6
707,CBC-Weighted,0.7904761904761904,18,6
707,Oracle (eval-task beta),0.9999999999999999,18,6
708,Raw (no calibration),0.6523809523809524,21,6
708,Random control,0.052380952380952375,21,6
708,Per-language norm.,0.6523809523809524,21,6
708,Backbone-only norm.,0.08571428571428573,21,6
708,Z-score,0.6571428571428573,21,6
708,Quantile normalization,-0.08818186713667274,21,6
708,ComBat-EB,0.6190476190476192,21,6
708,Dawid-Skene EM,0.665867828575994,21,6
708,Ensemble,0.1076442619859076,21,6
708,CBC,0.9238095238095237,21,6
708,CBC-Weighted,0.9238095238095237,21,6
708,Oracle (eval-task beta),0.9999999999999999,21,6
709,Raw (no calibration),0.6904761904761905,16,6
709,Random control,0.004761904761904759,16,6
709,Per-language norm.,0.6904761904761905,16,6
709,Backbone-only norm.,0.09523809523809523,16,6
709,Z-score,0.2285714285714286,16,6
709,Quantile normalization,-0.08536072184130841,16,6
709,ComBat-EB,0.6904761904761905,16,6
709,Dawid-Skene EM,0.15846055842145712,16,6
709,Ensemble,0.07873856351911204,16,6
709,CBC,0.895238095238095,16,6
709,CBC-Weighted,0.895238095238095,16,6
709,Oracle (eval-task beta),0.9999999999999999,16,6
710,Raw (no calibration),0.6904761904761905,17,6
710,Random control,-0.05238095238095237,17,6
710,Per-language norm.,0.6904761904761905,17,6
710,Backbone-only norm.,0.09047619047619046,17,6
710,Z-score,0.5428571428571429,17,6
710,Quantile normalization,-0.0858892293132982,17,6
710,ComBat-EB,0.6666666666666666,17,6
710,Dawid-Skene EM,-0.041893885805798156,17,6
710,Ensemble,0.07142857142857142,17,6
710,CBC,0.8904761904761903,17,6
710,CBC-Weighted,0.8904761904761903,17,6
710,Oracle (eval-task beta),0.9999999999999999,17,6
711,Raw (no calibration),0.6095238095238094,21,6
711,Random control,-0.05714285714285715,21,6
711,Per-language norm.,0.6095238095238094,21,6
711,Backbone-only norm.,0.10476190476190474,21,6
711,Z-score,0.10952380952380951,21,6
711,Quantile normalization,-0.09320327371183328,21,6
711,ComBat-EB,0.6095238095238094,21,6
711,Dawid-Skene EM,0.665867828575994,21,6
711,Ensemble,-0.018871018307002028,21,6
711,CBC,0.895238095238095,21,6
711,CBC-Weighted,0.895238095238095,21,6
711,Oracle (eval-task beta),0.9999999999999999,21,6
712,Raw (no calibration),0.6476190476190476,26,6
712,Random control,7.93016446160826e-18,26,6
712,Per-language norm.,0.6476190476190476,26,6
712,Backbone-only norm.,0.06666666666666667,26,6
712,Z-score,0.48095238095238085,26,6
712,Quantile normalization,-0.10515399700979898,26,6
712,ComBat-EB,0.6476190476190476,26,6
712,Dawid-Skene EM,0.6288435150088423,26,6
712,Ensemble,0.04094533144443951,26,6
712,CBC,0.9285714285714286,26,6
712,CBC-Weighted,0.9285714285714286,26,6
712,Oracle (eval-task beta),0.9999999999999999,26,6
713,Raw (no calibration),0.6571428571428571,20,6
713,Random control,-0.06190476190476192,20,6
713,Per-language norm.,0.6571428571428571,20,6
713,Backbone-only norm.,0.033333333333333326,20,6
713,Z-score,0.5904761904761904,20,6
713,Quantile normalization,-0.09507723533324278,20,6
713,ComBat-EB,0.6571428571428571,20,6
713,Dawid-Skene EM,0.7259232833228813,20,6
713,Ensemble,-0.023951856838020386,20,6
713,CBC,0.895238095238095,20,6
713,CBC-Weighted,0.895238095238095,20,6
713,Oracle (eval-task beta),0.9999999999999999,20,6
714,Raw (no calibration),0.6095238095238094,18,6
714,Random control,-0.05238095238095236,18,6
714,Per-language norm.,0.6095238095238094,18,6
714,Backbone-only norm.,0.0857142857142857,18,6
714,Z-score,0.18571428571428572,18,6
714,Quantile normalization,-0.11099722775436989,18,6
714,ComBat-EB,0.6142857142857142,18,6
714,Dawid-Skene EM,0.18835650198940193,18,6
714,Ensemble,0.019205954756720323,18,6
714,CBC,0.8952380952380953,18,6
714,CBC-Weighted,0.8952380952380953,18,6
714,Oracle (eval-task beta),0.9999999999999999,18,6
715,Raw (no calibration),0.6285714285714284,22,6
715,Random control,-0.023809523809523808,22,6
715,Per-language norm.,0.6285714285714284,22,6
715,Backbone-only norm.,0.1476190476190476,22,6
715,Z-score,0.2523809523809524,22,6
715,Quantile normalization,-0.10577963137922054,22,6
715,ComBat-EB,0.6285714285714284,22,6
715,Dawid-Skene EM,0.44341932440794557,22,6
715,Ensemble,0.06553891922955911,22,6
715,CBC,0.8761904761904761,22,6
715,CBC-Weighted,0.8761904761904761,22,6
715,Oracle (eval-task beta),0.9999999999999999,22,6
716,Raw (no calibration),0.6666666666666667,18,6
716,Random control,-0.08095238095238098,18,6
716,Per-language norm.,0.6666666666666667,18,6
716,Backbone-only norm.,0.06666666666666667,18,6
716,Z-score,0.519047619047619,18,6
716,Quantile normalization,-0.08769126389482344,18,6
716,ComBat-EB,0.6666666666666667,18,6
716,Dawid-Skene EM,0.5836359560984724,18,6
716,Ensemble,-0.011919427302398903,18,6
716,CBC,0.9238095238095239,18,6
716,CBC-Weighted,0.9238095238095239,18,6
716,Oracle (eval-task beta),0.9999999999999999,18,6
717,Raw (no calibration),0.6666666666666666,19,6
717,Random control,-0.00952380952380952,19,6
717,Per-language norm.,0.6666666666666666,19,6
717,Backbone-only norm.,0.1619047619047619,19,6
717,Z-score,0.18095238095238095,19,6
717,Quantile normalization,-0.10686951768032464,19,6
717,ComBat-EB,0.6666666666666666,19,6
717,Dawid-Skene EM,0.471191601082491,19,6
717,Ensemble,0.05188834677648414,19,6
717,CBC,0.8619047619047618,19,6
717,CBC-Weighted,0.8619047619047618,19,6
717,Oracle (eval-task beta),0.9999999999999999,19,6
718,Raw (no calibration),0.6619047619047619,16,6
718,Random control,0.10000000000000002,16,6
718,Per-language norm.,0.6619047619047619,16,6
718,Backbone-only norm.,0.37619047619047613,16,6
718,Z-score,0.5523809523809523,16,6
718,Quantile normalization,-0.10378798149334197,16,6
718,ComBat-EB,0.6619047619047619,16,6
718,Dawid-Skene EM,1.0,16,6
718,Ensemble,0.19201933024939155,16,6
718,CBC,0.8047619047619048,16,6
718,CBC-Weighted,0.8047619047619048,16,6
718,Oracle (eval-task beta),0.9999999999999999,16,6
719,Raw (no calibration),0.680952380952381,21,6
719,Random control,-0.05238095238095238,21,6
719,Per-language norm.,0.680952380952381,21,6
719,Backbone-only norm.,0.057142857142857155,21,6
719,Z-score,0.12380952380952381,21,6
719,Quantile normalization,-0.08590564335683472,21,6
719,ComBat-EB,0.680952380952381,21,6
719,Dawid-Skene EM,0.2733109693295016,21,6
719,Ensemble,0.012741109458928177,21,6
719,CBC,0.9428571428571428,21,6
719,CBC-Weighted,0.9428571428571428,21,6
719,Oracle (eval-task beta),0.9999999999999999,21,6
720,Raw (no calibration),0.6428571428571429,21,6
720,Random control,0.0857142857142857,21,6
720,Per-language norm.,0.6428571428571429,21,6
720,Backbone-only norm.,-0.038095238095238085,21,6
720,Z-score,0.028571428571428564,21,6
720,Quantile normalization,-0.08454071438239384,21,6
720,ComBat-EB,0.6428571428571429,21,6
720,Dawid-Skene EM,0.5979140363022555,21,6
720,Ensemble,-0.05541871223452908,21,6
720,CBC,0.8619047619047618,21,6
720,CBC-Weighted,0.8619047619047618,21,6
720,Oracle (eval-task beta),0.9999999999999999,21,6
721,Raw (no calibration),0.6428571428571429,22,6
721,Random control,-0.04761904761904761,22,6
721,Per-language norm.,0.6428571428571429,22,6
721,Backbone-only norm.,-0.07142857142857141,22,6
721,Z-score,0.33333333333333337,22,6
721,Quantile normalization,-0.1069940985458167,22,6
721,ComBat-EB,0.6428571428571429,22,6
721,Dawid-Skene EM,0.5979140363022555,22,6
721,Ensemble,-0.08088682084967347,22,6
721,CBC,0.9333333333333332,22,6
721,CBC-Weighted,0.9333333333333332,22,6
721,Oracle (eval-task beta),0.9999999999999999,22,6
722,Raw (no calibration),0.6571428571428571,22,6
722,Random control,-0.02857142857142856,22,6
722,Per-language norm.,0.6571428571428571,22,6
722,Backbone-only norm.,0.1380952380952381,22,6
722,Z-score,0.09999999999999999,22,6
722,Quantile normalization,-0.06896990544926646,22,6
722,ComBat-EB,0.6571428571428571,22,6
722,Dawid-Skene EM,0.4835624527360996,22,6
722,Ensemble,0.06427984812665948,22,6
722,CBC,0.9333333333333333,22,6
722,CBC-Weighted,0.9333333333333333,22,6
722,Oracle (eval-task beta),0.9999999999999999,22,6
723,Raw (no calibration),0.6523809523809524,21,6
723,Random control,-0.038095238095238106,21,6
723,Per-language norm.,0.6523809523809524,21,6
723,Backbone-only norm.,-0.028571428571428574,21,6
723,Z-score,0.08095238095238091,21,6
723,Quantile normalization,-0.11828013249458011,21,6
723,ComBat-EB,0.6523809523809524,21,6
723,Dawid-Skene EM,0.20000000000000004,21,6
723,Ensemble,-0.06186956495043307,21,6
723,CBC,0.895238095238095,21,6
723,CBC-Weighted,0.895238095238095,21,6
723,Oracle (eval-task beta),0.9999999999999999,21,6
724,Raw (no calibration),0.6523809523809524,19,6
724,Random control,-0.004761904761904759,19,6
724,Per-language norm.,0.6523809523809524,19,6
724,Backbone-only norm.,0.1952380952380952,19,6
724,Z-score,0.2952380952380952,19,6
724,Quantile normalization,-0.0646716337707739,19,6
724,ComBat-EB,0.6523809523809524,19,6
724,Dawid-Skene EM,0.0,19,6
724,Ensemble,0.0628841069546436,19,6
724,CBC,0.8333333333333331,19,6
724,CBC-Weighted,0.8333333333333331,19,6
724,Oracle (eval-task beta),0.9999999999999999,19,6
725,Raw (no calibration),0.6666666666666666,19,6
725,Random control,0.014285714285714294,19,6
725,Per-language norm.,0.6666666666666666,19,6
725,Backbone-only norm.,0.27619047619047615,19,6
725,Z-score,0.2571428571428571,19,6
725,Quantile normalization,-0.08951524533391711,19,6
725,ComBat-EB,0.6666666666666666,19,6
725,Dawid-Skene EM,-0.19999999999999998,19,6
725,Ensemble,0.059356674576126034,19,6
725,CBC,0.9666666666666666,19,6
725,CBC-Weighted,0.9666666666666666,19,6
725,Oracle (eval-task beta),0.9999999999999999,19,6
726,Raw (no calibration),0.6095238095238094,22,6
726,Random control,0.00952380952380953,22,6
726,Per-language norm.,0.6095238095238094,22,6
726,Backbone-only norm.,0.06666666666666665,22,6
726,Z-score,0.11904761904761905,22,6
726,Quantile normalization,-0.06986454119768734,22,6
726,ComBat-EB,0.6095238095238094,22,6
726,Dawid-Skene EM,0.4835624527360996,22,6
726,Ensemble,0.002741619992065952,22,6
726,CBC,0.780952380952381,22,6
726,CBC-Weighted,0.780952380952381,22,6
726,Oracle (eval-task beta),0.9999999999999999,22,6
727,Raw (no calibration),0.6333333333333334,22,6
727,Random control,-0.009523809523809542,22,6
727,Per-language norm.,0.6333333333333334,22,6
727,Backbone-only norm.,0.04285714285714286,22,6
727,Z-score,0.18095238095238092,22,6
727,Quantile normalization,-0.10484246036239576,22,6
727,ComBat-EB,0.6333333333333334,22,6
727,Dawid-Skene EM,0.0,22,6
727,Ensemble,-0.02325239045545272,22,6
727,CBC,0.9666666666666666,22,6
727,CBC-Weighted,0.9666666666666666,22,6
727,Oracle (eval-task beta),0.9999999999999999,22,6
728,Raw (no calibration),0.6428571428571429,22,6
728,Random control,0.0619047619047619,22,6
728,Per-language norm.,0.6428571428571429,22,6
728,Backbone-only norm.,-0.00952380952380952,22,6
728,Z-score,0.2095238095238095,22,6
728,Quantile normalization,-0.09600563973837976,22,6
728,ComBat-EB,0.6428571428571429,22,6
728,Dawid-Skene EM,0.6602457176756131,22,6
728,Ensemble,-0.011236222114027966,22,6
728,CBC,0.8523809523809524,22,6
728,CBC-Weighted,0.8523809523809524,22,6
728,Oracle (eval-task beta),0.9999999999999999,22,6
729,Raw (no calibration),0.7714285714285714,16,6
729,Random control,0.10476190476190475,16,6
729,Per-language norm.,0.7714285714285714,16,6
729,Backbone-only norm.,0.17142857142857146,16,6
729,Z-score,0.5047619047619047,16,6
729,Quantile normalization,-0.10169576327739242,16,6
729,ComBat-EB,0.7714285714285714,16,6
729,Dawid-Skene EM,-0.014988032330274964,16,6
729,Ensemble,0.08148311659070541,16,6
729,CBC,0.9285714285714286,16,6
729,CBC-Weighted,0.9285714285714286,16,6
729,Oracle (eval-task beta),0.9999999999999999,16,6
730,Raw (no calibration),0.6428571428571429,16,6
730,Random control,-0.04761904761904762,16,6
730,Per-language norm.,0.6428571428571429,16,6
730,Backbone-only norm.,0.15238095238095234,16,6
730,Z-score,0.2095238095238095,16,6
730,Quantile normalization,-0.09250355439473165,16,6
730,ComBat-EB,0.6428571428571429,16,6
730,Dawid-Skene EM,0.5119047619047619,16,6
730,Ensemble,0.09640808925535037,16,6
730,CBC,0.9000000000000001,16,6
730,CBC-Weighted,0.9000000000000001,16,6
730,Oracle (eval-task beta),0.9999999999999999,16,6
731,Raw (no calibration),0.6142857142857144,22,6
731,Random control,0.009523809523809523,22,6
731,Per-language norm.,0.6142857142857144,22,6
731,Backbone-only norm.,0.1571428571428571,22,6
731,Z-score,0.18095238095238095,22,6
731,Quantile normalization,-0.07900991356919064,22,6
731,ComBat-EB,0.6142857142857144,22,6
731,Dawid-Skene EM,0.5979140363022555,22,6
731,Ensemble,0.036048555609652665,22,6
731,CBC,0.8333333333333333,22,6
731,CBC-Weighted,0.8333333333333333,22,6
731,Oracle (eval-task beta),0.9999999999999999,22,6
732,Raw (no calibration),0.6428571428571429,19,6
732,Random control,-0.03333333333333333,19,6
732,Per-language norm.,0.6428571428571429,19,6
732,Backbone-only norm.,0.004761904761904765,19,6
732,Z-score,-0.028571428571428564,19,6
732,Quantile normalization,-0.1119232856060598,19,6
732,ComBat-EB,0.6428571428571429,19,6
732,Dawid-Skene EM,0.48501953317261753,19,6
732,Ensemble,-0.08279379845642665,19,6
732,CBC,0.9095238095238095,19,6
732,CBC-Weighted,0.9095238095238095,19,6
732,Oracle (eval-task beta),0.9999999999999999,19,6
733,Raw (no calibration),0.6428571428571429,18,6
733,Random control,0.1809523809523809,18,6
733,Per-language norm.,0.6428571428571429,18,6
733,Backbone-only norm.,0.18095238095238098,18,6
733,Z-score,0.1952380952380952,18,6
733,Quantile normalization,-0.11951108216575876,18,6
733,ComBat-EB,0.6428571428571429,18,6
733,Dawid-Skene EM,0.7270340699023484,18,6
733,Ensemble,0.07446339820262071,18,6
733,CBC,0.8761904761904761,18,6
733,CBC-Weighted,0.8761904761904761,18,6
733,Oracle (eval-task beta),0.9999999999999999,18,6
734,Raw (no calibration),0.6666666666666666,23,6
734,Random control,0.019047619047619053,23,6
734,Per-language norm.,0.6666666666666666,23,6
734,Backbone-only norm.,0.10476190476190476,23,6
734,Z-score,0.028571428571428574,23,6
734,Quantile normalization,-0.11617972482665154,23,6
734,ComBat-EB,0.6666666666666666,23,6
734,Dawid-Skene EM,0.52,23,6
734,Ensemble,0.019047619047619053,23,6
734,CBC,0.9666666666666666,23,6
734,CBC-Weighted,0.9666666666666666,23,6
734,Oracle (eval-task beta),0.9999999999999999,23,6
735,Raw (no calibration),0.6428571428571429,22,6
735,Random control,0.13333333333333333,22,6
735,Per-language norm.,0.6428571428571429,22,6
735,Backbone-only norm.,0.12380952380952381,22,6
735,Z-score,0.16666666666666666,22,6
735,Quantile normalization,-0.09222406768984856,22,6
735,ComBat-EB,0.6428571428571429,22,6
735,Dawid-Skene EM,0.4404761904761904,22,6
735,Ensemble,-0.022111776616942375,22,6
735,CBC,0.9285714285714286,22,6
735,CBC-Weighted,0.9285714285714286,22,6
735,Oracle (eval-task beta),0.9999999999999999,22,6
736,Raw (no calibration),0.6571428571428571,21,6
736,Random control,-0.019047619047619046,21,6
736,Per-language norm.,0.6571428571428571,21,6
736,Backbone-only norm.,0.29047619047619044,21,6
736,Z-score,0.28095238095238095,21,6
736,Quantile normalization,-0.08754178783862397,21,6
736,ComBat-EB,0.6571428571428571,21,6
736,Dawid-Skene EM,0.7182539682539684,21,6
736,Ensemble,0.17614354691803774,21,6
736,CBC,0.9666666666666666,21,6
736,CBC-Weighted,0.9666666666666666,21,6
736,Oracle (eval-task beta),0.9999999999999999,21,6
737,Raw (no calibration),0.6571428571428571,22,6
737,Random control,0.004761904761904749,22,6
737,Per-language norm.,0.6571428571428571,22,6
737,Backbone-only norm.,0.17619047619047618,22,6
737,Z-score,0.5190476190476189,22,6
737,Quantile normalization,-0.05389980933064605,22,6
737,ComBat-EB,0.6571428571428571,22,6
737,Dawid-Skene EM,0.21302258260369342,22,6
737,Ensemble,0.1703846986290869,22,6
737,CBC,0.9285714285714286,22,6
737,CBC-Weighted,0.9285714285714286,22,6
737,Oracle (eval-task beta),0.9999999999999999,22,6
738,Raw (no calibration),0.6095238095238094,20,6
738,Random control,0.06666666666666665,20,6
738,Per-language norm.,0.6095238095238094,20,6
738,Backbone-only norm.,0.009523809523809528,20,6
738,Z-score,0.1619047619047619,20,6
738,Quantile normalization,-0.1126896787550998,20,6
738,ComBat-EB,0.6095238095238094,20,6
738,Dawid-Skene EM,0.28369760344246286,20,6
738,Ensemble,-0.0367092337525428,20,6
738,CBC,0.9428571428571428,20,6
738,CBC-Weighted,0.9428571428571428,20,6
738,Oracle (eval-task beta),0.9999999999999999,20,6
739,Raw (no calibration),0.6428571428571429,23,6
739,Random control,-0.07142857142857142,23,6
739,Per-language norm.,0.6428571428571429,23,6
739,Backbone-only norm.,0.22857142857142856,23,6
739,Z-score,0.29047619047619044,23,6
739,Quantile normalization,-0.1000918510567441,23,6
739,ComBat-EB,0.6428571428571429,23,6
739,Dawid-Skene EM,0.33994298198410694,23,6
739,Ensemble,0.1332834709813675,23,6
739,CBC,0.8380952380952381,23,6
739,CBC-Weighted,0.8380952380952381,23,6
739,Oracle (eval-task beta),0.9999999999999999,23,6
740,Raw (no calibration),0.6333333333333334,19,6
740,Random control,0.04761904761904761,19,6
740,Per-language norm.,0.6333333333333334,19,6
740,Backbone-only norm.,-0.04285714285714285,19,6
740,Z-score,0.00952380952380953,19,6
740,Quantile normalization,-0.11414918623273644,19,6
740,ComBat-EB,0.6333333333333334,19,6
740,Dawid-Skene EM,0.2132242268571268,19,6
740,Ensemble,-0.06665200126902965,19,6
740,CBC,0.9285714285714286,19,6
740,CBC-Weighted,0.9285714285714286,19,6
740,Oracle (eval-task beta),0.9999999999999999,19,6
741,Raw (no calibration),0.6285714285714284,16,6
741,Random control,0.01904761904761906,16,6
741,Per-language norm.,0.6285714285714284,16,6
741,Backbone-only norm.,-0.06190476190476189,16,6
741,Z-score,0.06666666666666667,16,6
741,Quantile normalization,-0.11826792687472766,16,6
741,ComBat-EB,0.6285714285714284,16,6
741,Dawid-Skene EM,0.18835650198940201,16,6
741,Ensemble,-0.07295331751441458,16,6
741,CBC,0.9428571428571428,16,6
741,CBC-Weighted,0.9428571428571428,16,6
741,Oracle (eval-task beta),0.9999999999999999,16,6
742,Raw (no calibration),0.6333333333333334,17,6
742,Random control,-0.05238095238095237,17,6
742,Per-language norm.,0.6333333333333334,17,6
742,Backbone-only norm.,-0.028571428571428574,17,6
742,Z-score,0.047619047619047616,17,6
742,Quantile normalization,-0.07488465180868698,17,6
742,ComBat-EB,0.6333333333333334,17,6
742,Dawid-Skene EM,0.8628679329364746,17,6
742,Ensemble,-0.028354431271779255,17,6
742,CBC,0.9428571428571428,17,6
742,CBC-Weighted,0.9428571428571428,17,6
742,Oracle (eval-task beta),0.9999999999999999,17,6
743,Raw (no calibration),0.6428571428571429,17,6
743,Random control,-0.06190476190476189,17,6
743,Per-language norm.,0.6428571428571429,17,6
743,Backbone-only norm.,-0.09999999999999998,17,6
743,Z-score,0.1142857142857143,17,6
743,Quantile normalization,-0.09117704211971712,17,6
743,ComBat-EB,0.6428571428571429,17,6
743,Dawid-Skene EM,0.9272445692856943,17,6
743,Ensemble,-0.018197278911564623,17,6
743,CBC,0.8619047619047618,17,6
743,CBC-Weighted,0.8619047619047618,17,6
743,Oracle (eval-task beta),0.9999999999999999,17,6
744,Raw (no calibration),0.6904761904761905,18,6
744,Random control,0.028571428571428557,18,6
744,Per-language norm.,0.6904761904761905,18,6
744,Backbone-only norm.,0.03809523809523808,18,6
744,Z-score,-0.038095238095238106,18,6
744,Quantile normalization,-0.09932875525496958,18,6
744,ComBat-EB,0.6904761904761905,18,6
744,Dawid-Skene EM,0.20000000000000004,18,6
744,Ensemble,-0.07663445418920387,18,6
744,CBC,0.9666666666666666,18,6
744,CBC-Weighted,0.9666666666666666,18,6
744,Oracle (eval-task beta),0.9999999999999999,18,6
745,Raw (no calibration),0.6142857142857141,20,6
745,Random control,-0.06666666666666667,20,6
745,Per-language norm.,0.6142857142857141,20,6
745,Backbone-only norm.,-0.06666666666666668,20,6
745,Z-score,0.1380952380952381,20,6
745,Quantile normalization,-0.10904606859443562,20,6
745,ComBat-EB,0.6142857142857141,20,6
745,Dawid-Skene EM,0.28369760344246286,20,6
745,Ensemble,-0.01904761904761906,20,6
745,CBC,0.8523809523809524,20,6
745,CBC-Weighted,0.8523809523809524,20,6
745,Oracle (eval-task beta),0.9999999999999999,20,6
746,Raw (no calibration),0.6285714285714284,22,6
746,Random control,-0.00952380952380952,22,6
746,Per-language norm.,0.6285714285714284,22,6
746,Backbone-only norm.,0.05714285714285715,22,6
746,Z-score,0.38571428571428573,22,6
746,Quantile normalization,-0.11209687696696,22,6
746,ComBat-EB,0.6285714285714284,22,6
746,Dawid-Skene EM,0.3800678080952247,22,6
746,Ensemble,0.10933614301943421,22,6
746,CBC,0.8857142857142856,22,6
746,CBC-Weighted,0.8857142857142856,22,6
746,Oracle (eval-task beta),0.9999999999999999,22,6
747,Raw (no calibration),0.6285714285714284,21,6
747,Random control,0.033333333333333326,21,6
747,Per-language norm.,0.6285714285714284,21,6
747,Backbone-only norm.,0.1571428571428571,21,6
747,Z-score,0.15238095238095237,21,6
747,Quantile normalization,-0.09592510182673983,21,6
747,ComBat-EB,0.6285714285714284,21,6
747,Dawid-Skene EM,0.7182539682539684,21,6
747,Ensemble,0.038095238095238085,21,6
747,CBC,0.8238095238095237,21,6
747,CBC-Weighted,0.8238095238095237,21,6
747,Oracle (eval-task beta),0.9999999999999999,21,6
748,Raw (no calibration),0.6571428571428571,20,6
748,Random control,0.06666666666666664,20,6
748,Per-language norm.,0.6571428571428571,20,6
748,Backbone-only norm.,0.11904761904761905,20,6
748,Z-score,0.2285714285714286,20,6
748,Quantile normalization,-0.10988813462307534,20,6
748,ComBat-EB,0.6571428571428571,20,6
748,Dawid-Skene EM,0.33994298198410694,20,6
748,Ensemble,0.09265774403465794,20,6
748,CBC,0.9285714285714285,20,6
748,CBC-Weighted,0.9285714285714285,20,6
748,Oracle (eval-task beta),0.9999999999999999,20,6
749,Raw (no calibration),0.6523809523809524,17,6
749,Random control,0.01428571428571428,17,6
749,Per-language norm.,0.6523809523809524,17,6
749,Backbone-only norm.,-0.06190476190476191,17,6
749,Z-score,0.1904761904761905,17,6
749,Quantile normalization,-0.08874244700795748,17,6
749,ComBat-EB,0.6523809523809524,17,6
749,Dawid-Skene EM,0.503968253968254,17,6
749,Ensemble,-0.08521523537250156,17,6
749,CBC,0.8952380952380953,17,6
749,CBC-Weighted,0.8952380952380953,17,6
749,Oracle (eval-task beta),0.9999999999999999,17,6
750,Raw (no calibration),0.6428571428571429,19,6
750,Random control,-0.02380952380952381,19,6
750,Per-language norm.,0.6428571428571429,19,6
750,Backbone-only norm.,0.06190476190476191,19,6
750,Z-score,0.37142857142857144,19,6
750,Quantile normalization,-0.10683605647605754,19,6
750,ComBat-EB,0.6428571428571429,19,6
750,Dawid-Skene EM,0.7590243887083169,19,6
750,Ensemble,0.0984224584826636,19,6
750,CBC,0.8761904761904761,19,6
750,CBC-Weighted,0.8761904761904761,19,6
750,Oracle (eval-task beta),0.9999999999999999,19,6
751,Raw (no calibration),0.6285714285714287,18,6
751,Random control,-0.09047619047619046,18,6
751,Per-language norm.,0.6285714285714287,18,6
751,Backbone-only norm.,0.06666666666666667,18,6
751,Z-score,0.1476190476190476,18,6
751,Quantile normalization,-0.11617964861421637,18,6
751,ComBat-EB,0.6285714285714287,18,6
751,Dawid-Skene EM,0.21086113025183686,18,6
751,Ensemble,0.03997478563314003,18,6
751,CBC,0.8285714285714286,18,6
751,CBC-Weighted,0.8285714285714286,18,6
751,Oracle (eval-task beta),0.9999999999999999,18,6
752,Raw (no calibration),0.6428571428571427,18,6
752,Random control,-0.028571428571428564,18,6
752,Per-language norm.,0.6428571428571427,18,6
752,Backbone-only norm.,0.028571428571428564,18,6
752,Z-score,0.16666666666666669,18,6
752,Quantile normalization,-0.10102238432114641,18,6
752,ComBat-EB,0.6428571428571427,18,6
752,Dawid-Skene EM,0.48501953317261753,18,6
752,Ensemble,0.013936778992710305,18,6
752,CBC,0.8857142857142856,18,6
752,CBC-Weighted,0.8857142857142856,18,6
752,Oracle (eval-task beta),0.9999999999999999,18,6
753,Raw (no calibration),0.6238095238095237,23,6
753,Random control,0.05238095238095238,23,6
753,Per-language norm.,0.6238095238095237,23,6
753,Backbone-only norm.,0.05238095238095238,23,6
753,Z-score,0.1571428571428571,23,6
753,Quantile normalization,-0.09069803484874916,23,6
753,ComBat-EB,0.6238095238095237,23,6
753,Dawid-Skene EM,0.4026734942792506,23,6
753,Ensemble,0.014822316083093567,23,6
753,CBC,0.8761904761904761,23,6
753,CBC-Weighted,0.8761904761904761,23,6
753,Oracle (eval-task beta),0.9999999999999999,23,6
754,Raw (no calibration),0.6428571428571429,19,6
754,Random control,-0.038095238095238085,19,6
754,Per-language norm.,0.6428571428571429,19,6
754,Backbone-only norm.,-0.014285714285714287,19,6
754,Z-score,0.03809523809523809,19,6
754,Quantile normalization,-0.089543473310999,19,6
754,ComBat-EB,0.6428571428571429,19,6
754,Dawid-Skene EM,0.496031746031746,19,6
754,Ensemble,-0.047671969619250534,19,6
754,CBC,0.9095238095238095,19,6
754,CBC-Weighted,0.9095238095238095,19,6
754,Oracle (eval-task beta),0.9999999999999999,19,6
755,Raw (no calibration),0.6523809523809524,21,6
755,Random control,-0.019047619047619053,21,6
755,Per-language norm.,0.6523809523809524,21,6
755,Backbone-only norm.,0.00952380952380952,21,6
755,Z-score,0.3666666666666666,21,6
755,Quantile normalization,-0.08932629325052258,21,6
755,ComBat-EB,0.6523809523809524,21,6
755,Dawid-Skene EM,0.0,21,6
755,Ensemble,-0.05221968359232369,21,6
755,CBC,0.895238095238095,21,6
755,CBC-Weighted,0.895238095238095,21,6
755,Oracle (eval-task beta),0.9999999999999999,21,6
756,Raw (no calibration),0.6571428571428571,20,6
756,Random control,0.11904761904761904,20,6
756,Per-language norm.,0.6571428571428571,20,6
756,Backbone-only norm.,-0.061904761904761886,20,6
756,Z-score,0.04761904761904761,20,6
756,Quantile normalization,-0.09441639789123442,20,6
756,ComBat-EB,0.6571428571428571,20,6
756,Dawid-Skene EM,0.2733109693295016,20,6
756,Ensemble,-0.08197865527470105,20,6
756,CBC,0.9666666666666666,20,6
756,CBC-Weighted,0.9666666666666666,20,6
756,Oracle (eval-task beta),0.9999999999999999,20,6
757,Raw (no calibration),0.6428571428571429,21,6
757,Random control,-0.014285714285714273,21,6
757,Per-language norm.,0.6428571428571429,21,6
757,Backbone-only norm.,-0.09047619047619046,21,6
757,Z-score,5.9476233462061954e-18,21,6
757,Quantile normalization,-0.0986514294973122,21,6
757,ComBat-EB,0.6428571428571427,21,6
757,Dawid-Skene EM,0.652899776225077,21,6
757,Ensemble,-0.11920595475672033,21,6
757,CBC,0.9,21,6
757,CBC-Weighted,0.9,21,6
757,Oracle (eval-task beta),0.9999999999999999,21,6
758,Raw (no calibration),0.619047619047619,20,6
758,Random control,5.9476233462061954e-18,20,6
758,Per-language norm.,0.619047619047619,20,6
758,Backbone-only norm.,0.15714285714285717,20,6
758,Z-score,0.3,20,6
758,Quantile normalization,-0.10729020411237335,20,6
758,ComBat-EB,0.6047619047619046,20,6
758,Dawid-Skene EM,0.20000000000000004,20,6
758,Ensemble,0.10233695618804137,20,6
758,CBC,0.9666666666666666,20,6
758,CBC-Weighted,0.9666666666666666,20,6
758,Oracle (eval-task beta),0.9999999999999999,20,6
759,Raw (no calibration),0.6428571428571429,20,6
759,Random control,-0.047619047619047616,20,6
759,Per-language norm.,0.6428571428571429,20,6
759,Backbone-only norm.,-0.09523809523809522,20,6
759,Z-score,-0.05714285714285714,20,6
759,Quantile normalization,-0.06913102685191368,20,6
759,ComBat-EB,0.6428571428571429,20,6
759,Dawid-Skene EM,0.16798846457986105,20,6
759,Ensemble,-0.06444404999481555,20,6
759,CBC,0.9428571428571428,20,6
759,CBC-Weighted,0.9428571428571428,20,6
759,Oracle (eval-task beta),0.9999999999999999,20,6
760,Raw (no calibration),0.6142857142857141,23,6
760,Random control,-0.023809523809523805,23,6
760,Per-language norm.,0.6142857142857141,23,6
760,Backbone-only norm.,0.014285714285714282,23,6
760,Z-score,0.24761904761904766,23,6
760,Quantile normalization,-0.09519222090019015,23,6
760,ComBat-EB,0.6142857142857141,23,6
760,Dawid-Skene EM,0.4835624527360996,23,6
760,Ensemble,0.058312801776641505,23,6
760,CBC,0.8619047619047618,23,6
760,CBC-Weighted,0.8619047619047618,23,6
760,Oracle (eval-task beta),0.9999999999999999,23,6
761,Raw (no calibration),0.6523809523809524,20,6
761,Random control,-0.052380952380952375,20,6
761,Per-language norm.,0.6523809523809524,20,6
761,Backbone-only norm.,0.04285714285714285,20,6
761,Z-score,0.10476190476190475,20,6
761,Quantile normalization,-0.1066391820754525,20,6
761,ComBat-EB,0.6523809523809524,20,6
761,Dawid-Skene EM,0.17608911316070378,20,6
761,Ensemble,0.03534188578506253,20,6
761,CBC,0.7857142857142856,20,6
761,CBC-Weighted,0.7857142857142856,20,6
761,Oracle (eval-task beta),0.9999999999999999,20,6
762,Raw (no calibration),0.6523809523809524,18,6
762,Random control,-0.06190476190476191,18,6
762,Per-language norm.,0.6523809523809524,18,6
762,Backbone-only norm.,-0.028571428571428577,18,6
762,Z-score,0.13333333333333333,18,6
762,Quantile normalization,-0.10297081277563105,18,6
762,ComBat-EB,0.6523809523809524,18,6
762,Dawid-Skene EM,0.0,18,6
762,Ensemble,-0.06200957060869182,18,6
762,CBC,0.9238095238095237,18,6
762,CBC-Weighted,0.9238095238095237,18,6
762,Oracle (eval-task beta),0.9999999999999999,18,6
763,Raw (no calibration),0.6380952380952382,20,6
763,Random control,0.11904761904761904,20,6
763,Per-language norm.,0.6380952380952382,20,6
763,Backbone-only norm.,0.08095238095238096,20,6
763,Z-score,0.23333333333333334,20,6
763,Quantile normalization,-0.10583155955509703,20,6
763,ComBat-EB,0.6380952380952382,20,6
763,Dawid-Skene EM,0.39842033249462977,20,6
763,Ensemble,0.03178805569079836,20,6
763,CBC,0.838095238095238,20,6
763,CBC-Weighted,0.838095238095238,20,6
763,Oracle (eval-task beta),0.9999999999999999,20,6
764,Raw (no calibration),0.6428571428571429,19,6
764,Random control,0.0619047619047619,19,6
764,Per-language norm.,0.6428571428571429,19,6
764,Backbone-only norm.,-0.028571428571428577,19,6
764,Z-score,0.04761904761904761,19,6
764,Quantile normalization,-0.11170669755297748,19,6
764,ComBat-EB,0.6428571428571429,19,6
764,Dawid-Skene EM,0.33994298198410694,19,6
764,Ensemble,-0.01084387843187302,19,6
764,CBC,0.9238095238095239,19,6
764,CBC-Weighted,0.9238095238095239,19,6
764,Oracle (eval-task beta),0.9999999999999999,19,6
765,Raw (no calibration),0.6571428571428571,17,6
765,Random control,0.08095238095238096,17,6
765,Per-language norm.,0.6571428571428571,17,6
765,Backbone-only norm.,0.1571428571428571,17,6
765,Z-score,0.22380952380952376,17,6
765,Quantile normalization,-0.10121642838767161,17,6
765,ComBat-EB,0.6571428571428571,17,6
765,Dawid-Skene EM,0.665867828575994,17,6
765,Ensemble,-0.04607376997651264,17,6
765,CBC,0.8714285714285713,17,6
765,CBC-Weighted,0.8714285714285713,17,6
765,Oracle (eval-task beta),0.9999999999999999,17,6
766,Raw (no calibration),0.6380952380952379,16,6
766,Random control,-0.07619047619047617,16,6
766,Per-language norm.,0.6380952380952379,16,6
766,Backbone-only norm.,0.0619047619047619,16,6
766,Z-score,0.42380952380952375,16,6
766,Quantile normalization,-0.09264308660096335,16,6
766,ComBat-EB,0.6380952380952379,16,6
766,Dawid-Skene EM,0.3800678080952247,16,6
766,Ensemble,0.04300374624813452,16,6
766,CBC,0.895238095238095,16,6
766,CBC-Weighted,0.895238095238095,16,6
766,Oracle (eval-task beta),0.9999999999999999,16,6
767,Raw (no calibration),0.6428571428571429,21,6
767,Random control,-0.004761904761904759,21,6
767,Per-language norm.,0.6428571428571429,21,6
767,Backbone-only norm.,0.04285714285714286,21,6
767,Z-score,0.39523809523809517,21,6
767,Quantile normalization,-0.11170987258241231,21,6
767,ComBat-EB,0.6428571428571429,21,6
767,Dawid-Skene EM,0.3800678080952247,21,6
767,Ensemble,-0.04403002057045464,21,6
767,CBC,0.8,21,6
767,CBC-Weighted,0.8,21,6
767,Oracle (eval-task beta),0.9999999999999999,21,6
768,Raw (no calibration),0.6523809523809524,18,6
768,Random control,-0.009523809523809528,18,6
768,Per-language norm.,0.6523809523809524,18,6
768,Backbone-only norm.,0.03333333333333334,18,6
768,Z-score,0.44761904761904764,18,6
768,Quantile normalization,-0.12661196484379733,18,6
768,ComBat-EB,0.6523809523809524,18,6
768,Dawid-Skene EM,0.18835650198940201,18,6
768,Ensemble,0.0572894605338488,18,6
768,CBC,0.9095238095238095,18,6
768,CBC-Weighted,0.9095238095238095,18,6
768,Oracle (eval-task beta),0.9999999999999999,18,6
769,Raw (no calibration),0.6238095238095239,16,6
769,Random control,-0.03809523809523809,16,6
769,Per-language norm.,0.6238095238095239,16,6
769,Backbone-only norm.,-0.04761904761904762,16,6
769,Z-score,0.20952380952380947,16,6
769,Quantile normalization,-0.07897430793679945,16,6
769,ComBat-EB,0.6238095238095239,16,6
769,Dawid-Skene EM,0.0,16,6
769,Ensemble,-0.06496598639455782,16,6
769,CBC,0.9095238095238093,16,6
769,CBC-Weighted,0.9095238095238093,16,6
769,Oracle (eval-task beta),0.9999999999999999,16,6
770,Raw (no calibration),0.6190476190476188,23,6
770,Random control,-0.028571428571428564,23,6
770,Per-language norm.,0.6190476190476188,23,6
770,Backbone-only norm.,0.01904761904761906,23,6
770,Z-score,0.038095238095238106,23,6
770,Quantile normalization,-0.08745864620363555,23,6
770,ComBat-EB,0.6190476190476188,23,6
770,Dawid-Skene EM,0.5804935808933184,23,6
770,Ensemble,0.02680514630979503,23,6
770,CBC,0.8380952380952381,23,6
770,CBC-Weighted,0.8380952380952381,23,6
770,Oracle (eval-task beta),0.9999999999999999,23,6
771,Raw (no calibration),0.6285714285714284,19,6
771,Random control,0.12857142857142856,19,6
771,Per-language norm.,0.6285714285714284,19,6
771,Backbone-only norm.,0.19047619047619047,19,6
771,Z-score,0.17619047619047623,19,6
771,Quantile normalization,-0.06602387231398234,19,6
771,ComBat-EB,0.6285714285714284,19,6
771,Dawid-Skene EM,0.4835624527360996,19,6
771,Ensemble,0.11783661130045106,19,6
771,CBC,0.8142857142857143,19,6
771,CBC-Weighted,0.8142857142857143,19,6
771,Oracle (eval-task beta),0.9999999999999999,19,6
772,Raw (no calibration),0.6428571428571429,17,6
772,Random control,-0.028571428571428564,17,6
772,Per-language norm.,0.6428571428571429,17,6
772,Backbone-only norm.,-0.03809523809523809,17,6
772,Z-score,0.15238095238095237,17,6
772,Quantile normalization,-0.07577876938499921,17,6
772,ComBat-EB,0.6428571428571429,17,6
772,Dawid-Skene EM,0.6022292508680184,17,6
772,Ensemble,-0.028571428571428574,17,6
772,CBC,0.8952380952380953,17,6
772,CBC-Weighted,0.8952380952380953,17,6
772,Oracle (eval-task beta),0.9999999999999999,17,6
773,Raw (no calibration),0.6666666666666667,17,6
773,Random control,0.004761904761904765,17,6
773,Per-language norm.,0.6666666666666667,17,6
773,Backbone-only norm.,0.19999999999999998,17,6
773,Z-score,0.1380952380952381,17,6
773,Quantile normalization,-0.10752330132193835,17,6
773,ComBat-EB,0.6666666666666667,17,6
773,Dawid-Skene EM,-0.19999999999999998,17,6
773,Ensemble,0.0739825249162621,17,6
773,CBC,0.895238095238095,17,6
773,CBC-Weighted,0.895238095238095,17,6
773,Oracle (eval-task beta),0.9999999999999999,17,6
774,Raw (no calibration),0.719047619047619,18,6
774,Random control,0.15238095238095242,18,6
774,Per-language norm.,0.719047619047619,18,6
774,Backbone-only norm.,0.1142857142857143,18,6
774,Z-score,0.14285714285714285,18,6
774,Quantile normalization,-0.1045345953455834,18,6
774,ComBat-EB,0.6952380952380952,18,6
774,Dawid-Skene EM,0.15846055842145712,18,6
774,Ensemble,0.036113660599249704,18,6
774,CBC,0.9999999999999999,18,6
774,CBC-Weighted,0.9999999999999999,18,6
774,Oracle (eval-task beta),0.9999999999999999,18,6
775,Raw (no calibration),0.6428571428571429,21,6
775,Random control,-0.02380952380952381,21,6
775,Per-language norm.,0.6428571428571429,21,6
775,Backbone-only norm.,-0.02857142857142857,21,6
775,Z-score,-0.038095238095238106,21,6
775,Quantile normalization,-0.102655998253224,21,6
775,ComBat-EB,0.6428571428571429,21,6
775,Dawid-Skene EM,0.33994298198410694,21,6
775,Ensemble,-0.05236922006284279,21,6
775,CBC,0.8761904761904761,21,6
775,CBC-Weighted,0.8761904761904761,21,6
775,Oracle (eval-task beta),0.9999999999999999,21,6
776,Raw (no calibration),0.6428571428571429,21,6
776,Random control,0.1619047619047619,21,6
776,Per-language norm.,0.6428571428571429,21,6
776,Backbone-only norm.,0.004761904761904747,21,6
776,Z-score,0.04761904761904761,21,6
776,Quantile normalization,-0.1146033272530373,21,6
776,ComBat-EB,0.6428571428571429,21,6
776,Dawid-Skene EM,0.6857033858524727,21,6
776,Ensemble,-0.020062161051829557,21,6
776,CBC,0.838095238095238,21,6
776,CBC-Weighted,0.838095238095238,21,6
776,Oracle (eval-task beta),0.9999999999999999,21,6
777,Raw (no calibration),0.6809523809523809,20,6
777,Random control,-0.0619047619047619,20,6
777,Per-language norm.,0.6809523809523809,20,6
777,Backbone-only norm.,0.13333333333333336,20,6
777,Z-score,0.2857142857142857,20,6
777,Quantile normalization,-0.12460817353662766,20,6
777,ComBat-EB,0.6809523809523809,20,6
777,Dawid-Skene EM,0.39999999999999997,20,6
777,Ensemble,0.09319141275250985,20,6
777,CBC,0.9666666666666666,20,6
777,CBC-Weighted,0.9666666666666666,20,6
777,Oracle (eval-task beta),0.9999999999999999,20,6
778,Raw (no calibration),0.6428571428571429,24,6
778,Random control,0.014285714285714289,24,6
778,Per-language norm.,0.6428571428571429,24,6
778,Backbone-only norm.,-0.07142857142857141,24,6
778,Z-score,0.3571428571428571,24,6
778,Quantile normalization,-0.08528697690139851,24,6
778,ComBat-EB,0.6428571428571429,24,6
778,Dawid-Skene EM,0.12954202782123816,24,6
778,Ensemble,-0.04010965670602208,24,6
778,CBC,0.9428571428571428,24,6
778,CBC-Weighted,0.9428571428571428,24,6
778,Oracle (eval-task beta),0.9999999999999999,24,6
779,Raw (no calibration),0.6428571428571429,23,6
779,Random control,0.14761904761904762,23,6
779,Per-language norm.,0.6428571428571429,23,6
779,Backbone-only norm.,-0.019047619047619042,23,6
779,Z-score,0.15238095238095234,23,6
779,Quantile normalization,-0.10627072693553094,23,6
779,ComBat-EB,0.6428571428571429,23,6
779,Dawid-Skene EM,0.21302258260369342,23,6
779,Ensemble,-0.019623861515491288,23,6
779,CBC,0.8952380952380953,23,6
779,CBC-Weighted,0.8952380952380953,23,6
779,Oracle (eval-task beta),0.9999999999999999,23,6
780,Raw (no calibration),0.6666666666666666,20,6
780,Random control,-0.06190476190476191,20,6
780,Per-language norm.,0.6666666666666666,20,6
780,Backbone-only norm.,3.96508223080413e-18,20,6
780,Z-score,0.04761904761904761,20,6
780,Quantile normalization,-0.09096939067237261,20,6
780,ComBat-EB,0.6666666666666666,20,6
780,Dawid-Skene EM,0.27397106785910846,20,6
780,Ensemble,-0.06478711912876471,20,6
780,CBC,0.9238095238095239,20,6
780,CBC-Weighted,0.9238095238095239,20,6
780,Oracle (eval-task beta),0.9999999999999999,20,6
781,Raw (no calibration),0.6285714285714287,19,6
781,Random control,0.1380952380952381,19,6
781,Per-language norm.,0.6285714285714287,19,6
781,Backbone-only norm.,-0.09999999999999999,19,6
781,Z-score,-0.004761904761904757,19,6
781,Quantile normalization,-0.07523911279479778,19,6
781,ComBat-EB,0.6047619047619047,19,6
781,Dawid-Skene EM,0.7270340699023484,19,6
781,Ensemble,-0.0622677996249965,19,6
781,CBC,0.9666666666666666,19,6
781,CBC-Weighted,0.9666666666666666,19,6
781,Oracle (eval-task beta),0.9999999999999999,19,6
782,Raw (no calibration),0.6142857142857142,21,6
782,Random control,-0.009523809523809526,21,6
782,Per-language norm.,0.6142857142857142,21,6
782,Backbone-only norm.,0.10952380952380954,21,6
782,Z-score,0.1619047619047619,21,6
782,Quantile normalization,-0.11396789826585152,21,6
782,ComBat-EB,0.6142857142857142,21,6
782,Dawid-Skene EM,0.4026734942792506,21,6
782,Ensemble,0.07351282905357594,21,6
782,CBC,0.8142857142857143,21,6
782,CBC-Weighted,0.8142857142857143,21,6
782,Oracle (eval-task beta),0.9999999999999999,21,6
783,Raw (no calibration),0.6571428571428571,22,6
783,Random control,0.03809523809523809,22,6
783,Per-language norm.,0.6571428571428571,22,6
783,Backbone-only norm.,0.17142857142857143,22,6
783,Z-score,0.3857142857142857,22,6
783,Quantile normalization,-0.10584414582255706,22,6
783,ComBat-EB,0.6571428571428571,22,6
783,Dawid-Skene EM,0.7566060246227577,22,6
783,Ensemble,0.19160507199659121,22,6
783,CBC,0.8428571428571429,22,6
783,CBC-Weighted,0.8428571428571429,22,6
783,Oracle (eval-task beta),0.9999999999999999,22,6
784,Raw (no calibration),0.6285714285714287,20,6
784,Random control,-0.061904761904761914,20,6
784,Per-language norm.,0.6285714285714287,20,6
784,Backbone-only norm.,0.1619047619047619,20,6
784,Z-score,0.11904761904761907,20,6
784,Quantile normalization,-0.08176511461257051,20,6
784,ComBat-EB,0.5952380952380952,20,6
784,Dawid-Skene EM,0.7590243887083169,20,6
784,Ensemble,-0.00592891631616174,20,6
784,CBC,0.8047619047619047,20,6
784,CBC-Weighted,0.8047619047619047,20,6
784,Oracle (eval-task beta),0.9999999999999999,20,6
785,Raw (no calibration),0.6142857142857141,19,6
785,Random control,0.01428571428571428,19,6
785,Per-language norm.,0.6142857142857141,19,6
785,Backbone-only norm.,0.00952380952380953,19,6
785,Z-score,0.30476190476190473,19,6
785,Quantile normalization,-0.10517093208730977,19,6
785,ComBat-EB,0.6142857142857141,19,6
785,Dawid-Skene EM,0.1274903406906184,19,6
785,Ensemble,-0.026199275429058397,19,6
785,CBC,0.8761904761904761,19,6
785,CBC-Weighted,0.8761904761904761,19,6
785,Oracle (eval-task beta),0.9999999999999999,19,6
786,Raw (no calibration),0.680952380952381,21,6
786,Random control,-0.0857142857142857,21,6
786,Per-language norm.,0.680952380952381,21,6
786,Backbone-only norm.,0.19047619047619047,21,6
786,Z-score,0.1380952380952381,21,6
786,Quantile normalization,-0.09886597504779626,21,6
786,ComBat-EB,0.7142857142857143,21,6
786,Dawid-Skene EM,0.33994298198410694,21,6
786,Ensemble,0.042640145557493535,21,6
786,CBC,0.9666666666666666,21,6
786,CBC-Weighted,0.9666666666666666,21,6
786,Oracle (eval-task beta),0.9999999999999999,21,6
787,Raw (no calibration),0.6666666666666667,22,6
787,Random control,-0.009523809523809521,22,6
787,Per-language norm.,0.6666666666666667,22,6
787,Backbone-only norm.,0.1285714285714286,22,6
787,Z-score,0.557142857142857,22,6
787,Quantile normalization,-0.10448472150186748,22,6
787,ComBat-EB,0.6666666666666667,22,6
787,Dawid-Skene EM,0.12249166782475973,22,6
787,Ensemble,0.16679273850096651,22,6
787,CBC,0.9285714285714286,22,6
787,CBC-Weighted,0.9285714285714286,22,6
787,Oracle (eval-task beta),0.9999999999999999,22,6
788,Raw (no calibration),0.6571428571428571,24,6
788,Random control,-0.004761904761904751,24,6
788,Per-language norm.,0.6571428571428571,24,6
788,Backbone-only norm.,0.17142857142857143,24,6
788,Z-score,0.17619047619047618,24,6
788,Quantile normalization,-0.09360225500265076,24,6
788,ComBat-EB,0.6571428571428571,24,6
788,Dawid-Skene EM,0.7590243887083169,24,6
788,Ensemble,0.07602040816326529,24,6
788,CBC,0.8142857142857143,24,6
788,CBC-Weighted,0.8142857142857143,24,6
788,Oracle (eval-task beta),0.9999999999999999,24,6
789,Raw (no calibration),0.6523809523809524,21,6
789,Random control,-0.08095238095238096,21,6
789,Per-language norm.,0.6523809523809524,21,6
789,Backbone-only norm.,0.06190476190476189,21,6
789,Z-score,0.21428571428571427,21,6
789,Quantile normalization,-0.12291056214346616,21,6
789,ComBat-EB,0.6523809523809524,21,6
789,Dawid-Skene EM,0.20000000000000004,21,6
789,Ensemble,0.031385884594319916,21,6
789,CBC,0.9285714285714286,21,6
789,CBC-Weighted,0.9285714285714286,21,6
789,Oracle (eval-task beta),0.9999999999999999,21,6
790,Raw (no calibration),0.680952380952381,25,6
790,Random control,-0.04761904761904762,25,6
790,Per-language norm.,0.680952380952381,25,6
790,Backbone-only norm.,-1.9825411154020653e-17,25,6
790,Z-score,0.09999999999999999,25,6
790,Quantile normalization,-0.10894565634102857,25,6
790,ComBat-EB,0.680952380952381,25,6
790,Dawid-Skene EM,0.33994298198410694,25,6
790,Ensemble,-0.053369096669416256,25,6
790,CBC,0.895238095238095,25,6
790,CBC-Weighted,0.895238095238095,25,6
790,Oracle (eval-task beta),0.9999999999999999,25,6
791,Raw (no calibration),0.6571428571428571,18,6
791,Random control,0.02380952380952382,18,6
791,Per-language norm.,0.6571428571428571,18,6
791,Backbone-only norm.,0.08095238095238093,18,6
791,Z-score,0.09999999999999999,18,6
791,Quantile normalization,-0.10720597583371454,18,6
791,ComBat-EB,0.6571428571428571,18,6
791,Dawid-Skene EM,0.3800678080952247,18,6
791,Ensemble,0.04231467490070878,18,6
791,CBC,0.9999999999999999,18,6
791,CBC-Weighted,0.9999999999999999,18,6
791,Oracle (eval-task beta),0.9999999999999999,18,6
792,Raw (no calibration),0.6428571428571427,26,6
792,Random control,0.01428571428571429,26,6
792,Per-language norm.,0.6428571428571427,26,6
792,Backbone-only norm.,0.19523809523809524,26,6
792,Z-score,0.21428571428571425,26,6
792,Quantile normalization,-0.08706822482300461,26,6
792,ComBat-EB,0.6428571428571427,26,6
792,Dawid-Skene EM,0.5053841523948118,26,6
792,Ensemble,0.07021561304663142,26,6
792,CBC,0.9095238095238095,26,6
792,CBC-Weighted,0.9095238095238095,26,6
792,Oracle (eval-task beta),0.9999999999999999,26,6
793,Raw (no calibration),0.7,17,6
793,Random control,-0.01428571428571428,17,6
793,Per-language norm.,0.7,17,6
793,Backbone-only norm.,0.22857142857142856,17,6
793,Z-score,0.3,17,6
793,Quantile normalization,-0.09965264204825006,17,6
793,ComBat-EB,0.7,17,6
793,Dawid-Skene EM,0.7051230065339833,17,6
793,Ensemble,0.03263546274732538,17,6
793,CBC,0.9666666666666666,17,6
793,CBC-Weighted,0.9666666666666666,17,6
793,Oracle (eval-task beta),0.9999999999999999,17,6
794,Raw (no calibration),0.6523809523809524,19,6
794,Random control,-0.04761904761904762,19,6
794,Per-language norm.,0.6523809523809524,19,6
794,Backbone-only norm.,-0.04285714285714285,19,6
794,Z-score,0.028571428571428574,19,6
794,Quantile normalization,-0.08253726260446329,19,6
794,ComBat-EB,0.6523809523809524,19,6
794,Dawid-Skene EM,0.20000000000000004,19,6
794,Ensemble,-0.03264719506543499,19,6
794,CBC,0.9238095238095239,19,6
794,CBC-Weighted,0.9238095238095239,19,6
794,Oracle (eval-task beta),0.9999999999999999,19,6
795,Raw (no calibration),0.6666666666666667,20,6
795,Random control,0.014285714285714292,20,6
795,Per-language norm.,0.6666666666666667,20,6
795,Backbone-only norm.,0.07142857142857142,20,6
795,Z-score,0.2619047619047619,20,6
795,Quantile normalization,-0.10597792922834462,20,6
795,ComBat-EB,0.6666666666666667,20,6
795,Dawid-Skene EM,0.39999999999999997,20,6
795,Ensemble,0.06326014963981876,20,6
795,CBC,0.8714285714285713,20,6
795,CBC-Weighted,0.8714285714285713,20,6
795,Oracle (eval-task beta),0.9999999999999999,20,6
796,Raw (no calibration),0.7238095238095238,20,6
796,Random control,0.10952380952380951,20,6
796,Per-language norm.,0.7238095238095238,20,6
796,Backbone-only norm.,0.05238095238095238,20,6
796,Z-score,0.22380952380952382,20,6
796,Quantile normalization,-0.08712701867619331,20,6
796,ComBat-EB,0.7238095238095238,20,6
796,Dawid-Skene EM,1.0,20,6
796,Ensemble,-0.024841664290898728,20,6
796,CBC,0.9095238095238095,20,6
796,CBC-Weighted,0.9095238095238095,20,6
796,Oracle (eval-task beta),0.9999999999999999,20,6
797,Raw (no calibration),0.6571428571428571,17,6
797,Random control,0.019047619047619042,17,6
797,Per-language norm.,0.6571428571428571,17,6
797,Backbone-only norm.,-0.014285714285714287,17,6
797,Z-score,0.3095238095238096,17,6
797,Quantile normalization,-0.10941812060425905,17,6
797,ComBat-EB,0.6571428571428571,17,6
797,Dawid-Skene EM,0.9272445692856943,17,6
797,Ensemble,-0.06445578231292518,17,6
797,CBC,0.8142857142857143,17,6
797,CBC-Weighted,0.8142857142857143,17,6
797,Oracle (eval-task beta),0.9999999999999999,17,6
798,Raw (no calibration),0.680952380952381,19,6
798,Random control,0.047619047619047616,19,6
798,Per-language norm.,0.680952380952381,19,6
798,Backbone-only norm.,-0.06190476190476192,19,6
798,Z-score,0.09047619047619047,19,6
798,Quantile normalization,-0.11854215150501457,19,6
798,ComBat-EB,0.680952380952381,19,6
798,Dawid-Skene EM,1.0,19,6
798,Ensemble,-0.05374149451150695,19,6
798,CBC,0.9666666666666666,19,6
798,CBC-Weighted,0.9666666666666666,19,6
798,Oracle (eval-task beta),0.9999999999999999,19,6
799,Raw (no calibration),0.6857142857142857,19,6
799,Random control,-0.04285714285714285,19,6
799,Per-language norm.,0.6857142857142857,19,6
799,Backbone-only norm.,0.10476190476190476,19,6
799,Z-score,0.3619047619047619,19,6
799,Quantile normalization,-0.086479463268924,19,6
799,ComBat-EB,0.6857142857142857,19,6
799,Dawid-Skene EM,0.23491734855024854,19,6
799,Ensemble,0.10167428255636222,19,6
799,CBC,0.8714285714285713,19,6
799,CBC-Weighted,0.8714285714285713,19,6
799,Oracle (eval-task beta),0.9999999999999999,19,6
800,Raw (no calibration),0.6238095238095237,20,6
800,Random control,-0.004761904761904757,20,6
800,Per-language norm.,0.6238095238095237,20,6
800,Backbone-only norm.,0.05714285714285714,20,6
800,Z-score,0.09523809523809523,20,6
800,Quantile normalization,-0.09581803525329853,20,6
800,ComBat-EB,0.6238095238095237,20,6
800,Dawid-Skene EM,0.33994298198410694,20,6
800,Ensemble,0.031098984343372642,20,6
800,CBC,0.8380952380952381,20,6
800,CBC-Weighted,0.8380952380952381,20,6
800,Oracle (eval-task beta),0.9999999999999999,20,6
801,Raw (no calibration),0.6285714285714284,18,6
801,Random control,-0.03809523809523807,18,6
801,Per-language norm.,0.6285714285714284,18,6
801,Backbone-only norm.,-3.96508223080413e-18,18,6
801,Z-score,0.2571428571428571,18,6
801,Quantile normalization,-0.1052420401836451,18,6
801,ComBat-EB,0.6285714285714284,18,6
801,Dawid-Skene EM,1.0,18,6
801,Ensemble,-0.007309992090540616,18,6
801,CBC,0.9333333333333333,18,6
801,CBC-Weighted,0.9333333333333333,18,6
801,Oracle (eval-task beta),0.9999999999999999,18,6
802,Raw (no calibration),0.6285714285714287,22,6
802,Random control,0.06666666666666668,22,6
802,Per-language norm.,0.6285714285714287,22,6
802,Backbone-only norm.,0.1142857142857143,22,6
802,Z-score,0.11904761904761905,22,6
802,Quantile normalization,-0.08444894209331968,22,6
802,ComBat-EB,0.6285714285714287,22,6
802,Dawid-Skene EM,0.5358846823016835,22,6
802,Ensemble,0.0007259579806132546,22,6
802,CBC,0.8238095238095239,22,6
802,CBC-Weighted,0.8238095238095239,22,6
802,Oracle (eval-task beta),0.9999999999999999,22,6
803,Raw (no calibration),0.7047619047619047,20,6
803,Random control,0.004761904761904767,20,6
803,Per-language norm.,0.7047619047619047,20,6
803,Backbone-only norm.,0.10952380952380954,20,6
803,Z-score,0.4809523809523809,20,6
803,Quantile normalization,-0.09589363252698893,20,6
803,ComBat-EB,0.7047619047619047,20,6
803,Dawid-Skene EM,0.6039582022654726,20,6
803,Ensemble,-0.04023265636928982,20,6
803,CBC,0.9999999999999999,20,6
803,CBC-Weighted,0.9999999999999999,20,6
803,Oracle (eval-task beta),0.9999999999999999,20,6
804,Raw (no calibration),0.6285714285714284,18,6
804,Random control,-0.07619047619047617,18,6
804,Per-language norm.,0.6285714285714284,18,6
804,Backbone-only norm.,0.14285714285714285,18,6
804,Z-score,0.4714285714285714,18,6
804,Quantile normalization,-0.08972537412269967,18,6
804,ComBat-EB,0.6285714285714284,18,6
804,Dawid-Skene EM,-0.06659388758371565,18,6
804,Ensemble,-0.023809523809523805,18,6
804,CBC,0.9333333333333333,18,6
804,CBC-Weighted,0.9333333333333333,18,6
804,Oracle (eval-task beta),0.9999999999999999,18,6
805,Raw (no calibration),0.6428571428571429,22,6
805,Random control,-0.04285714285714286,22,6
805,Per-language norm.,0.6428571428571429,22,6
805,Backbone-only norm.,0.04761904761904762,22,6
805,Z-score,0.3523809523809523,22,6
805,Quantile normalization,-0.09948039304359928,22,6
805,ComBat-EB,0.6428571428571429,22,6
805,Dawid-Skene EM,0.0,22,6
805,Ensemble,0.06528852397181517,22,6
805,CBC,0.895238095238095,22,6
805,CBC-Weighted,0.895238095238095,22,6
805,Oracle (eval-task beta),0.9999999999999999,22,6
806,Raw (no calibration),0.6666666666666666,24,6
806,Random control,-0.03333333333333334,24,6
806,Per-language norm.,0.6666666666666666,24,6
806,Backbone-only norm.,0.06190476190476189,24,6
806,Z-score,0.15238095238095237,24,6
806,Quantile normalization,-0.09842702155132368,24,6
806,ComBat-EB,0.6523809523809524,24,6
806,Dawid-Skene EM,0.716630414212286,24,6
806,Ensemble,0.04949859515694955,24,6
806,CBC,0.8999999999999998,24,6
806,CBC-Weighted,0.8999999999999998,24,6
806,Oracle (eval-task beta),0.9999999999999999,24,6
807,Raw (no calibration),0.6428571428571429,18,6
807,Random control,-0.033333333333333326,18,6
807,Per-language norm.,0.6428571428571429,18,6
807,Backbone-only norm.,-0.08095238095238096,18,6
807,Z-score,0.34761904761904755,18,6
807,Quantile normalization,-0.1166641744780865,18,6
807,ComBat-EB,0.6428571428571429,18,6
807,Dawid-Skene EM,0.9272445692856943,18,6
807,Ensemble,-0.03195519063848185,18,6
807,CBC,0.9333333333333332,18,6
807,CBC-Weighted,0.9333333333333332,18,6
807,Oracle (eval-task beta),0.9999999999999999,18,6
808,Raw (no calibration),0.6285714285714287,21,6
808,Random control,-0.0619047619047619,21,6
808,Per-language norm.,0.6285714285714287,21,6
808,Backbone-only norm.,-0.03333333333333333,21,6
808,Z-score,-1.982541115402065e-18,21,6
808,Quantile normalization,-0.09089210072090334,21,6
808,ComBat-EB,0.6285714285714287,21,6
808,Dawid-Skene EM,0.4370395817310141,21,6
808,Ensemble,-0.05307570492262055,21,6
808,CBC,0.8999999999999998,21,6
808,CBC-Weighted,0.8999999999999998,21,6
808,Oracle (eval-task beta),0.9999999999999999,21,6
809,Raw (no calibration),0.6571428571428571,22,6
809,Random control,-0.07142857142857138,22,6
809,Per-language norm.,0.6571428571428571,22,6
809,Backbone-only norm.,0.10476190476190476,22,6
809,Z-score,0.46190476190476176,22,6
809,Quantile normalization,-0.11346561068072691,22,6
809,ComBat-EB,0.6571428571428571,22,6
809,Dawid-Skene EM,0.9272445692856943,22,6
809,Ensemble,0.1191736908819189,22,6
809,CBC,0.8999999999999998,22,6
809,CBC-Weighted,0.8999999999999998,22,6
809,Oracle (eval-task beta),0.9999999999999999,22,6
810,Raw (no calibration),0.6666666666666667,23,6
810,Random control,-0.03809523809523809,23,6
810,Per-language norm.,0.6666666666666667,23,6
810,Backbone-only norm.,0.01904761904761906,23,6
810,Z-score,0.08095238095238096,23,6
810,Quantile normalization,-0.11050277271611171,23,6
810,ComBat-EB,0.6666666666666667,23,6
810,Dawid-Skene EM,0.017044986823076827,23,6
810,Ensemble,0.007139924063329736,23,6
810,CBC,0.9238095238095239,23,6
810,CBC-Weighted,0.9238095238095239,23,6
810,Oracle (eval-task beta),0.9999999999999999,23,6
811,Raw (no calibration),0.6571428571428571,24,6
811,Random control,-0.02380952380952381,24,6
811,Per-language norm.,0.6571428571428571,24,6
811,Backbone-only norm.,0.09047619047619047,24,6
811,Z-score,0.29047619047619044,24,6
811,Quantile normalization,-0.10157776972080719,24,6
811,ComBat-EB,0.6571428571428571,24,6
811,Dawid-Skene EM,0.35054681598504683,24,6
811,Ensemble,0.02669188103352663,24,6
811,CBC,0.9666666666666666,24,6
811,CBC-Weighted,0.9666666666666666,24,6
811,Oracle (eval-task beta),0.9999999999999999,24,6
812,Raw (no calibration),0.6428571428571429,20,6
812,Random control,0.23809523809523805,20,6
812,Per-language norm.,0.6428571428571429,20,6
812,Backbone-only norm.,0.033333333333333326,20,6
812,Z-score,0.05714285714285714,20,6
812,Quantile normalization,-0.11194732635151405,20,6
812,ComBat-EB,0.6428571428571429,20,6
812,Dawid-Skene EM,0.20000000000000004,20,6
812,Ensemble,0.0032166271193697993,20,6
812,CBC,0.8952380952380953,20,6
812,CBC-Weighted,0.8952380952380953,20,6
812,Oracle (eval-task beta),0.9999999999999999,20,6
813,Raw (no calibration),0.6428571428571429,21,6
813,Random control,-0.03333333333333334,21,6
813,Per-language norm.,0.6428571428571429,21,6
813,Backbone-only norm.,-0.038095238095238106,21,6
813,Z-score,0.119047619047619,21,6
813,Quantile normalization,-0.10606389246150008,21,6
813,ComBat-EB,0.6428571428571429,21,6
813,Dawid-Skene EM,0.9272445692856943,21,6
813,Ensemble,-0.042505274484611485,21,6
813,CBC,0.9428571428571428,21,6
813,CBC-Weighted,0.9428571428571428,21,6
813,Oracle (eval-task beta),0.9999999999999999,21,6
814,Raw (no calibration),0.6142857142857141,20,6
814,Random control,0.052380952380952396,20,6
814,Per-language norm.,0.6142857142857141,20,6
814,Backbone-only norm.,0.09523809523809522,20,6
814,Z-score,0.13809523809523808,20,6
814,Quantile normalization,-0.09836034565870755,20,6
814,ComBat-EB,0.6142857142857141,20,6
814,Dawid-Skene EM,0.20528771892061887,20,6
814,Ensemble,0.06815621579818101,20,6
814,CBC,0.8285714285714285,20,6
814,CBC-Weighted,0.8285714285714285,20,6
814,Oracle (eval-task beta),0.9999999999999999,20,6
815,Raw (no calibration),0.6904761904761905,16,6
815,Random control,-0.05714285714285713,16,6
815,Per-language norm.,0.6904761904761905,16,6
815,Backbone-only norm.,0.057142857142857155,16,6
815,Z-score,0.09999999999999999,16,6
815,Quantile normalization,-0.10396870806318327,16,6
815,ComBat-EB,0.6904761904761905,16,6
815,Dawid-Skene EM,0.15846055842145712,16,6
815,Ensemble,0.022598516062355817,16,6
815,CBC,0.8999999999999998,16,6
815,CBC-Weighted,0.8999999999999998,16,6
815,Oracle (eval-task beta),0.9999999999999999,16,6
816,Raw (no calibration),0.6666666666666666,23,6
816,Random control,-0.028571428571428577,23,6
816,Per-language norm.,0.6666666666666666,23,6
816,Backbone-only norm.,-7.93016446160826e-18,23,6
816,Z-score,0.22380952380952376,23,6
816,Quantile normalization,-0.097815252417928,23,6
816,ComBat-EB,0.6666666666666666,23,6
816,Dawid-Skene EM,0.8628679329364746,23,6
816,Ensemble,-0.06578992881486562,23,6
816,CBC,0.9999999999999999,23,6
816,CBC-Weighted,0.9999999999999999,23,6
816,Oracle (eval-task beta),0.9999999999999999,23,6
817,Raw (no calibration),0.6571428571428571,19,6
817,Random control,-0.04285714285714285,19,6
817,Per-language norm.,0.6571428571428571,19,6
817,Backbone-only norm.,0.06666666666666667,19,6
817,Z-score,0.16666666666666666,19,6
817,Quantile normalization,-0.08202382975930782,19,6
817,ComBat-EB,0.6571428571428571,19,6
817,Dawid-Skene EM,0.7590243887083169,19,6
817,Ensemble,0.09864825502089514,19,6
817,CBC,0.9428571428571428,19,6
817,CBC-Weighted,0.9428571428571428,19,6
817,Oracle (eval-task beta),0.9999999999999999,19,6
818,Raw (no calibration),0.6285714285714287,19,6
818,Random control,-0.014285714285714289,19,6
818,Per-language norm.,0.6285714285714287,19,6
818,Backbone-only norm.,-0.019047619047619056,19,6
818,Z-score,0.3428571428571428,19,6
818,Quantile normalization,-0.10314069554388283,19,6
818,ComBat-EB,0.6285714285714287,19,6
818,Dawid-Skene EM,1.0,19,6
818,Ensemble,0.055430444552638694,19,6
818,CBC,0.9999999999999999,19,6
818,CBC-Weighted,0.9999999999999999,19,6
818,Oracle (eval-task beta),0.9999999999999999,19,6
819,Raw (no calibration),0.680952380952381,20,6
819,Random control,-0.019047619047619042,20,6
819,Per-language norm.,0.680952380952381,20,6
819,Backbone-only norm.,0.13333333333333336,20,6
819,Z-score,0.13809523809523808,20,6
819,Quantile normalization,-0.10573693574982278,20,6
819,ComBat-EB,0.680952380952381,20,6
819,Dawid-Skene EM,0.1274903406906184,20,6
819,Ensemble,0.037108887230749746,20,6
819,CBC,0.9666666666666666,20,6
819,CBC-Weighted,0.9666666666666666,20,6
819,Oracle (eval-task beta),0.9999999999999999,20,6
820,Raw (no calibration),0.619047619047619,20,6
820,Random control,-0.05714285714285715,20,6
820,Per-language norm.,0.619047619047619,20,6
820,Backbone-only norm.,0.023809523809523805,20,6
820,Z-score,0.4238095238095237,20,6
820,Quantile normalization,-0.0837670679054257,20,6
820,ComBat-EB,0.619047619047619,20,6
820,Dawid-Skene EM,0.5836359560984724,20,6
820,Ensemble,0.07785302642872882,20,6
820,CBC,0.8571428571428571,20,6
820,CBC-Weighted,0.8571428571428571,20,6
820,Oracle (eval-task beta),0.9999999999999999,20,6
821,Raw (no calibration),0.680952380952381,20,6
821,Random control,-0.10000000000000002,20,6
821,Per-language norm.,0.680952380952381,20,6
821,Backbone-only norm.,0.07619047619047618,20,6
821,Z-score,0.2571428571428571,20,6
821,Quantile normalization,-0.07797496334102957,20,6
821,ComBat-EB,0.680952380952381,20,6
821,Dawid-Skene EM,0.5836359560984724,20,6
821,Ensemble,-0.05475017244379516,20,6
821,CBC,0.9428571428571428,20,6
821,CBC-Weighted,0.9428571428571428,20,6
821,Oracle (eval-task beta),0.9999999999999999,20,6
822,Raw (no calibration),0.6285714285714287,22,6
822,Random control,0.09047619047619049,22,6
822,Per-language norm.,0.6285714285714287,22,6
822,Backbone-only norm.,0.1904761904761905,22,6
822,Z-score,0.5428571428571428,22,6
822,Quantile normalization,-0.08434270740979014,22,6
822,ComBat-EB,0.6428571428571429,22,6
822,Dawid-Skene EM,1.0,22,6
822,Ensemble,0.04883005536621561,22,6
822,CBC,0.8571428571428571,22,6
822,CBC-Weighted,0.8571428571428571,22,6
822,Oracle (eval-task beta),0.9999999999999999,22,6
823,Raw (no calibration),0.6904761904761905,20,6
823,Random control,0.07142857142857141,20,6
823,Per-language norm.,0.6904761904761905,20,6
823,Backbone-only norm.,0.07142857142857141,20,6
823,Z-score,0.34285714285714286,20,6
823,Quantile normalization,-0.08355950571905268,20,6
823,ComBat-EB,0.6904761904761905,20,6
823,Dawid-Skene EM,0.08191865017382637,20,6
823,Ensemble,0.025856206295109214,20,6
823,CBC,0.9095238095238096,20,6
823,CBC-Weighted,0.9095238095238096,20,6
823,Oracle (eval-task beta),0.9999999999999999,20,6
824,Raw (no calibration),0.6619047619047619,21,6
824,Random control,-0.10952380952380955,21,6
824,Per-language norm.,0.6619047619047619,21,6
824,Backbone-only norm.,0.2714285714285714,21,6
824,Z-score,0.3476190476190476,21,6
824,Quantile normalization,-0.07395487696560459,21,6
824,ComBat-EB,0.6619047619047619,21,6
824,Dawid-Skene EM,0.0,21,6
824,Ensemble,0.027876491064948012,21,6
824,CBC,0.8333333333333333,21,6
824,CBC-Weighted,0.8333333333333333,21,6
824,Oracle (eval-task beta),0.9999999999999999,21,6
825,Raw (no calibration),0.6428571428571429,14,6
825,Random control,0.019047619047619053,14,6
825,Per-language norm.,0.6428571428571429,14,6
825,Backbone-only norm.,0.26666666666666666,14,6
825,Z-score,0.4523809523809524,14,6
825,Quantile normalization,-0.09297441932972805,14,6
825,ComBat-EB,0.6428571428571429,14,6
825,Dawid-Skene EM,0.6857033858524727,14,6
825,Ensemble,0.198744996059921,14,6
825,CBC,0.8857142857142856,14,6
825,CBC-Weighted,0.8857142857142856,14,6
825,Oracle (eval-task beta),0.9999999999999999,14,6
826,Raw (no calibration),0.6285714285714287,23,6
826,Random control,-0.028571428571428564,23,6
826,Per-language norm.,0.6285714285714287,23,6
826,Backbone-only norm.,-0.05714285714285713,23,6
826,Z-score,0.07142857142857142,23,6
826,Quantile normalization,-0.103843669489786,23,6
826,ComBat-EB,0.6285714285714287,23,6
826,Dawid-Skene EM,0.20000000000000004,23,6
826,Ensemble,-0.011236222114027966,23,6
826,CBC,0.9238095238095239,23,6
826,CBC-Weighted,0.9238095238095239,23,6
826,Oracle (eval-task beta),0.9999999999999999,23,6
827,Raw (no calibration),0.6285714285714287,21,6
827,Random control,0.09047619047619049,21,6
827,Per-language norm.,0.6285714285714287,21,6
827,Backbone-only norm.,-0.07619047619047617,21,6
827,Z-score,0.10952380952380951,21,6
827,Quantile normalization,-0.10211878427370805,21,6
827,ComBat-EB,0.6285714285714287,21,6
827,Dawid-Skene EM,1.0,21,6
827,Ensemble,-0.05490850815289643,21,6
827,CBC,0.8952380952380953,21,6
827,CBC-Weighted,0.8952380952380953,21,6
827,Oracle (eval-task beta),0.9999999999999999,21,6
828,Raw (no calibration),0.6904761904761905,19,6
828,Random control,-0.02857142857142858,19,6
828,Per-language norm.,0.6904761904761905,19,6
828,Backbone-only norm.,-0.03333333333333334,19,6
828,Z-score,0.2476190476190476,19,6
828,Quantile normalization,-0.09487802205460082,19,6
828,ComBat-EB,0.6666666666666666,19,6
828,Dawid-Skene EM,-0.05591870181968868,19,6
828,Ensemble,-0.030084442339162125,19,6
828,CBC,0.9999999999999999,19,6
828,CBC-Weighted,0.9999999999999999,19,6
828,Oracle (eval-task beta),0.9999999999999999,19,6
829,Raw (no calibration),0.6285714285714287,23,6
829,Random control,-0.09523809523809525,23,6
829,Per-language norm.,0.6285714285714287,23,6
829,Backbone-only norm.,0.1238095238095238,23,6
829,Z-score,0.4142857142857142,23,6
829,Quantile normalization,-0.1049224095238774,23,6
829,ComBat-EB,0.6285714285714287,23,6
829,Dawid-Skene EM,0.0,23,6
829,Ensemble,0.09642270526951664,23,6
829,CBC,0.8714285714285713,23,6
829,CBC-Weighted,0.8714285714285713,23,6
829,Oracle (eval-task beta),0.9999999999999999,23,6
830,Raw (no calibration),0.680952380952381,19,6
830,Random control,-0.10952380952380951,19,6
830,Per-language norm.,0.680952380952381,19,6
830,Backbone-only norm.,0.07619047619047618,19,6
830,Z-score,0.45238095238095244,19,6
830,Quantile normalization,-0.07741908747186117,19,6
830,ComBat-EB,0.680952380952381,19,6
830,Dawid-Skene EM,1.0,19,6
830,Ensemble,0.0899219902016468,19,6
830,CBC,0.9666666666666666,19,6
830,CBC-Weighted,0.9666666666666666,19,6
830,Oracle (eval-task beta),0.9999999999999999,19,6
831,Raw (no calibration),0.7047619047619047,21,6
831,Random control,0.12857142857142856,21,6
831,Per-language norm.,0.7047619047619047,21,6
831,Backbone-only norm.,0.05238095238095237,21,6
831,Z-score,0.461904761904762,21,6
831,Quantile normalization,-0.11779491053291455,21,6
831,ComBat-EB,0.7047619047619047,21,6
831,Dawid-Skene EM,-0.06238289657744634,21,6
831,Ensemble,-0.024982401522835592,21,6
831,CBC,0.9285714285714286,21,6
831,CBC-Weighted,0.9285714285714286,21,6
831,Oracle (eval-task beta),0.9999999999999999,21,6
832,Raw (no calibration),0.6428571428571429,22,6
832,Random control,-0.05238095238095238,22,6
832,Per-language norm.,0.6428571428571429,22,6
832,Backbone-only norm.,-0.019047619047619053,22,6
832,Z-score,-0.004761904761904759,22,6
832,Quantile normalization,-0.11176624134854443,22,6
832,ComBat-EB,0.6428571428571429,22,6
832,Dawid-Skene EM,0.39999999999999997,22,6
832,Ensemble,-0.03095238095238096,22,6
832,CBC,0.8714285714285713,22,6
832,CBC-Weighted,0.8714285714285713,22,6
832,Oracle (eval-task beta),0.9999999999999999,22,6
833,Raw (no calibration),0.6666666666666666,19,6
833,Random control,0.06190476190476191,19,6
833,Per-language norm.,0.6666666666666666,19,6
833,Backbone-only norm.,0.08571428571428572,19,6
833,Z-score,0.11904761904761904,19,6
833,Quantile normalization,-0.10918763635512699,19,6
833,ComBat-EB,0.6666666666666666,19,6
833,Dawid-Skene EM,0.21302258260369342,19,6
833,Ensemble,0.004761904761904757,19,6
833,CBC,0.9285714285714286,19,6
833,CBC-Weighted,0.9285714285714286,19,6
833,Oracle (eval-task beta),0.9999999999999999,19,6
834,Raw (no calibration),0.6428571428571429,14,6
834,Random control,-0.04761904761904761,14,6
834,Per-language norm.,0.6428571428571429,14,6
834,Backbone-only norm.,0.32857142857142846,14,6
834,Z-score,0.2714285714285714,14,6
834,Quantile normalization,-0.0821645831484096,14,6
834,ComBat-EB,0.6571428571428571,14,6
834,Dawid-Skene EM,0.7566060246227577,14,6
834,Ensemble,-0.039948387917393406,14,6
834,CBC,0.8619047619047618,14,6
834,CBC-Weighted,0.8619047619047618,14,6
834,Oracle (eval-task beta),0.9999999999999999,14,6
835,Raw (no calibration),0.6428571428571429,21,6
835,Random control,-0.03333333333333334,21,6
835,Per-language norm.,0.6428571428571429,21,6
835,Backbone-only norm.,0.07619047619047623,21,6
835,Z-score,0.43333333333333324,21,6
835,Quantile normalization,-0.09695863528807613,21,6
835,ComBat-EB,0.6428571428571429,21,6
835,Dawid-Skene EM,1.0,21,6
835,Ensemble,0.017329340298345798,21,6
835,CBC,0.9333333333333333,21,6
835,CBC-Weighted,0.9333333333333333,21,6
835,Oracle (eval-task beta),0.9999999999999999,21,6
836,Raw (no calibration),0.6666666666666666,19,6
836,Random control,0.09999999999999999,19,6
836,Per-language norm.,0.6666666666666666,19,6
836,Backbone-only norm.,0.12380952380952381,19,6
836,Z-score,0.21904761904761907,19,6
836,Quantile normalization,-0.09577349258261404,19,6
836,ComBat-EB,0.6666666666666666,19,6
836,Dawid-Skene EM,0.4079571364593186,19,6
836,Ensemble,0.052910754602803436,19,6
836,CBC,0.9428571428571428,19,6
836,CBC-Weighted,0.9428571428571428,19,6
836,Oracle (eval-task beta),0.9999999999999999,19,6
837,Raw (no calibration),0.6142857142857141,20,6
837,Random control,-0.07142857142857142,20,6
837,Per-language norm.,0.6142857142857141,20,6
837,Backbone-only norm.,0.12380952380952381,20,6
837,Z-score,0.2857142857142857,20,6
837,Quantile normalization,-0.08645109928137555,20,6
837,ComBat-EB,0.6142857142857141,20,6
837,Dawid-Skene EM,0.503968253968254,20,6
837,Ensemble,0.046575174819563095,20,6
837,CBC,0.8380952380952381,20,6
837,CBC-Weighted,0.8380952380952381,20,6
837,Oracle (eval-task beta),0.9999999999999999,20,6
838,Raw (no calibration),0.6571428571428571,23,6
838,Random control,-0.05714285714285713,23,6
838,Per-language norm.,0.6571428571428571,23,6
838,Backbone-only norm.,-0.009523809523809526,23,6
838,Z-score,0.1380952380952381,23,6
838,Quantile normalization,-0.10220161981988804,23,6
838,ComBat-EB,0.6571428571428571,23,6
838,Dawid-Skene EM,0.48501953317261753,23,6
838,Ensemble,-0.0029087549397494544,23,6
838,CBC,0.9666666666666666,23,6
838,CBC-Weighted,0.9666666666666666,23,6
838,Oracle (eval-task beta),0.9999999999999999,23,6
839,Raw (no calibration),0.6428571428571429,21,6
839,Random control,-0.05238095238095238,21,6
839,Per-language norm.,0.6428571428571429,21,6
839,Backbone-only norm.,0.09999999999999999,21,6
839,Z-score,0.052380952380952375,21,6
839,Quantile normalization,-0.10051064944865641,21,6
839,ComBat-EB,0.6428571428571429,21,6
839,Dawid-Skene EM,0.28369760344246286,21,6
839,Ensemble,-0.027026150928893607,21,6
839,CBC,0.9095238095238096,21,6
839,CBC-Weighted,0.9095238095238096,21,6
839,Oracle (eval-task beta),0.9999999999999999,21,6
840,Raw (no calibration),0.6666666666666666,20,6
840,Random control,-0.047619047619047616,20,6
840,Per-language norm.,0.6666666666666666,20,6
840,Backbone-only norm.,-0.06666666666666665,20,6
840,Z-score,0.3857142857142857,20,6
840,Quantile normalization,-0.0765163381644109,20,6
840,ComBat-EB,0.6333333333333334,20,6
840,Dawid-Skene EM,0.6738043365125019,20,6
840,Ensemble,-0.0738153899685786,20,6
840,CBC,0.9095238095238095,20,6
840,CBC-Weighted,0.9095238095238095,20,6
840,Oracle (eval-task beta),0.9999999999999999,20,6
841,Raw (no calibration),0.6428571428571429,22,6
841,Random control,-0.09047619047619047,22,6
841,Per-language norm.,0.6428571428571429,22,6
841,Backbone-only norm.,0.04285714285714285,22,6
841,Z-score,0.09047619047619047,22,6
841,Quantile normalization,-0.10364773195107395,22,6
841,ComBat-EB,0.6571428571428571,22,6
841,Dawid-Skene EM,0.6150970800281369,22,6
841,Ensemble,-0.07583567473841742,22,6
841,CBC,0.9666666666666666,22,6
841,CBC-Weighted,0.9666666666666666,22,6
841,Oracle (eval-task beta),0.9999999999999999,22,6
842,Raw (no calibration),0.680952380952381,20,6
842,Random control,0.1,20,6
842,Per-language norm.,0.680952380952381,20,6
842,Backbone-only norm.,-0.038095238095238106,20,6
842,Z-score,-0.06666666666666665,20,6
842,Quantile normalization,-0.06601735537876821,20,6
842,ComBat-EB,0.680952380952381,20,6
842,Dawid-Skene EM,0.52,20,6
842,Ensemble,-0.0998123334956247,20,6
842,CBC,0.9428571428571428,20,6
842,CBC-Weighted,0.9428571428571428,20,6
842,Oracle (eval-task beta),0.9999999999999999,20,6
843,Raw (no calibration),0.6428571428571429,16,6
843,Random control,-0.023809523809523815,16,6
843,Per-language norm.,0.6428571428571429,16,6
843,Backbone-only norm.,0.32857142857142857,16,6
843,Z-score,0.2952380952380952,16,6
843,Quantile normalization,-0.10725269927770818,16,6
843,ComBat-EB,0.6428571428571429,16,6
843,Dawid-Skene EM,0.4222095290645062,16,6
843,Ensemble,0.14114473026692437,16,6
843,CBC,0.7999999999999999,16,6
843,CBC-Weighted,0.7999999999999999,16,6
843,Oracle (eval-task beta),0.9999999999999999,16,6
844,Raw (no calibration),0.680952380952381,21,6
844,Random control,-0.08095238095238096,21,6
844,Per-language norm.,0.680952380952381,21,6
844,Backbone-only norm.,0.03809523809523809,21,6
844,Z-score,0.1857142857142857,21,6
844,Quantile normalization,-0.08923878501327585,21,6
844,ComBat-EB,0.680952380952381,21,6
844,Dawid-Skene EM,0.6396724879797583,21,6
844,Ensemble,0.03178805569079836,21,6
844,CBC,0.9238095238095239,21,6
844,CBC-Weighted,0.9238095238095239,21,6
844,Oracle (eval-task beta),0.9999999999999999,21,6
845,Raw (no calibration),0.6428571428571429,23,6
845,Random control,0.01428571428571428,23,6
845,Per-language norm.,0.6428571428571429,23,6
845,Backbone-only norm.,0.05238095238095238,23,6
845,Z-score,0.2523809523809524,23,6
845,Quantile normalization,-0.10843407388363806,23,6
845,ComBat-EB,0.6428571428571429,23,6
845,Dawid-Skene EM,0.48501953317261753,23,6
845,Ensemble,-0.021573175156509087,23,6
845,CBC,0.9428571428571428,23,6
845,CBC-Weighted,0.9428571428571428,23,6
845,Oracle (eval-task beta),0.9999999999999999,23,6
846,Raw (no calibration),0.6523809523809524,18,6
846,Random control,0.052380952380952375,18,6
846,Per-language norm.,0.6523809523809524,18,6
846,Backbone-only norm.,0.14285714285714285,18,6
846,Z-score,0.2095238095238095,18,6
846,Quantile normalization,-0.08669554101549483,18,6
846,ComBat-EB,0.6523809523809524,18,6
846,Dawid-Skene EM,0.4568885861609073,18,6
846,Ensemble,0.04589783579024696,18,6
846,CBC,0.7999999999999999,18,6
846,CBC-Weighted,0.7999999999999999,18,6
846,Oracle (eval-task beta),0.9999999999999999,18,6
847,Raw (no calibration),0.6238095238095239,17,6
847,Random control,0.009523809523809528,17,6
847,Per-language norm.,0.6238095238095239,17,6
847,Backbone-only norm.,0.019047619047619053,17,6
847,Z-score,0.42857142857142855,17,6
847,Quantile normalization,-0.08138024961699396,17,6
847,ComBat-EB,0.6238095238095239,17,6
847,Dawid-Skene EM,0.48501953317261753,17,6
847,Ensemble,0.0238872393803836,17,6
847,CBC,0.9666666666666666,17,6
847,CBC-Weighted,0.9666666666666666,17,6
847,Oracle (eval-task beta),0.9999999999999999,17,6
848,Raw (no calibration),0.6666666666666666,16,6
848,Random control,-0.047619047619047616,16,6
848,Per-language norm.,0.6666666666666666,16,6
848,Backbone-only norm.,3.96508223080413e-18,16,6
848,Z-score,0.18571428571428567,16,6
848,Quantile normalization,-0.11762512483857157,16,6
848,ComBat-EB,0.6666666666666666,16,6
848,Dawid-Skene EM,0.15846055842145712,16,6
848,Ensemble,-0.002508901483861572,16,6
848,CBC,0.9285714285714286,16,6
848,CBC-Weighted,0.9285714285714286,16,6
848,Oracle (eval-task beta),0.9999999999999999,16,6
849,Raw (no calibration),0.6285714285714284,20,6
849,Random control,0.2095238095238095,20,6
849,Per-language norm.,0.6285714285714284,20,6
849,Backbone-only norm.,0.019047619047619053,20,6
849,Z-score,-0.09999999999999998,20,6
849,Quantile normalization,-0.10967724024632196,20,6
849,ComBat-EB,0.6285714285714284,20,6
849,Dawid-Skene EM,0.7590243887083169,20,6
849,Ensemble,-0.08093771555474394,20,6
849,CBC,0.9095238095238096,20,6
849,CBC-Weighted,0.9095238095238096,20,6
849,Oracle (eval-task beta),0.9999999999999999,20,6
850,Raw (no calibration),0.6571428571428571,22,6
850,Random control,0.10476190476190475,22,6
850,Per-language norm.,0.6571428571428571,22,6
850,Backbone-only norm.,-0.038095238095238085,22,6
850,Z-score,-0.00952380952380952,22,6
850,Quantile normalization,-0.08152535265511855,22,6
850,ComBat-EB,0.6571428571428571,22,6
850,Dawid-Skene EM,0.44341932440794557,22,6
850,Ensemble,-0.04507096029041176,22,6
850,CBC,0.8047619047619048,22,6
850,CBC-Weighted,0.8047619047619048,22,6
850,Oracle (eval-task beta),0.9999999999999999,22,6
851,Raw (no calibration),0.6142857142857141,21,6
851,Random control,-0.014285714285714289,21,6
851,Per-language norm.,0.6142857142857141,21,6
851,Backbone-only norm.,-0.03809523809523809,21,6
851,Z-score,0.2857142857142857,21,6
851,Quantile normalization,-0.07956352718298175,21,6
851,ComBat-EB,0.6142857142857141,21,6
851,Dawid-Skene EM,0.18835650198940201,21,6
851,Ensemble,0.010362417341754342,21,6
851,CBC,0.838095238095238,21,6
851,CBC-Weighted,0.838095238095238,21,6
851,Oracle (eval-task beta),0.9999999999999999,21,6
852,Raw (no calibration),0.6571428571428571,17,6
852,Random control,-0.02857142857142858,17,6
852,Per-language norm.,0.6571428571428571,17,6
852,Backbone-only norm.,-0.0857142857142857,17,6
852,Z-score,-0.07142857142857142,17,6
852,Quantile normalization,-0.10138578825566187,17,6
852,ComBat-EB,0.6571428571428571,17,6
852,Dawid-Skene EM,0.52,17,6
852,Ensemble,-0.08775216896128891,17,6
852,CBC,0.9666666666666666,17,6
852,CBC-Weighted,0.9666666666666666,17,6
852,Oracle (eval-task beta),0.9999999999999999,17,6
853,Raw (no calibration),0.6666666666666666,18,6
853,Random control,-0.02380952380952381,18,6
853,Per-language norm.,0.6666666666666666,18,6
853,Backbone-only norm.,-0.038095238095238106,18,6
853,Z-score,0.40952380952380946,18,6
853,Quantile normalization,-0.0984708544939578,18,6
853,ComBat-EB,0.6666666666666666,18,6
853,Dawid-Skene EM,0.6022292508680184,18,6
853,Ensemble,-0.006641452299806692,18,6
853,CBC,0.9095238095238095,18,6
853,CBC-Weighted,0.9095238095238095,18,6
853,Oracle (eval-task beta),0.9999999999999999,18,6
854,Raw (no calibration),0.6428571428571429,18,6
854,Random control,-3.96508223080413e-18,18,6
854,Per-language norm.,0.6428571428571429,18,6
854,Backbone-only norm.,0.01904761904761906,18,6
854,Z-score,0.43809523809523804,18,6
854,Quantile normalization,-0.09524852637253521,18,6
854,ComBat-EB,0.6428571428571429,18,6
854,Dawid-Skene EM,0.2375966836152159,18,6
854,Ensemble,0.014098047781338987,18,6
854,CBC,0.9285714285714286,18,6
854,CBC-Weighted,0.9285714285714286,18,6
854,Oracle (eval-task beta),0.9999999999999999,18,6
855,Raw (no calibration),0.6428571428571429,18,6
855,Random control,-0.052380952380952375,18,6
855,Per-language norm.,0.6428571428571429,18,6
855,Backbone-only norm.,-0.07619047619047618,18,6
855,Z-score,0.09999999999999999,18,6
855,Quantile normalization,-0.09851833501928763,18,6
855,ComBat-EB,0.6095238095238095,18,6
855,Dawid-Skene EM,0.6150970800281369,18,6
855,Ensemble,-0.06589253601294627,18,6
855,CBC,0.8619047619047618,18,6
855,CBC-Weighted,0.8619047619047618,18,6
855,Oracle (eval-task beta),0.9999999999999999,18,6
856,Raw (no calibration),0.7047619047619047,21,6
856,Random control,-0.07619047619047617,21,6
856,Per-language norm.,0.7047619047619047,21,6
856,Backbone-only norm.,0.09999999999999999,21,6
856,Z-score,0.38095238095238093,21,6
856,Quantile normalization,-0.11371400225965103,21,6
856,ComBat-EB,0.7047619047619047,21,6
856,Dawid-Skene EM,0.05721864839590885,21,6
856,Ensemble,0.07767122608340829,21,6
856,CBC,0.9666666666666666,21,6
856,CBC-Weighted,0.9666666666666666,21,6
856,Oracle (eval-task beta),0.9999999999999999,21,6
857,Raw (no calibration),0.6142857142857144,18,6
857,Random control,-0.07619047619047618,18,6
857,Per-language norm.,0.6142857142857144,18,6
857,Backbone-only norm.,0.038095238095238085,18,6
857,Z-score,-0.004761904761904771,18,6
857,Quantile normalization,-0.09298141211502686,18,6
857,ComBat-EB,0.6142857142857144,18,6
857,Dawid-Skene EM,0.5232898809704272,18,6
857,Ensemble,-0.07435255821708468,18,6
857,CBC,0.8666666666666666,18,6
857,CBC-Weighted,0.8666666666666666,18,6
857,Oracle (eval-task beta),0.9999999999999999,18,6
858,Raw (no calibration),0.6571428571428571,18,6
858,Random control,-0.019047619047619053,18,6
858,Per-language norm.,0.6571428571428571,18,6
858,Backbone-only norm.,-0.042857142857142864,18,6
858,Z-score,0.2857142857142857,18,6
858,Quantile normalization,-0.08057519943859434,18,6
858,ComBat-EB,0.6571428571428571,18,6
858,Dawid-Skene EM,0.6039582022654726,18,6
858,Ensemble,-0.029534106828675515,18,6
858,CBC,0.9999999999999999,18,6
858,CBC-Weighted,0.9999999999999999,18,6
858,Oracle (eval-task beta),0.9999999999999999,18,6
859,Raw (no calibration),0.6095238095238094,22,6
859,Random control,-0.08095238095238096,22,6
859,Per-language norm.,0.6095238095238094,22,6
859,Backbone-only norm.,0.2,22,6
859,Z-score,0.457142857142857,22,6
859,Quantile normalization,-0.07365935636553642,22,6
859,ComBat-EB,0.6095238095238094,22,6
859,Dawid-Skene EM,0.4404761904761904,22,6
859,Ensemble,0.18157985762973122,22,6
859,CBC,0.8571428571428571,22,6
859,CBC-Weighted,0.8571428571428571,22,6
859,Oracle (eval-task beta),0.9999999999999999,22,6
860,Raw (no calibration),0.6523809523809524,18,6
860,Random control,0.019047619047619042,18,6
860,Per-language norm.,0.6523809523809524,18,6
860,Backbone-only norm.,0.014285714285714278,18,6
860,Z-score,0.22380952380952376,18,6
860,Quantile normalization,-0.10456237052278798,18,6
860,ComBat-EB,0.6523809523809524,18,6
860,Dawid-Skene EM,1.0,18,6
860,Ensemble,-0.01715927227113491,18,6
860,CBC,0.9238095238095237,18,6
860,CBC-Weighted,0.9238095238095237,18,6
860,Oracle (eval-task beta),0.9999999999999999,18,6
861,Raw (no calibration),0.7047619047619047,25,6
861,Random control,-0.019047619047619042,25,6
861,Per-language norm.,0.7047619047619047,25,6
861,Backbone-only norm.,0.07619047619047618,25,6
861,Z-score,0.4523809523809524,25,6
861,Quantile normalization,-0.10019002761381733,25,6
861,ComBat-EB,0.7047619047619047,25,6
861,Dawid-Skene EM,1.0,25,6
861,Ensemble,0.0464080398718796,25,6
861,CBC,0.8904761904761903,25,6
861,CBC-Weighted,0.8904761904761903,25,6
861,Oracle (eval-task beta),0.9999999999999999,25,6
862,Raw (no calibration),0.6523809523809524,24,6
862,Random control,-0.009523809523809521,24,6
862,Per-language norm.,0.6523809523809524,24,6
862,Backbone-only norm.,0.13333333333333333,24,6
862,Z-score,0.3952380952380952,24,6
862,Quantile normalization,-0.09970393652303611,24,6
862,ComBat-EB,0.6523809523809524,24,6
862,Dawid-Skene EM,0.0808820932263555,24,6
862,Ensemble,0.1201735674884924,24,6
862,CBC,0.9095238095238095,24,6
862,CBC-Weighted,0.9095238095238095,24,6
862,Oracle (eval-task beta),0.9999999999999999,24,6
863,Raw (no calibration),0.6428571428571429,20,6
863,Random control,0.14285714285714285,20,6
863,Per-language norm.,0.6428571428571429,20,6
863,Backbone-only norm.,-0.01428571428571428,20,6
863,Z-score,0.04285714285714286,20,6
863,Quantile normalization,-0.0916820247794461,20,6
863,ComBat-EB,0.6428571428571429,20,6
863,Dawid-Skene EM,0.28369760344246286,20,6
863,Ensemble,-0.02347818699368424,20,6
863,CBC,0.8142857142857143,20,6
863,CBC-Weighted,0.8142857142857143,20,6
863,Oracle (eval-task beta),0.9999999999999999,20,6
864,Raw (no calibration),0.6142857142857141,24,6
864,Random control,0.014285714285714287,24,6
864,Per-language norm.,0.6142857142857141,24,6
864,Backbone-only norm.,0.10476190476190474,24,6
864,Z-score,0.32857142857142857,24,6
864,Quantile normalization,-0.06963623323564426,24,6
864,ComBat-EB,0.6142857142857141,24,6
864,Dawid-Skene EM,0.7182539682539684,24,6
864,Ensemble,0.05217275431988526,24,6
864,CBC,0.761904761904762,24,6
864,CBC-Weighted,0.761904761904762,24,6
864,Oracle (eval-task beta),0.9999999999999999,24,6
865,Raw (no calibration),0.6428571428571429,22,6
865,Random control,0.009523809523809526,22,6
865,Per-language norm.,0.6428571428571429,22,6
865,Backbone-only norm.,-0.07142857142857141,22,6
865,Z-score,0.2714285714285714,22,6
865,Quantile normalization,-0.11098315683529965,22,6
865,ComBat-EB,0.619047619047619,22,6
865,Dawid-Skene EM,0.2375966836152159,22,6
865,Ensemble,-0.05238095238095236,22,6
865,CBC,0.9666666666666666,22,6
865,CBC-Weighted,0.9666666666666666,22,6
865,Oracle (eval-task beta),0.9999999999999999,22,6
866,Raw (no calibration),0.6428571428571429,20,6
866,Random control,-0.0619047619047619,20,6
866,Per-language norm.,0.6428571428571429,20,6
866,Backbone-only norm.,-1.1895246692412391e-17,20,6
866,Z-score,-0.01428571428571428,20,6
866,Quantile normalization,-0.10329661512826281,20,6
866,ComBat-EB,0.6428571428571429,20,6
866,Dawid-Skene EM,0.7590243887083169,20,6
866,Ensemble,-0.009523809523809528,20,6
866,CBC,0.8857142857142856,20,6
866,CBC-Weighted,0.8857142857142856,20,6
866,Oracle (eval-task beta),0.9999999999999999,20,6
867,Raw (no calibration),0.6285714285714287,17,6
867,Random control,-0.04285714285714286,17,6
867,Per-language norm.,0.6285714285714287,17,6
867,Backbone-only norm.,0.028571428571428574,17,6
867,Z-score,0.3428571428571428,17,6
867,Quantile normalization,-0.10628263037831102,17,6
867,ComBat-EB,0.6285714285714287,17,6
867,Dawid-Skene EM,0.7590243887083169,17,6
867,Ensemble,-0.021718845131027377,17,6
867,CBC,0.9428571428571428,17,6
867,CBC-Weighted,0.9428571428571428,17,6
867,Oracle (eval-task beta),0.9999999999999999,17,6
868,Raw (no calibration),0.6666666666666666,24,6
868,Random control,0.009523809523809506,24,6
868,Per-language norm.,0.6666666666666666,24,6
868,Backbone-only norm.,0.24761904761904763,24,6
868,Z-score,0.5523809523809524,24,6
868,Quantile normalization,-0.10812983647925108,24,6
868,ComBat-EB,0.6666666666666666,24,6
868,Dawid-Skene EM,0.09299487542007165,24,6
868,Ensemble,0.14825239045545271,24,6
868,CBC,0.8952380952380953,24,6
868,CBC-Weighted,0.8952380952380953,24,6
868,Oracle (eval-task beta),0.9999999999999999,24,6
869,Raw (no calibration),0.6142857142857144,21,6
869,Random control,-0.07619047619047621,21,6
869,Per-language norm.,0.6142857142857144,21,6
869,Backbone-only norm.,0.004761904761904765,21,6
869,Z-score,0.07619047619047617,21,6
869,Quantile normalization,-0.11236524988118467,21,6
869,ComBat-EB,0.6142857142857144,21,6
869,Dawid-Skene EM,0.539162896843443,21,6
869,Ensemble,-0.009509144126172512,21,6
869,CBC,0.8619047619047618,21,6
869,CBC-Weighted,0.8619047619047618,21,6
869,Oracle (eval-task beta),0.9999999999999999,21,6
870,Raw (no calibration),0.7714285714285714,16,6
870,Random control,-0.05714285714285715,16,6
870,Per-language norm.,0.7714285714285714,16,6
870,Backbone-only norm.,0.06190476190476191,16,6
870,Z-score,0.21904761904761902,16,6
870,Quantile normalization,-0.0872384367403366,16,6
870,ComBat-EB,0.7714285714285714,16,6
870,Dawid-Skene EM,0.029686624579641725,16,6
870,Ensemble,0.031773390293161355,16,6
870,CBC,0.8952380952380953,16,6
870,CBC-Weighted,0.8952380952380953,16,6
870,Oracle (eval-task beta),0.9999999999999999,16,6
871,Raw (no calibration),0.6571428571428571,17,6
871,Random control,0.12857142857142856,17,6
871,Per-language norm.,0.6571428571428571,17,6
871,Backbone-only norm.,0.30476190476190473,17,6
871,Z-score,0.49047619047619045,17,6
871,Quantile normalization,-0.0882971575102963,17,6
871,ComBat-EB,0.6571428571428571,17,6
871,Dawid-Skene EM,0.7270340699023484,17,6
871,Ensemble,0.157502373858846,17,6
871,CBC,0.838095238095238,17,6
871,CBC-Weighted,0.838095238095238,17,6
871,Oracle (eval-task beta),0.9999999999999999,17,6
872,Raw (no calibration),0.6666666666666667,24,6
872,Random control,0.009523809523809521,24,6
872,Per-language norm.,0.6666666666666667,24,6
872,Backbone-only norm.,0.009523809523809513,24,6
872,Z-score,0.15238095238095237,24,6
872,Quantile normalization,-0.09763803293885225,24,6
872,ComBat-EB,0.6666666666666667,24,6
872,Dawid-Skene EM,0.716630414212286,24,6
872,Ensemble,-0.00035473697812181355,24,6
872,CBC,0.8904761904761903,24,6
872,CBC-Weighted,0.8904761904761903,24,6
872,Oracle (eval-task beta),0.9999999999999999,24,6
873,Raw (no calibration),0.6428571428571429,23,6
873,Random control,3.96508223080413e-18,23,6
873,Per-language norm.,0.6428571428571429,23,6
873,Backbone-only norm.,-0.02857142857142856,23,6
873,Z-score,0.2571428571428572,23,6
873,Quantile normalization,-0.09310624930439959,23,6
873,ComBat-EB,0.6095238095238095,23,6
873,Dawid-Skene EM,0.5979140363022555,23,6
873,Ensemble,0.021100210814332516,23,6
873,CBC,0.8904761904761903,23,6
873,CBC-Weighted,0.8904761904761903,23,6
873,Oracle (eval-task beta),0.9999999999999999,23,6
874,Raw (no calibration),0.6428571428571429,18,6
874,Random control,-0.07142857142857142,18,6
874,Per-language norm.,0.6428571428571429,18,6
874,Backbone-only norm.,0.1142857142857143,18,6
874,Z-score,0.11428571428571428,18,6
874,Quantile normalization,-0.09454432715978564,18,6
874,ComBat-EB,0.6428571428571429,18,6
874,Dawid-Skene EM,0.28369760344246286,18,6
874,Ensemble,0.038095238095238106,18,6
874,CBC,0.895238095238095,18,6
874,CBC-Weighted,0.895238095238095,18,6
874,Oracle (eval-task beta),0.9999999999999999,18,6
875,Raw (no calibration),0.6285714285714287,21,6
875,Random control,0.15238095238095234,21,6
875,Per-language norm.,0.6285714285714287,21,6
875,Backbone-only norm.,-0.004761904761904773,21,6
875,Z-score,-0.052380952380952375,21,6
875,Quantile normalization,-0.11552123505392221,21,6
875,ComBat-EB,0.6285714285714287,21,6
875,Dawid-Skene EM,0.33994298198410694,21,6
875,Ensemble,-0.07464519854794119,21,6
875,CBC,0.9285714285714286,21,6
875,CBC-Weighted,0.9285714285714286,21,6
875,Oracle (eval-task beta),0.9999999999999999,21,6
876,Raw (no calibration),0.6428571428571429,20,6
876,Random control,-0.04761904761904761,20,6
876,Per-language norm.,0.6428571428571429,20,6
876,Backbone-only norm.,0.32857142857142857,20,6
876,Z-score,0.3428571428571428,20,6
876,Quantile normalization,-0.08917497603069857,20,6
876,ComBat-EB,0.6428571428571429,20,6
876,Dawid-Skene EM,0.28894232746240783,20,6
876,Ensemble,0.14761904761904762,20,6
876,CBC,0.9333333333333333,20,6
876,CBC-Weighted,0.9333333333333333,20,6
876,Oracle (eval-task beta),0.9999999999999999,20,6
877,Raw (no calibration),0.6523809523809524,18,6
877,Random control,0.004761904761904765,18,6
877,Per-language norm.,0.6523809523809524,18,6
877,Backbone-only norm.,-3.96508223080413e-18,18,6
877,Z-score,0.47142857142857136,18,6
877,Quantile normalization,-0.07786367641404911,18,6
877,ComBat-EB,0.6523809523809524,18,6
877,Dawid-Skene EM,0.22230791721149976,18,6
877,Ensemble,0.021799071066593782,18,6
877,CBC,0.895238095238095,18,6
877,CBC-Weighted,0.895238095238095,18,6
877,Oracle (eval-task beta),0.9999999999999999,18,6
878,Raw (no calibration),0.6761904761904762,21,6
878,Random control,-0.07142857142857142,21,6
878,Per-language norm.,0.6761904761904762,21,6
878,Backbone-only norm.,0.09523809523809523,21,6
878,Z-score,0.41428571428571426,21,6
878,Quantile normalization,-0.11615208816896676,21,6
878,ComBat-EB,0.6761904761904762,21,6
878,Dawid-Skene EM,0.04556852938724972,21,6
878,Ensemble,0.09264014555749354,21,6
878,CBC,0.9666666666666666,21,6
878,CBC-Weighted,0.9666666666666666,21,6
878,Oracle (eval-task beta),0.9999999999999999,21,6
879,Raw (no calibration),0.6285714285714287,21,6
879,Random control,0.01428571428571428,21,6
879,Per-language norm.,0.6285714285714287,21,6
879,Backbone-only norm.,0.14285714285714288,21,6
879,Z-score,0.4761904761904761,21,6
879,Quantile normalization,-0.0930032231906186,21,6
879,ComBat-EB,0.6285714285714287,21,6
879,Dawid-Skene EM,0.6288435150088423,21,6
879,Ensemble,0.056286650847747914,21,6
879,CBC,0.8761904761904761,21,6
879,CBC-Weighted,0.8761904761904761,21,6
879,Oracle (eval-task beta),0.9999999999999999,21,6
880,Raw (no calibration),0.6571428571428571,22,6
880,Random control,-0.05714285714285715,22,6
880,Per-language norm.,0.6571428571428571,22,6
880,Backbone-only norm.,0.019047619047619042,22,6
880,Z-score,0.014285714285714278,22,6
880,Quantile normalization,-0.08670669291882992,22,6
880,ComBat-EB,0.6571428571428571,22,6
880,Dawid-Skene EM,0.1274903406906184,22,6
880,Ensemble,-0.05430622473843227,22,6
880,CBC,0.9428571428571428,22,6
880,CBC-Weighted,0.9428571428571428,22,6
880,Oracle (eval-task beta),0.9999999999999999,22,6
881,Raw (no calibration),0.6285714285714287,22,6
881,Random control,0.07142857142857142,22,6
881,Per-language norm.,0.6285714285714287,22,6
881,Backbone-only norm.,0.023809523809523805,22,6
881,Z-score,0.028571428571428564,22,6
881,Quantile normalization,-0.11118419994625979,22,6
881,ComBat-EB,0.6285714285714287,22,6
881,Dawid-Skene EM,0.48501953317261753,22,6
881,Ensemble,-0.013974997002656772,22,6
881,CBC,0.9666666666666666,22,6
881,CBC-Weighted,0.9666666666666666,22,6
881,Oracle (eval-task beta),0.9999999999999999,22,6
882,Raw (no calibration),0.6619047619047619,21,6
882,Random control,-0.0619047619047619,21,6
882,Per-language norm.,0.6619047619047619,21,6
882,Backbone-only norm.,0.028571428571428557,21,6
882,Z-score,0.1238095238095238,21,6
882,Quantile normalization,-0.1069619402552959,21,6
882,ComBat-EB,0.6619047619047619,21,6
882,Dawid-Skene EM,0.20000000000000004,21,6
882,Ensemble,0.008828872017328975,21,6
882,CBC,0.9666666666666666,21,6
882,CBC-Weighted,0.9666666666666666,21,6
882,Oracle (eval-task beta),0.9999999999999999,21,6
883,Raw (no calibration),0.680952380952381,22,6
883,Random control,0.1,22,6
883,Per-language norm.,0.680952380952381,22,6
883,Backbone-only norm.,0.13333333333333333,22,6
883,Z-score,0.5952380952380951,22,6
883,Quantile normalization,-0.11776360495621267,22,6
883,ComBat-EB,0.680952380952381,22,6
883,Dawid-Skene EM,0.9272445692856943,22,6
883,Ensemble,0.07787062490589323,22,6
883,CBC,0.9666666666666666,22,6
883,CBC-Weighted,0.9666666666666666,22,6
883,Oracle (eval-task beta),0.9999999999999999,22,6
884,Raw (no calibration),0.7047619047619047,17,6
884,Random control,-0.02857142857142856,17,6
884,Per-language norm.,0.7047619047619047,17,6
884,Backbone-only norm.,0.16666666666666669,17,6
884,Z-score,0.4047619047619047,17,6
884,Quantile normalization,-0.09248862317366559,17,6
884,ComBat-EB,0.7047619047619047,17,6
884,Dawid-Skene EM,0.029686624579641725,17,6
884,Ensemble,0.11374031324975283,17,6
884,CBC,0.9999999999999999,17,6
884,CBC-Weighted,0.9999999999999999,17,6
884,Oracle (eval-task beta),0.9999999999999999,17,6
885,Raw (no calibration),0.6285714285714287,22,6
885,Random control,-0.019047619047619056,22,6
885,Per-language norm.,0.6285714285714287,22,6
885,Backbone-only norm.,0.04761904761904761,22,6
885,Z-score,0.36666666666666664,22,6
885,Quantile normalization,-0.11031389258188204,22,6
885,ComBat-EB,0.6285714285714287,22,6
885,Dawid-Skene EM,0.5979140363022555,22,6
885,Ensemble,0.019194222438610724,22,6
885,CBC,0.8142857142857143,22,6
885,CBC-Weighted,0.8142857142857143,22,6
885,Oracle (eval-task beta),0.9999999999999999,22,6
886,Raw (no calibration),0.719047619047619,21,6
886,Random control,0.0,21,6
886,Per-language norm.,0.719047619047619,21,6
886,Backbone-only norm.,0.31904761904761897,21,6
886,Z-score,0.6238095238095236,21,6
886,Quantile normalization,-0.10886341734006562,21,6
886,ComBat-EB,0.719047619047619,21,6
886,Dawid-Skene EM,0.12249166782475973,21,6
886,Ensemble,0.2861482297282059,21,6
886,CBC,0.9666666666666666,21,6
886,CBC-Weighted,0.9666666666666666,21,6
886,Oracle (eval-task beta),0.9999999999999999,21,6
887,Raw (no calibration),0.6095238095238095,18,6
887,Random control,-0.028571428571428574,18,6
887,Per-language norm.,0.6095238095238095,18,6
887,Backbone-only norm.,0.2523809523809524,18,6
887,Z-score,0.07619047619047621,18,6
887,Quantile normalization,-0.07486105258575639,18,6
887,ComBat-EB,0.6095238095238095,18,6
887,Dawid-Skene EM,0.7051230065339833,18,6
887,Ensemble,-0.038095238095238085,18,6
887,CBC,0.9666666666666666,18,6
887,CBC-Weighted,0.9666666666666666,18,6
887,Oracle (eval-task beta),0.9999999999999999,18,6
888,Raw (no calibration),0.6095238095238094,20,6
888,Random control,0.009523809523809528,20,6
888,Per-language norm.,0.6095238095238094,20,6
888,Backbone-only norm.,0.14285714285714288,20,6
888,Z-score,-0.02380952380952382,20,6
888,Quantile normalization,-0.0818219599657608,20,6
888,ComBat-EB,0.6095238095238094,20,6
888,Dawid-Skene EM,0.4404761904761904,20,6
888,Ensemble,-0.05714285714285714,20,6
888,CBC,0.8238095238095239,20,6
888,CBC-Weighted,0.8238095238095239,20,6
888,Oracle (eval-task beta),0.9999999999999999,20,6
889,Raw (no calibration),0.6523809523809524,18,6
889,Random control,0.03333333333333333,18,6
889,Per-language norm.,0.6523809523809524,18,6
889,Backbone-only norm.,0.02380952380952381,18,6
889,Z-score,0.3238095238095237,18,6
889,Quantile normalization,-0.11178309012343353,18,6
889,ComBat-EB,0.6523809523809524,18,6
889,Dawid-Skene EM,0.42661128659021086,18,6
889,Ensemble,-0.05761786427016099,18,6
889,CBC,0.9285714285714285,18,6
889,CBC-Weighted,0.9285714285714285,18,6
889,Oracle (eval-task beta),0.9999999999999999,18,6
890,Raw (no calibration),0.6142857142857144,20,6
890,Random control,0.06666666666666667,20,6
890,Per-language norm.,0.6142857142857144,20,6
890,Backbone-only norm.,0.033333333333333326,20,6
890,Z-score,0.033333333333333326,20,6
890,Quantile normalization,-0.09741074619727863,20,6
890,ComBat-EB,0.6142857142857144,20,6
890,Dawid-Skene EM,0.24401506375992313,20,6
890,Ensemble,-0.052551020408163264,20,6
890,CBC,0.8380952380952381,20,6
890,CBC-Weighted,0.8380952380952381,20,6
890,Oracle (eval-task beta),0.9999999999999999,20,6
891,Raw (no calibration),0.680952380952381,21,6
891,Random control,0.08095238095238093,21,6
891,Per-language norm.,0.680952380952381,21,6
891,Backbone-only norm.,-0.038095238095238085,21,6
891,Z-score,0.41904761904761895,21,6
891,Quantile normalization,-0.12242177430186382,21,6
891,ComBat-EB,0.680952380952381,21,6
891,Dawid-Skene EM,1.0,21,6
891,Ensemble,-0.01804257343562027,21,6
891,CBC,0.9285714285714285,21,6
891,CBC-Weighted,0.9285714285714285,21,6
891,Oracle (eval-task beta),0.9999999999999999,21,6
892,Raw (no calibration),0.6666666666666667,25,6
892,Random control,0.10952380952380951,25,6
892,Per-language norm.,0.6666666666666667,25,6
892,Backbone-only norm.,0.09999999999999999,25,6
892,Z-score,0.4714285714285714,25,6
892,Quantile normalization,-0.10296712150336869,25,6
892,ComBat-EB,0.6428571428571429,25,6
892,Dawid-Skene EM,0.5979140363022555,25,6
892,Ensemble,-0.0380981711747655,25,6
892,CBC,0.9095238095238093,25,6
892,CBC-Weighted,0.9095238095238093,25,6
892,Oracle (eval-task beta),0.9999999999999999,25,6
893,Raw (no calibration),0.6428571428571429,21,6
893,Random control,-0.004761904761904757,21,6
893,Per-language norm.,0.6428571428571429,21,6
893,Backbone-only norm.,0.15238095238095237,21,6
893,Z-score,0.3238095238095237,21,6
893,Quantile normalization,-0.08149615709605072,21,6
893,ComBat-EB,0.6428571428571429,21,6
893,Dawid-Skene EM,0.503968253968254,21,6
893,Ensemble,0.10730999209054062,21,6
893,CBC,0.8619047619047618,21,6
893,CBC-Weighted,0.8619047619047618,21,6
893,Oracle (eval-task beta),0.9999999999999999,21,6
894,Raw (no calibration),0.6238095238095239,18,6
894,Random control,-0.05238095238095238,18,6
894,Per-language norm.,0.6238095238095239,18,6
894,Backbone-only norm.,0.12380952380952381,18,6
894,Z-score,0.1,18,6
894,Quantile normalization,-0.1187302953517195,18,6
894,ComBat-EB,0.6238095238095239,18,6
894,Dawid-Skene EM,0.20000000000000004,18,6
894,Ensemble,0.03809523809523809,18,6
894,CBC,0.9428571428571428,18,6
894,CBC-Weighted,0.9428571428571428,18,6
894,Oracle (eval-task beta),0.9999999999999999,18,6
895,Raw (no calibration),0.6285714285714287,20,6
895,Random control,0.028571428571428574,20,6
895,Per-language norm.,0.6285714285714287,20,6
895,Backbone-only norm.,-0.052380952380952375,20,6
895,Z-score,0.22380952380952376,20,6
895,Quantile normalization,-0.08496408432075077,20,6
895,ComBat-EB,0.6285714285714287,20,6
895,Dawid-Skene EM,0.652899776225077,20,6
895,Ensemble,-0.09162560355328304,20,6
895,CBC,0.9428571428571428,20,6
895,CBC-Weighted,0.9428571428571428,20,6
895,Oracle (eval-task beta),0.9999999999999999,20,6
896,Raw (no calibration),0.6428571428571429,15,6
896,Random control,0.02380952380952381,15,6
896,Per-language norm.,0.6428571428571429,15,6
896,Backbone-only norm.,0.019047619047619042,15,6
896,Z-score,0.3333333333333333,15,6
896,Quantile normalization,-0.09669063220059686,15,6
896,ComBat-EB,0.6761904761904762,15,6
896,Dawid-Skene EM,0.0,15,6
896,Ensemble,-0.051051673824284695,15,6
896,CBC,0.8666666666666666,15,6
896,CBC-Weighted,0.8666666666666666,15,6
896,Oracle (eval-task beta),0.9999999999999999,15,6
897,Raw (no calibration),0.6666666666666666,20,6
897,Random control,-0.028571428571428574,20,6
897,Per-language norm.,0.6666666666666666,20,6
897,Backbone-only norm.,0.04761904761904762,20,6
897,Z-score,0.02380952380952381,20,6
897,Quantile normalization,-0.09491372743443952,20,6
897,ComBat-EB,0.6666666666666666,20,6
897,Dawid-Skene EM,0.7590243887083169,20,6
897,Ensemble,-0.038939712072237696,20,6
897,CBC,0.8952380952380953,20,6
897,CBC-Weighted,0.8952380952380953,20,6
897,Oracle (eval-task beta),0.9999999999999999,20,6
898,Raw (no calibration),0.6380952380952378,20,6
898,Random control,0.09523809523809522,20,6
898,Per-language norm.,0.6380952380952378,20,6
898,Backbone-only norm.,0.14285714285714282,20,6
898,Z-score,0.44761904761904764,20,6
898,Quantile normalization,-0.09299141725922344,20,6
898,ComBat-EB,0.6380952380952378,20,6
898,Dawid-Skene EM,0.24401506375992313,20,6
898,Ensemble,0.10642445500015738,20,6
898,CBC,0.895238095238095,20,6
898,CBC-Weighted,0.895238095238095,20,6
898,Oracle (eval-task beta),0.9999999999999999,20,6
899,Raw (no calibration),0.6904761904761905,21,6
899,Random control,-0.038095238095238085,21,6
899,Per-language norm.,0.6904761904761905,21,6
899,Backbone-only norm.,-1.1895246692412391e-17,21,6
899,Z-score,0.07142857142857142,21,6
899,Quantile normalization,-0.10132249950910148,21,6
899,ComBat-EB,0.6904761904761905,21,6
899,Dawid-Skene EM,0.20000000000000004,21,6
899,Ensemble,-0.05188834677648412,21,6
899,CBC,0.9285714285714285,21,6
899,CBC-Weighted,0.9285714285714285,21,6
899,Oracle (eval-task beta),0.9999999999999999,21,6
900,Raw (no calibration),0.6428571428571429,20,6
900,Random control,-0.014285714285714278,20,6
900,Per-language norm.,0.6428571428571429,20,6
900,Backbone-only norm.,-0.028571428571428577,20,6
900,Z-score,-0.03809523809523809,20,6
900,Quantile normalization,-0.09936294564081946,20,6
900,ComBat-EB,0.6428571428571429,20,6
900,Dawid-Skene EM,0.48501953317261753,20,6
900,Ensemble,-0.060031080525914764,20,6
900,CBC,0.9428571428571428,20,6
900,CBC-Weighted,0.9428571428571428,20,6
900,Oracle (eval-task beta),0.9999999999999999,20,6
901,Raw (no calibration),0.6523809523809524,23,6
901,Random control,0.07142857142857144,23,6
901,Per-language norm.,0.6523809523809524,23,6
901,Backbone-only norm.,0.01428571428571428,23,6
901,Z-score,0.05714285714285714,23,6
901,Quantile normalization,-0.11315999491035127,23,6
901,ComBat-EB,0.6523809523809524,23,6
901,Dawid-Skene EM,0.20528771892061887,23,6
901,Ensemble,0.010016415128277766,23,6
901,CBC,0.9095238095238096,23,6
901,CBC-Weighted,0.9095238095238096,23,6
901,Oracle (eval-task beta),0.9999999999999999,23,6
902,Raw (no calibration),0.6380952380952378,21,6
902,Random control,0.06190476190476191,21,6
902,Per-language norm.,0.6380952380952378,21,6
902,Backbone-only norm.,0.09999999999999998,21,6
902,Z-score,0.06666666666666664,21,6
902,Quantile normalization,-0.10235123220365391,21,6
902,ComBat-EB,0.6380952380952378,21,6
902,Dawid-Skene EM,0.40417353329564215,21,6
902,Ensemble,-0.03571428571428573,21,6
902,CBC,0.9428571428571428,21,6
902,CBC-Weighted,0.9428571428571428,21,6
902,Oracle (eval-task beta),0.9999999999999999,21,6
903,Raw (no calibration),0.7333333333333334,16,6
903,Random control,-0.05714285714285713,16,6
903,Per-language norm.,0.7333333333333334,16,6
903,Backbone-only norm.,0.028571428571428564,16,6
903,Z-score,0.11904761904761905,16,6
903,Quantile normalization,-0.10003202675068582,16,6
903,ComBat-EB,0.7095238095238096,16,6
903,Dawid-Skene EM,0.471191601082491,16,6
903,Ensemble,0.027518756533361836,16,6
903,CBC,0.9285714285714286,16,6
903,CBC-Weighted,0.9285714285714286,16,6
903,Oracle (eval-task beta),0.9999999999999999,16,6
904,Raw (no calibration),0.6666666666666666,20,6
904,Random control,-3.96508223080413e-18,20,6
904,Per-language norm.,0.6666666666666666,20,6
904,Backbone-only norm.,0.1571428571428571,20,6
904,Z-score,0.5476190476190476,20,6
904,Quantile normalization,-0.07699884731993513,20,6
904,ComBat-EB,0.6666666666666666,20,6
904,Dawid-Skene EM,0.04556852938724972,20,6
904,Ensemble,0.10474430628474034,20,6
904,CBC,0.9285714285714285,20,6
904,CBC-Weighted,0.9285714285714285,20,6
904,Oracle (eval-task beta),0.9999999999999999,20,6
905,Raw (no calibration),0.6285714285714287,23,6
905,Random control,0.07142857142857142,23,6
905,Per-language norm.,0.6285714285714287,23,6
905,Backbone-only norm.,-0.08095238095238096,23,6
905,Z-score,-0.023809523809523805,23,6
905,Quantile normalization,-0.07586318945074541,23,6
905,ComBat-EB,0.6285714285714287,23,6
905,Dawid-Skene EM,0.18835650198940201,23,6
905,Ensemble,-0.04471615883835299,23,6
905,CBC,0.8761904761904761,23,6
905,CBC-Weighted,0.8761904761904761,23,6
905,Oracle (eval-task beta),0.9999999999999999,23,6
906,Raw (no calibration),0.6571428571428571,23,6
906,Random control,-0.05238095238095238,23,6
906,Per-language norm.,0.6571428571428571,23,6
906,Backbone-only norm.,-0.09047619047619046,23,6
906,Z-score,0.22380952380952382,23,6
906,Quantile normalization,-0.09430868492429996,23,6
906,ComBat-EB,0.6571428571428571,23,6
906,Dawid-Skene EM,0.40417353329564215,23,6
906,Ensemble,-0.05986101249870389,23,6
906,CBC,0.9999999999999999,23,6
906,CBC-Weighted,0.9999999999999999,23,6
906,Oracle (eval-task beta),0.9999999999999999,23,6
907,Raw (no calibration),0.6666666666666666,19,6
907,Random control,0.014285714285714285,19,6
907,Per-language norm.,0.6666666666666666,19,6
907,Backbone-only norm.,0.03333333333333333,19,6
907,Z-score,0.04285714285714285,19,6
907,Quantile normalization,-0.09107762649127579,19,6
907,ComBat-EB,0.6666666666666666,19,6
907,Dawid-Skene EM,0.21313576957141125,19,6
907,Ensemble,0.005612244897959182,19,6
907,CBC,0.9666666666666666,19,6
907,CBC-Weighted,0.9666666666666666,19,6
907,Oracle (eval-task beta),0.9999999999999999,19,6
908,Raw (no calibration),0.6285714285714287,18,6
908,Random control,-0.06190476190476191,18,6
908,Per-language norm.,0.6285714285714287,18,6
908,Backbone-only norm.,0.05238095238095237,18,6
908,Z-score,0.2333333333333333,18,6
908,Quantile normalization,-0.10474281532338663,18,6
908,ComBat-EB,0.6285714285714287,18,6
908,Dawid-Skene EM,0.3800678080952247,18,6
908,Ensemble,0.021399240633297418,18,6
908,CBC,0.9428571428571428,18,6
908,CBC-Weighted,0.9428571428571428,18,6
908,Oracle (eval-task beta),0.9999999999999999,18,6
909,Raw (no calibration),0.6571428571428571,23,6
909,Random control,-0.06666666666666667,23,6
909,Per-language norm.,0.6571428571428571,23,6
909,Backbone-only norm.,-0.014285714285714278,23,6
909,Z-score,0.05714285714285715,23,6
909,Quantile normalization,-0.0905208218283274,23,6
909,ComBat-EB,0.6571428571428571,23,6
909,Dawid-Skene EM,0.8628679329364746,23,6
909,Ensemble,-0.021204229394456018,23,6
909,CBC,0.9428571428571428,23,6
909,CBC-Weighted,0.9428571428571428,23,6
909,Oracle (eval-task beta),0.9999999999999999,23,6
910,Raw (no calibration),0.6142857142857144,15,6
910,Random control,-0.019047619047619042,15,6
910,Per-language norm.,0.6142857142857144,15,6
910,Backbone-only norm.,-0.004761904761904757,15,6
910,Z-score,-0.06190476190476193,15,6
910,Quantile normalization,-0.08759514797344366,15,6
910,ComBat-EB,0.6142857142857144,15,6
910,Dawid-Skene EM,0.15846055842145712,15,6
910,Ensemble,-0.07276626644897613,15,6
910,CBC,0.9333333333333333,15,6
910,CBC-Weighted,0.9333333333333333,15,6
910,Oracle (eval-task beta),0.9999999999999999,15,6
911,Raw (no calibration),0.6666666666666666,21,6
911,Random control,-0.07142857142857142,21,6
911,Per-language norm.,0.6666666666666666,21,6
911,Backbone-only norm.,0.10476190476190475,21,6
911,Z-score,0.21428571428571427,21,6
911,Quantile normalization,-0.09826280529488884,21,6
911,ComBat-EB,0.6666666666666666,21,6
911,Dawid-Skene EM,0.265428264666648,21,6
911,Ensemble,0.13990439172448238,21,6
911,CBC,0.9428571428571428,21,6
911,CBC-Weighted,0.9428571428571428,21,6
911,Oracle (eval-task beta),0.9999999999999999,21,6
912,Raw (no calibration),0.6904761904761905,23,6
912,Random control,-0.05238095238095237,23,6
912,Per-language norm.,0.6904761904761905,23,6
912,Backbone-only norm.,0.09999999999999999,23,6
912,Z-score,0.3333333333333333,23,6
912,Quantile normalization,-0.06294673424634736,23,6
912,ComBat-EB,0.6904761904761905,23,6
912,Dawid-Skene EM,0.23491734855024854,23,6
912,Ensemble,0.022932785957722766,23,6
912,CBC,0.8190476190476191,23,6
912,CBC-Weighted,0.8190476190476191,23,6
912,Oracle (eval-task beta),0.9999999999999999,23,6
913,Raw (no calibration),0.6428571428571429,16,6
913,Random control,-0.08095238095238096,16,6
913,Per-language norm.,0.6428571428571429,16,6
913,Backbone-only norm.,0.06666666666666665,16,6
913,Z-score,0.33809523809523806,16,6
913,Quantile normalization,-0.10303291379507629,16,6
913,ComBat-EB,0.6428571428571429,16,6
913,Dawid-Skene EM,0.4079571364593186,16,6
913,Ensemble,0.03333333333333333,16,6
913,CBC,0.9238095238095239,16,6
913,CBC-Weighted,0.9238095238095239,16,6
913,Oracle (eval-task beta),0.9999999999999999,16,6
914,Raw (no calibration),0.6142857142857142,22,6
914,Random control,-0.08571428571428573,22,6
914,Per-language norm.,0.6142857142857142,22,6
914,Backbone-only norm.,0.03333333333333333,22,6
914,Z-score,0.17142857142857146,22,6
914,Quantile normalization,-0.0953177449765867,22,6
914,ComBat-EB,0.6142857142857142,22,6
914,Dawid-Skene EM,0.3370548498948767,22,6
914,Ensemble,0.0039174307849051465,22,6
914,CBC,0.8714285714285713,22,6
914,CBC-Weighted,0.8714285714285713,22,6
914,Oracle (eval-task beta),0.9999999999999999,22,6
915,Raw (no calibration),0.6428571428571429,21,6
915,Random control,-0.10952380952380951,21,6
915,Per-language norm.,0.6428571428571429,21,6
915,Backbone-only norm.,-5.9476233462061954e-18,21,6
915,Z-score,-0.042857142857142864,21,6
915,Quantile normalization,-0.09173295037916909,21,6
915,ComBat-EB,0.6428571428571429,21,6
915,Dawid-Skene EM,0.48501953317261753,21,6
915,Ensemble,-0.06776989878756884,21,6
915,CBC,0.9428571428571428,21,6
915,CBC-Weighted,0.9428571428571428,21,6
915,Oracle (eval-task beta),0.9999999999999999,21,6
916,Raw (no calibration),0.6380952380952382,17,6
916,Random control,-0.07619047619047618,17,6
916,Per-language norm.,0.6380952380952382,17,6
916,Backbone-only norm.,-1.586032892321652e-17,17,6
916,Z-score,0.20952380952380958,17,6
916,Quantile normalization,-0.11375187386045382,17,6
916,ComBat-EB,0.6380952380952382,17,6
916,Dawid-Skene EM,0.46012660826917823,17,6
916,Ensemble,-0.03655582661175793,17,6
916,CBC,0.7952380952380953,17,6
916,CBC-Weighted,0.7952380952380953,17,6
916,Oracle (eval-task beta),0.9999999999999999,17,6
917,Raw (no calibration),0.6428571428571429,24,6
917,Random control,-0.07619047619047617,24,6
917,Per-language norm.,0.6428571428571429,24,6
917,Backbone-only norm.,0.19047619047619047,24,6
917,Z-score,0.43333333333333324,24,6
917,Quantile normalization,-0.10684258373966027,24,6
917,ComBat-EB,0.619047619047619,24,6
917,Dawid-Skene EM,0.2375966836152159,24,6
917,Ensemble,-0.012145664212611663,24,6
917,CBC,0.8571428571428571,24,6
917,CBC-Weighted,0.8571428571428571,24,6
917,Oracle (eval-task beta),0.9999999999999999,24,6
918,Raw (no calibration),0.6523809523809524,19,6
918,Random control,0.009523809523809521,19,6
918,Per-language norm.,0.6523809523809524,19,6
918,Backbone-only norm.,0.019047619047619056,19,6
918,Z-score,0.08095238095238096,19,6
918,Quantile normalization,-0.0938259998054737,19,6
918,ComBat-EB,0.6523809523809524,19,6
918,Dawid-Skene EM,1.0,19,6
918,Ensemble,-0.05304189413973299,19,6
918,CBC,0.9238095238095237,19,6
918,CBC-Weighted,0.9238095238095237,19,6
918,Oracle (eval-task beta),0.9999999999999999,19,6
919,Raw (no calibration),0.6428571428571429,16,6
919,Random control,-0.02857142857142858,16,6
919,Per-language norm.,0.6428571428571429,16,6
919,Backbone-only norm.,-0.07142857142857142,16,6
919,Z-score,0.3952380952380952,16,6
919,Quantile normalization,-0.12086701823282534,16,6
919,ComBat-EB,0.6428571428571429,16,6
919,Dawid-Skene EM,0.6396724879797583,16,6
919,Ensemble,-0.030955314031908352,16,6
919,CBC,0.9999999999999999,16,6
919,CBC-Weighted,0.9999999999999999,16,6
919,Oracle (eval-task beta),0.9999999999999999,16,6
920,Raw (no calibration),0.6380952380952382,18,6
920,Random control,-0.004761904761904765,18,6
920,Per-language norm.,0.6380952380952382,18,6
920,Backbone-only norm.,-0.009523809523809518,18,6
920,Z-score,0.061904761904761886,18,6
920,Quantile normalization,-0.07061830585092455,18,6
920,ComBat-EB,0.6380952380952382,18,6
920,Dawid-Skene EM,0.7590243887083169,18,6
920,Ensemble,0.02344885619841022,18,6
920,CBC,0.7999999999999999,18,6
920,CBC-Weighted,0.7999999999999999,18,6
920,Oracle (eval-task beta),0.9999999999999999,18,6
921,Raw (no calibration),0.6666666666666667,20,6
921,Random control,-0.0476190476190476,20,6
921,Per-language norm.,0.6666666666666667,20,6
921,Backbone-only norm.,0.0619047619047619,20,6
921,Z-score,0.5380952380952381,20,6
921,Quantile normalization,-0.10441407337325173,20,6
921,ComBat-EB,0.6666666666666667,20,6
921,Dawid-Skene EM,0.6288435150088423,20,6
921,Ensemble,0.08074418289131387,20,6
921,CBC,0.8380952380952381,20,6
921,CBC-Weighted,0.8380952380952381,20,6
921,Oracle (eval-task beta),0.9999999999999999,20,6
922,Raw (no calibration),0.6666666666666666,26,6
922,Random control,0.1285714285714286,26,6
922,Per-language norm.,0.6666666666666666,26,6
922,Backbone-only norm.,0.05238095238095237,26,6
922,Z-score,0.07142857142857142,26,6
922,Quantile normalization,-0.09596897444783774,26,6
922,ComBat-EB,0.6666666666666666,26,6
922,Dawid-Skene EM,0.20000000000000004,26,6
922,Ensemble,-0.0012417982198543761,26,6
922,CBC,0.9285714285714285,26,6
922,CBC-Weighted,0.9285714285714285,26,6
922,Oracle (eval-task beta),0.9999999999999999,26,6
923,Raw (no calibration),0.6142857142857141,23,6
923,Random control,-0.028571428571428574,23,6
923,Per-language norm.,0.6142857142857141,23,6
923,Backbone-only norm.,0.2476190476190476,23,6
923,Z-score,0.419047619047619,23,6
923,Quantile normalization,-0.102447945685976,23,6
923,ComBat-EB,0.6238095238095237,23,6
923,Dawid-Skene EM,0.16798846457986105,23,6
923,Ensemble,0.1822971026159088,23,6
923,CBC,0.8571428571428571,23,6
923,CBC-Weighted,0.8571428571428571,23,6
923,Oracle (eval-task beta),0.9999999999999999,23,6
924,Raw (no calibration),0.6523809523809524,22,6
924,Random control,0.13333333333333333,22,6
924,Per-language norm.,0.6523809523809524,22,6
924,Backbone-only norm.,0.3095238095238095,22,6
924,Z-score,0.18095238095238095,22,6
924,Quantile normalization,-0.10248343618137858,22,6
924,ComBat-EB,0.6476190476190474,22,6
924,Dawid-Skene EM,0.652899776225077,22,6
924,Ensemble,0.06189253109018287,22,6
924,CBC,0.838095238095238,22,6
924,CBC-Weighted,0.838095238095238,22,6
924,Oracle (eval-task beta),0.9999999999999999,22,6
925,Raw (no calibration),0.6285714285714287,18,6
925,Random control,-0.014285714285714296,18,6
925,Per-language norm.,0.6285714285714287,18,6
925,Backbone-only norm.,-0.023809523809523808,18,6
925,Z-score,0.1142857142857143,18,6
925,Quantile normalization,-0.10333213726313814,18,6
925,ComBat-EB,0.6285714285714287,18,6
925,Dawid-Skene EM,0.5804935808933184,18,6
925,Ensemble,-0.02550465304113858,18,6
925,CBC,0.8904761904761903,18,6
925,CBC-Weighted,0.8904761904761903,18,6
925,Oracle (eval-task beta),0.9999999999999999,18,6
926,Raw (no calibration),0.5809523809523809,19,6
926,Random control,-0.009523809523809528,19,6
926,Per-language norm.,0.5809523809523809,19,6
926,Backbone-only norm.,0.16666666666666669,19,6
926,Z-score,0.10952380952380955,19,6
926,Quantile normalization,-0.11212864167192936,19,6
926,ComBat-EB,0.5809523809523809,19,6
926,Dawid-Skene EM,0.0,19,6
926,Ensemble,0.01512432210365911,19,6
926,CBC,0.895238095238095,19,6
926,CBC-Weighted,0.895238095238095,19,6
926,Oracle (eval-task beta),0.9999999999999999,19,6
927,Raw (no calibration),0.6857142857142857,21,6
927,Random control,1.1895246692412391e-17,21,6
927,Per-language norm.,0.6857142857142857,21,6
927,Backbone-only norm.,0.2523809523809524,21,6
927,Z-score,0.3095238095238095,21,6
927,Quantile normalization,-0.11698285490319493,21,6
927,ComBat-EB,0.6857142857142857,21,6
927,Dawid-Skene EM,0.2460495892017552,21,6
927,Ensemble,0.13567908875995688,21,6
927,CBC,0.8142857142857142,21,6
927,CBC-Weighted,0.8142857142857142,21,6
927,Oracle (eval-task beta),0.9999999999999999,21,6
928,Raw (no calibration),0.619047619047619,16,6
928,Random control,-0.042857142857142864,16,6
928,Per-language norm.,0.619047619047619,16,6
928,Backbone-only norm.,0.05714285714285713,16,6
928,Z-score,0.44761904761904764,16,6
928,Quantile normalization,-0.10727484272116036,16,6
928,ComBat-EB,0.619047619047619,16,6
928,Dawid-Skene EM,0.9272445692856943,16,6
928,Ensemble,0.04895319412098808,16,6
928,CBC,0.9428571428571428,16,6
928,CBC-Weighted,0.9428571428571428,16,6
928,Oracle (eval-task beta),0.9999999999999999,16,6
929,Raw (no calibration),0.6428571428571429,21,6
929,Random control,-0.02380952380952381,21,6
929,Per-language norm.,0.6428571428571429,21,6
929,Backbone-only norm.,0.04761904761904762,21,6
929,Z-score,0.119047619047619,21,6
929,Quantile normalization,-0.08390123126491977,21,6
929,ComBat-EB,0.6428571428571429,21,6
929,Dawid-Skene EM,0.7590243887083169,21,6
929,Ensemble,-0.02736042082426057,21,6
929,CBC,0.9428571428571428,21,6
929,CBC-Weighted,0.9428571428571428,21,6
929,Oracle (eval-task beta),0.9999999999999999,21,6
930,Raw (no calibration),0.6238095238095239,20,6
930,Random control,0.052380952380952375,20,6
930,Per-language norm.,0.6238095238095239,20,6
930,Backbone-only norm.,0.07142857142857142,20,6
930,Z-score,0.26666666666666666,20,6
930,Quantile normalization,-0.0908971271522541,20,6
930,ComBat-EB,0.6238095238095239,20,6
930,Dawid-Skene EM,1.0,20,6
930,Ensemble,-0.03583168725787729,20,6
930,CBC,0.9428571428571428,20,6
930,CBC-Weighted,0.9428571428571428,20,6
930,Oracle (eval-task beta),0.9999999999999999,20,6
931,Raw (no calibration),0.6428571428571427,18,6
931,Random control,0.14285714285714285,18,6
931,Per-language norm.,0.6428571428571427,18,6
931,Backbone-only norm.,0.023809523809523805,18,6
931,Z-score,0.019047619047619042,18,6
931,Quantile normalization,-0.09241018269176106,18,6
931,ComBat-EB,0.6428571428571427,18,6
931,Dawid-Skene EM,0.4835624527360996,18,6
931,Ensemble,-0.009174874230805553,18,6
931,CBC,0.8714285714285713,18,6
931,CBC-Weighted,0.8714285714285713,18,6
931,Oracle (eval-task beta),0.9999999999999999,18,6
932,Raw (no calibration),0.6285714285714287,20,6
932,Random control,-0.08095238095238096,20,6
932,Per-language norm.,0.6285714285714287,20,6
932,Backbone-only norm.,0.02857142857142858,20,6
932,Z-score,0.21428571428571425,20,6
932,Quantile normalization,-0.0963756854366761,20,6
932,ComBat-EB,0.6142857142857141,20,6
932,Dawid-Skene EM,0.24401506375992313,20,6
932,Ensemble,-0.005184921218346576,20,6
932,CBC,0.8714285714285713,20,6
932,CBC-Weighted,0.8714285714285713,20,6
932,Oracle (eval-task beta),0.9999999999999999,20,6
933,Raw (no calibration),0.619047619047619,16,6
933,Random control,0.014285714285714285,16,6
933,Per-language norm.,0.619047619047619,16,6
933,Backbone-only norm.,0.08095238095238096,16,6
933,Z-score,0.1476190476190476,16,6
933,Quantile normalization,-0.06212567226606854,16,6
933,ComBat-EB,0.619047619047619,16,6
933,Dawid-Skene EM,0.9272445692856943,16,6
933,Ensemble,0.03538001581891875,16,6
933,CBC,0.9095238095238093,16,6
933,CBC-Weighted,0.9095238095238093,16,6
933,Oracle (eval-task beta),0.9999999999999999,16,6
934,Raw (no calibration),0.6666666666666666,16,6
934,Random control,0.014285714285714289,16,6
934,Per-language norm.,0.6666666666666666,16,6
934,Backbone-only norm.,0.02857142857142858,16,6
934,Z-score,0.16190476190476186,16,6
934,Quantile normalization,-0.08533567231610213,16,6
934,ComBat-EB,0.6666666666666666,16,6
934,Dawid-Skene EM,0.23491734855024854,16,6
934,Ensemble,0.00254515424910847,16,6
934,CBC,0.9285714285714285,16,6
934,CBC-Weighted,0.9285714285714285,16,6
934,Oracle (eval-task beta),0.9999999999999999,16,6
935,Raw (no calibration),0.6571428571428571,16,6
935,Random control,-0.05238095238095237,16,6
935,Per-language norm.,0.6571428571428571,16,6
935,Backbone-only norm.,-0.019047619047619053,16,6
935,Z-score,0.10476190476190475,16,6
935,Quantile normalization,-0.09928715825754321,16,6
935,ComBat-EB,0.6571428571428571,16,6
935,Dawid-Skene EM,0.6396724879797583,16,6
935,Ensemble,-0.028210760960314978,16,6
935,CBC,0.9428571428571428,16,6
935,CBC-Weighted,0.9428571428571428,16,6
935,Oracle (eval-task beta),0.9999999999999999,16,6
936,Raw (no calibration),0.6380952380952379,24,6
936,Random control,-0.04285714285714284,24,6
936,Per-language norm.,0.6380952380952379,24,6
936,Backbone-only norm.,0.0857142857142857,24,6
936,Z-score,0.28095238095238095,24,6
936,Quantile normalization,-0.09649795748554503,24,6
936,ComBat-EB,0.6428571428571429,24,6
936,Dawid-Skene EM,0.806845127947537,24,6
936,Ensemble,-0.022630779937157213,24,6
936,CBC,0.9285714285714286,24,6
936,CBC-Weighted,0.9285714285714286,24,6
936,Oracle (eval-task beta),0.9999999999999999,24,6
937,Raw (no calibration),0.6904761904761906,20,6
937,Random control,0.07142857142857142,20,6
937,Per-language norm.,0.6904761904761906,20,6
937,Backbone-only norm.,0.2714285714285714,20,6
937,Z-score,0.6857142857142857,20,6
937,Quantile normalization,-0.0887506230093896,20,6
937,ComBat-EB,0.6904761904761906,20,6
937,Dawid-Skene EM,0.3800678080952247,20,6
937,Ensemble,0.2841375095182422,20,6
937,CBC,0.9666666666666666,20,6
937,CBC-Weighted,0.9666666666666666,20,6
937,Oracle (eval-task beta),0.9999999999999999,20,6
938,Raw (no calibration),0.6666666666666667,17,6
938,Random control,-0.023809523809523805,17,6
938,Per-language norm.,0.6666666666666667,17,6
938,Backbone-only norm.,0.01428571428571428,17,6
938,Z-score,0.1238095238095238,17,6
938,Quantile normalization,-0.10801129179785829,17,6
938,ComBat-EB,0.6666666666666667,17,6
938,Dawid-Skene EM,0.39999999999999997,17,6
938,Ensemble,0.008102559198503428,17,6
938,CBC,0.8333333333333333,17,6
938,CBC-Weighted,0.8333333333333333,17,6
938,Oracle (eval-task beta),0.9999999999999999,17,6
939,Raw (no calibration),0.6142857142857141,21,6
939,Random control,-0.05238095238095237,21,6
939,Per-language norm.,0.6142857142857141,21,6
939,Backbone-only norm.,0.16666666666666666,21,6
939,Z-score,0.24285714285714285,21,6
939,Quantile normalization,-0.09443385976521232,21,6
939,ComBat-EB,0.6142857142857141,21,6
939,Dawid-Skene EM,0.18835650198940193,21,6
939,Ensemble,0.04983286505231652,21,6
939,CBC,0.9095238095238093,21,6
939,CBC-Weighted,0.9095238095238093,21,6
939,Oracle (eval-task beta),0.9999999999999999,21,6
940,Raw (no calibration),0.6428571428571429,21,6
940,Random control,-0.07619047619047621,21,6
940,Per-language norm.,0.6428571428571429,21,6
940,Backbone-only norm.,0.004761904761904761,21,6
940,Z-score,-0.00952380952380952,21,6
940,Quantile normalization,-0.0975168391037613,21,6
940,ComBat-EB,0.6095238095238095,21,6
940,Dawid-Skene EM,0.6150970800281369,21,6
940,Ensemble,-0.06734107261645539,21,6
940,CBC,0.9666666666666666,21,6
940,CBC-Weighted,0.9666666666666666,21,6
940,Oracle (eval-task beta),0.9999999999999999,21,6
941,Raw (no calibration),0.6428571428571429,23,6
941,Random control,-0.08095238095238096,23,6
941,Per-language norm.,0.6428571428571429,23,6
941,Backbone-only norm.,-0.04761904761904762,23,6
941,Z-score,0.17619047619047618,23,6
941,Quantile normalization,-0.09554481570169668,23,6
941,ComBat-EB,0.6428571428571429,23,6
941,Dawid-Skene EM,0.6288435150088423,23,6
941,Ensemble,-0.04216220535066232,23,6
941,CBC,0.8523809523809524,23,6
941,CBC-Weighted,0.8523809523809524,23,6
941,Oracle (eval-task beta),0.9999999999999999,23,6
942,Raw (no calibration),0.680952380952381,22,6
942,Random control,0.04285714285714284,22,6
942,Per-language norm.,0.680952380952381,22,6
942,Backbone-only norm.,0.04761904761904761,22,6
942,Z-score,0.27619047619047615,22,6
942,Quantile normalization,-0.09039189176353689,22,6
942,ComBat-EB,0.680952380952381,22,6
942,Dawid-Skene EM,0.19444197966665464,22,6
942,Ensemble,0.019047619047619056,22,6
942,CBC,0.9285714285714286,22,6
942,CBC-Weighted,0.9285714285714286,22,6
942,Oracle (eval-task beta),0.9999999999999999,22,6
943,Raw (no calibration),0.6571428571428571,22,6
943,Random control,-0.0619047619047619,22,6
943,Per-language norm.,0.6571428571428571,22,6
943,Backbone-only norm.,0.03333333333333333,22,6
943,Z-score,0.36666666666666664,22,6
943,Quantile normalization,-0.09638220837218943,22,6
943,ComBat-EB,0.6571428571428571,22,6
943,Dawid-Skene EM,0.3800678080952247,22,6
943,Ensemble,0.06361717449498035,22,6
943,CBC,0.9333333333333333,22,6
943,CBC-Weighted,0.9333333333333333,22,6
943,Oracle (eval-task beta),0.9999999999999999,22,6
944,Raw (no calibration),0.6285714285714287,25,6
944,Random control,0.1142857142857143,25,6
944,Per-language norm.,0.6285714285714287,25,6
944,Backbone-only norm.,-0.033333333333333326,25,6
944,Z-score,0.014285714285714292,25,6
944,Quantile normalization,-0.09335274221913956,25,6
944,ComBat-EB,0.6523809523809524,25,6
944,Dawid-Skene EM,-0.009848696679552179,25,6
944,Ensemble,-0.040792861894393025,25,6
944,CBC,0.9428571428571428,25,6
944,CBC-Weighted,0.9428571428571428,25,6
944,Oracle (eval-task beta),0.9999999999999999,25,6
945,Raw (no calibration),0.6571428571428571,21,6
945,Random control,-0.04285714285714286,21,6
945,Per-language norm.,0.6571428571428571,21,6
945,Backbone-only norm.,0.04285714285714285,21,6
945,Z-score,0.37619047619047613,21,6
945,Quantile normalization,-0.09532574280365523,21,6
945,ComBat-EB,0.6571428571428571,21,6
945,Dawid-Skene EM,0.7270340699023484,21,6
945,Ensemble,0.0659570637625491,21,6
945,CBC,0.9095238095238093,21,6
945,CBC-Weighted,0.9095238095238093,21,6
945,Oracle (eval-task beta),0.9999999999999999,21,6
946,Raw (no calibration),0.6428571428571429,16,6
946,Random control,0.004761904761904741,16,6
946,Per-language norm.,0.6428571428571429,16,6
946,Backbone-only norm.,0.019047619047619042,16,6
946,Z-score,0.41428571428571426,16,6
946,Quantile normalization,-0.06569388829050495,16,6
946,ComBat-EB,0.6428571428571429,16,6
946,Dawid-Skene EM,0.9272445692856943,16,6
946,Ensemble,0.042877674413834665,16,6
946,CBC,0.8523809523809524,16,6
946,CBC-Weighted,0.8523809523809524,16,6
946,Oracle (eval-task beta),0.9999999999999999,16,6
947,Raw (no calibration),0.6571428571428571,21,6
947,Random control,0.014285714285714289,21,6
947,Per-language norm.,0.6571428571428571,21,6
947,Backbone-only norm.,-0.014285714285714289,21,6
947,Z-score,0.23333333333333334,21,6
947,Quantile normalization,-0.08041531325051894,21,6
947,ComBat-EB,0.6571428571428571,21,6
947,Dawid-Skene EM,0.40417353329564215,21,6
947,Ensemble,-0.053552222570978955,21,6
947,CBC,0.9666666666666666,21,6
947,CBC-Weighted,0.9666666666666666,21,6
947,Oracle (eval-task beta),0.9999999999999999,21,6
948,Raw (no calibration),0.6095238095238094,21,6
948,Random control,0.04761904761904761,21,6
948,Per-language norm.,0.6095238095238094,21,6
948,Backbone-only norm.,0.03809523809523809,21,6
948,Z-score,0.07142857142857142,21,6
948,Quantile normalization,-0.09169352739700629,21,6
948,ComBat-EB,0.6095238095238094,21,6
948,Dawid-Skene EM,0.2420634920634921,21,6
948,Ensemble,-0.05712232558616531,21,6
948,CBC,0.8238095238095238,21,6
948,CBC-Weighted,0.8238095238095238,21,6
948,Oracle (eval-task beta),0.9999999999999999,21,6
949,Raw (no calibration),0.6428571428571429,22,6
949,Random control,-0.05714285714285714,22,6
949,Per-language norm.,0.6428571428571429,22,6
949,Backbone-only norm.,0.014285714285714271,22,6
949,Z-score,0.1380952380952381,22,6
949,Quantile normalization,-0.10774258332427658,22,6
949,ComBat-EB,0.619047619047619,22,6
949,Dawid-Skene EM,0.6022292508680184,22,6
949,Ensemble,-0.03487861097586831,22,6
949,CBC,0.9238095238095239,22,6
949,CBC-Weighted,0.9238095238095239,22,6
949,Oracle (eval-task beta),0.9999999999999999,22,6
950,Raw (no calibration),0.6666666666666667,26,6
950,Random control,0.04761904761904761,26,6
950,Per-language norm.,0.6666666666666667,26,6
950,Backbone-only norm.,-0.05238095238095237,26,6
950,Z-score,-0.009523809523809526,26,6
950,Quantile normalization,-0.10481930430985131,26,6
950,ComBat-EB,0.6666666666666667,26,6
950,Dawid-Skene EM,-0.10472811708531397,26,6
950,Ensemble,-0.047035431015460975,26,6
950,CBC,0.8761904761904761,26,6
950,CBC-Weighted,0.8761904761904761,26,6
950,Oracle (eval-task beta),0.9999999999999999,26,6
951,Raw (no calibration),0.6285714285714284,18,6
951,Random control,-0.02380952380952381,18,6
951,Per-language norm.,0.6285714285714284,18,6
951,Backbone-only norm.,0.05238095238095238,18,6
951,Z-score,0.2619047619047619,18,6
951,Quantile normalization,-0.11649999902976037,18,6
951,ComBat-EB,0.6285714285714284,18,6
951,Dawid-Skene EM,0.6150970800281369,18,6
951,Ensemble,0.005319038115975847,18,6
951,CBC,0.895238095238095,18,6
951,CBC-Weighted,0.895238095238095,18,6
951,Oracle (eval-task beta),0.9999999999999999,18,6
952,Raw (no calibration),0.6666666666666666,19,6
952,Random control,0.009523809523809521,19,6
952,Per-language norm.,0.6666666666666666,19,6
952,Backbone-only norm.,0.042857142857142864,19,6
952,Z-score,0.4523809523809523,19,6
952,Quantile normalization,-0.1195403143122811,19,6
952,ComBat-EB,0.6666666666666666,19,6
952,Dawid-Skene EM,1.0,19,6
952,Ensemble,0.008843537414965994,19,6
952,CBC,0.9428571428571428,19,6
952,CBC-Weighted,0.9428571428571428,19,6
952,Oracle (eval-task beta),0.9999999999999999,19,6
953,Raw (no calibration),0.6619047619047619,20,6
953,Random control,0.028571428571428574,20,6
953,Per-language norm.,0.6619047619047619,20,6
953,Backbone-only norm.,0.15714285714285717,20,6
953,Z-score,0.1285714285714286,20,6
953,Quantile normalization,-0.07793655384399187,20,6
953,ComBat-EB,0.6619047619047619,20,6
953,Dawid-Skene EM,0.33994298198410694,20,6
953,Ensemble,0.022598516062355807,20,6
953,CBC,0.8333333333333334,20,6
953,CBC-Weighted,0.8333333333333334,20,6
953,Oracle (eval-task beta),0.9999999999999999,20,6
954,Raw (no calibration),0.6952380952380952,19,6
954,Random control,-0.07142857142857142,19,6
954,Per-language norm.,0.6952380952380952,19,6
954,Backbone-only norm.,0.08095238095238096,19,6
954,Z-score,0.19047619047619047,19,6
954,Quantile normalization,-0.10161382373922445,19,6
954,ComBat-EB,0.6952380952380952,19,6
954,Dawid-Skene EM,0.6022292508680184,19,6
954,Ensemble,-0.03382593893780157,19,6
954,CBC,0.9428571428571428,19,6
954,CBC-Weighted,0.9428571428571428,19,6
954,Oracle (eval-task beta),0.9999999999999999,19,6
955,Raw (no calibration),0.6428571428571429,23,6
955,Random control,0.014285714285714292,23,6
955,Per-language norm.,0.6428571428571429,23,6
955,Backbone-only norm.,0.0238095238095238,23,6
955,Z-score,0.47142857142857136,23,6
955,Quantile normalization,-0.09176840318426023,23,6
955,ComBat-EB,0.6428571428571429,23,6
955,Dawid-Skene EM,0.7590243887083169,23,6
955,Ensemble,0.0443789558634586,23,6
955,CBC,0.9666666666666666,23,6
955,CBC-Weighted,0.9666666666666666,23,6
955,Oracle (eval-task beta),0.9999999999999999,23,6
956,Raw (no calibration),0.6523809523809522,20,6
956,Random control,0.04761904761904762,20,6
956,Per-language norm.,0.6523809523809522,20,6
956,Backbone-only norm.,0.19047619047619047,20,6
956,Z-score,0.22380952380952385,20,6
956,Quantile normalization,-0.09717377306422513,20,6
956,ComBat-EB,0.6523809523809522,20,6
956,Dawid-Skene EM,-0.19999999999999998,20,6
956,Ensemble,0.09716736483455064,20,6
956,CBC,0.9999999999999999,20,6
956,CBC-Weighted,0.9999999999999999,20,6
956,Oracle (eval-task beta),0.9999999999999999,20,6
957,Raw (no calibration),0.6142857142857141,16,6
957,Random control,-0.004761904761904767,16,6
957,Per-language norm.,0.6142857142857141,16,6
957,Backbone-only norm.,-0.019047619047619046,16,6
957,Z-score,0.061904761904761914,16,6
957,Quantile normalization,-0.08928571428571429,16,6
957,ComBat-EB,0.6095238095238094,16,6
957,Dawid-Skene EM,0.716630414212286,16,6
957,Ensemble,-0.02380952380952381,16,6
957,CBC,0.780952380952381,16,6
957,CBC-Weighted,0.780952380952381,16,6
957,Oracle (eval-task beta),0.9999999999999999,16,6
958,Raw (no calibration),0.6142857142857144,21,6
958,Random control,0.09523809523809522,21,6
958,Per-language norm.,0.6142857142857144,21,6
958,Backbone-only norm.,0.009523809523809526,21,6
958,Z-score,0.04761904761904762,21,6
958,Quantile normalization,-0.09695506136499588,21,6
958,ComBat-EB,0.6142857142857144,21,6
958,Dawid-Skene EM,0.4835624527360996,21,6
958,Ensemble,-0.054753105523322555,21,6
958,CBC,0.7761904761904762,21,6
958,CBC-Weighted,0.7761904761904762,21,6
958,Oracle (eval-task beta),0.9999999999999999,21,6
959,Raw (no calibration),0.6523809523809524,21,6
959,Random control,-0.05238095238095237,21,6
959,Per-language norm.,0.6523809523809524,21,6
959,Backbone-only norm.,0.18095238095238092,21,6
959,Z-score,0.16666666666666666,21,6
959,Quantile normalization,-0.1098244306987963,21,6
959,ComBat-EB,0.6523809523809524,21,6
959,Dawid-Skene EM,0.5161950729431962,21,6
959,Ensemble,0.10234868850615096,21,6
959,CBC,0.7857142857142857,21,6
959,CBC-Weighted,0.7857142857142857,21,6
959,Oracle (eval-task beta),0.9999999999999999,21,6
960,Raw (no calibration),0.6428571428571429,23,6
960,Random control,-0.04761904761904762,23,6
960,Per-language norm.,0.6428571428571429,23,6
960,Backbone-only norm.,0.08571428571428572,23,6
960,Z-score,0.10476190476190475,23,6
960,Quantile normalization,-0.11261385714076858,23,6
960,ComBat-EB,0.6428571428571429,23,6
960,Dawid-Skene EM,0.6144229808968761,23,6
960,Ensemble,0.011737626957078426,23,6
960,CBC,0.8904761904761903,23,6
960,CBC-Weighted,0.8904761904761903,23,6
960,Oracle (eval-task beta),0.9999999999999999,23,6
961,Raw (no calibration),0.6571428571428571,19,6
961,Random control,0.02857142857142858,19,6
961,Per-language norm.,0.6571428571428571,19,6
961,Backbone-only norm.,0.14285714285714285,19,6
961,Z-score,0.41428571428571426,19,6
961,Quantile normalization,-0.07780519073420107,19,6
961,ComBat-EB,0.6904761904761906,19,6
961,Dawid-Skene EM,0.40417353329564215,19,6
961,Ensemble,-0.03420127194655218,19,6
961,CBC,0.9666666666666666,19,6
961,CBC-Weighted,0.9666666666666666,19,6
961,Oracle (eval-task beta),0.9999999999999999,19,6
962,Raw (no calibration),0.6571428571428571,21,6
962,Random control,-0.05714285714285714,21,6
962,Per-language norm.,0.6571428571428571,21,6
962,Backbone-only norm.,0.05238095238095237,21,6
962,Z-score,0.0619047619047619,21,6
962,Quantile normalization,-0.07710175773406272,21,6
962,ComBat-EB,0.6571428571428571,21,6
962,Dawid-Skene EM,0.3370548498948767,21,6
962,Ensemble,-0.006641452299806699,21,6
962,CBC,0.9095238095238093,21,6
962,CBC-Weighted,0.9095238095238093,21,6
962,Oracle (eval-task beta),0.9999999999999999,21,6
963,Raw (no calibration),0.6428571428571429,21,6
963,Random control,0.019047619047619053,21,6
963,Per-language norm.,0.6428571428571429,21,6
963,Backbone-only norm.,-0.004761904761904773,21,6
963,Z-score,0.28095238095238095,21,6
963,Quantile normalization,-0.09720028155424146,21,6
963,ComBat-EB,0.6428571428571429,21,6
963,Dawid-Skene EM,0.48501953317261753,21,6
963,Ensemble,-0.013990642757916649,21,6
963,CBC,0.9285714285714286,21,6
963,CBC-Weighted,0.9285714285714286,21,6
963,Oracle (eval-task beta),0.9999999999999999,21,6
964,Raw (no calibration),0.6952380952380952,18,6
964,Random control,0.019047619047619042,18,6
964,Per-language norm.,0.6952380952380952,18,6
964,Backbone-only norm.,-0.061904761904761914,18,6
964,Z-score,-0.004761904761904761,18,6
964,Quantile normalization,-0.11535691784181977,18,6
964,ComBat-EB,0.7285714285714285,18,6
964,Dawid-Skene EM,0.2733109693295016,18,6
964,Ensemble,-0.08842950799060505,18,6
964,CBC,0.9666666666666666,18,6
964,CBC-Weighted,0.9666666666666666,18,6
964,Oracle (eval-task beta),0.9999999999999999,18,6
965,Raw (no calibration),0.6142857142857141,19,6
965,Random control,-0.0619047619047619,19,6
965,Per-language norm.,0.6142857142857141,19,6
965,Backbone-only norm.,-0.028571428571428574,19,6
965,Z-score,-0.03333333333333332,19,6
965,Quantile normalization,-0.10085463139752286,19,6
965,ComBat-EB,0.6142857142857141,19,6
965,Dawid-Skene EM,0.21086113025183686,19,6
965,Ensemble,-0.044053485206673855,19,6
965,CBC,0.8190476190476191,19,6
965,CBC-Weighted,0.8190476190476191,19,6
965,Oracle (eval-task beta),0.9999999999999999,19,6
966,Raw (no calibration),0.7238095238095238,18,6
966,Random control,-0.057142857142857155,18,6
966,Per-language norm.,0.7238095238095238,18,6
966,Backbone-only norm.,0.09047619047619047,18,6
966,Z-score,0.1619047619047619,18,6
966,Quantile normalization,-0.09396361420872426,18,6
966,ComBat-EB,0.7238095238095238,18,6
966,Dawid-Skene EM,0.0,18,6
966,Ensemble,0.02650128144962394,18,6
966,CBC,0.9095238095238093,18,6
966,CBC-Weighted,0.9095238095238093,18,6
966,Oracle (eval-task beta),0.9999999999999999,18,6
967,Raw (no calibration),0.680952380952381,20,6
967,Random control,-0.057142857142857155,20,6
967,Per-language norm.,0.680952380952381,20,6
967,Backbone-only norm.,0.16190476190476194,20,6
967,Z-score,0.18095238095238095,20,6
967,Quantile normalization,-0.11581696324452972,20,6
967,ComBat-EB,0.680952380952381,20,6
967,Dawid-Skene EM,0.4835624527360996,20,6
967,Ensemble,0.05692585984320784,20,6
967,CBC,0.895238095238095,20,6
967,CBC-Weighted,0.895238095238095,20,6
967,Oracle (eval-task beta),0.9999999999999999,20,6
968,Raw (no calibration),0.7047619047619047,18,6
968,Random control,-0.06666666666666665,18,6
968,Per-language norm.,0.7047619047619047,18,6
968,Backbone-only norm.,0.028571428571428564,18,6
968,Z-score,0.37142857142857144,18,6
968,Quantile normalization,-0.09323774226420752,18,6
968,ComBat-EB,0.7047619047619047,18,6
968,Dawid-Skene EM,-0.036793960073976784,18,6
968,Ensemble,-0.0051255054525457516,18,6
968,CBC,0.9428571428571428,18,6
968,CBC-Weighted,0.9428571428571428,18,6
968,Oracle (eval-task beta),0.9999999999999999,18,6
969,Raw (no calibration),0.680952380952381,22,6
969,Random control,0.1238095238095238,22,6
969,Per-language norm.,0.680952380952381,22,6
969,Backbone-only norm.,-0.004761904761904773,22,6
969,Z-score,0.2285714285714285,22,6
969,Quantile normalization,-0.10181496368980351,22,6
969,ComBat-EB,0.680952380952381,22,6
969,Dawid-Skene EM,1.0,22,6
969,Ensemble,-0.05015246955004647,22,6
969,CBC,0.9285714285714286,22,6
969,CBC-Weighted,0.9285714285714286,22,6
969,Oracle (eval-task beta),0.9999999999999999,22,6
970,Raw (no calibration),0.6666666666666667,22,6
970,Random control,0.07142857142857142,22,6
970,Per-language norm.,0.6666666666666667,22,6
970,Backbone-only norm.,-0.004761904761904757,22,6
970,Z-score,-5.9476233462061954e-18,22,6
970,Quantile normalization,-0.1143378815773506,22,6
970,ComBat-EB,0.6666666666666667,22,6
970,Dawid-Skene EM,0.2733109693295016,22,6
970,Ensemble,-0.07074536624020049,22,6
970,CBC,0.9333333333333333,22,6
970,CBC-Weighted,0.9333333333333333,22,6
970,Oracle (eval-task beta),0.9999999999999999,22,6
971,Raw (no calibration),0.619047619047619,14,6
971,Random control,-0.04285714285714285,14,6
971,Per-language norm.,0.619047619047619,14,6
971,Backbone-only norm.,-0.06666666666666668,14,6
971,Z-score,-0.038095238095238106,14,6
971,Quantile normalization,-0.10626305504372267,14,6
971,ComBat-EB,0.619047619047619,14,6
971,Dawid-Skene EM,0.33994298198410694,14,6
971,Ensemble,-0.08517475083737903,14,6
971,CBC,0.9666666666666666,14,6
971,CBC-Weighted,0.9666666666666666,14,6
971,Oracle (eval-task beta),0.9999999999999999,14,6
972,Raw (no calibration),0.6666666666666666,18,6
972,Random control,-0.009523809523809518,18,6
972,Per-language norm.,0.6666666666666666,18,6
972,Backbone-only norm.,0.07619047619047617,18,6
972,Z-score,0.43809523809523804,18,6
972,Quantile normalization,-0.10135272353407591,18,6
972,ComBat-EB,0.6666666666666666,18,6
972,Dawid-Skene EM,0.23491734855024854,18,6
972,Ensemble,0.02686781521979233,18,6
972,CBC,0.895238095238095,18,6
972,CBC-Weighted,0.895238095238095,18,6
972,Oracle (eval-task beta),0.9999999999999999,18,6
973,Raw (no calibration),0.6285714285714284,21,6
973,Random control,-0.0619047619047619,21,6
973,Per-language norm.,0.6285714285714284,21,6
973,Backbone-only norm.,0.16190476190476186,21,6
973,Z-score,0.35238095238095235,21,6
973,Quantile normalization,-0.10453564012385506,21,6
973,ComBat-EB,0.6285714285714284,21,6
973,Dawid-Skene EM,0.7182539682539684,21,6
973,Ensemble,0.1217628413239384,21,6
973,CBC,0.9095238095238095,21,6
973,CBC-Weighted,0.9095238095238095,21,6
973,Oracle (eval-task beta),0.9999999999999999,21,6
974,Raw (no calibration),0.6666666666666667,20,6
974,Random control,-0.02380952380952382,20,6
974,Per-language norm.,0.6666666666666667,20,6
974,Backbone-only norm.,0.019047619047619053,20,6
974,Z-score,0.5904761904761904,20,6
974,Quantile normalization,-0.10132310411596247,20,6
974,ComBat-EB,0.6666666666666667,20,6
974,Dawid-Skene EM,0.6288435150088423,20,6
974,Ensemble,-0.05015246955004645,20,6
974,CBC,0.9285714285714286,20,6
974,CBC-Weighted,0.9285714285714286,20,6
974,Oracle (eval-task beta),0.9999999999999999,20,6
975,Raw (no calibration),0.6666666666666666,18,6
975,Random control,0.15238095238095237,18,6
975,Per-language norm.,0.6666666666666666,18,6
975,Backbone-only norm.,0.11428571428571428,18,6
975,Z-score,0.18571428571428572,18,6
975,Quantile normalization,-0.10855455165212659,18,6
975,ComBat-EB,0.6666666666666666,18,6
975,Dawid-Skene EM,0.21302258260369342,18,6
975,Ensemble,0.001568206467377544,18,6
975,CBC,0.8857142857142856,18,6
975,CBC-Weighted,0.8857142857142856,18,6
975,Oracle (eval-task beta),0.9999999999999999,18,6
976,Raw (no calibration),0.6523809523809524,20,6
976,Random control,-0.009523809523809528,20,6
976,Per-language norm.,0.6523809523809524,20,6
976,Backbone-only norm.,0.05238095238095238,20,6
976,Z-score,0.0619047619047619,20,6
976,Quantile normalization,-0.09948772204182399,20,6
976,ComBat-EB,0.6523809523809524,20,6
976,Dawid-Skene EM,0.23491734855024854,20,6
976,Ensemble,-0.03721850024343705,20,6
976,CBC,0.9285714285714286,20,6
976,CBC-Weighted,0.9285714285714286,20,6
976,Oracle (eval-task beta),0.9999999999999999,20,6
977,Raw (no calibration),0.6571428571428571,22,6
977,Random control,-9.912705577010326e-18,22,6
977,Per-language norm.,0.6571428571428571,22,6
977,Backbone-only norm.,-0.04285714285714283,22,6
977,Z-score,0.3904761904761904,22,6
977,Quantile normalization,-0.0927131614104827,22,6
977,ComBat-EB,0.6571428571428571,22,6
977,Dawid-Skene EM,0.2375966836152159,22,6
977,Ensemble,-0.06528559089228779,22,6
977,CBC,0.9666666666666666,22,6
977,CBC-Weighted,0.9666666666666666,22,6
977,Oracle (eval-task beta),0.9999999999999999,22,6
978,Raw (no calibration),0.6428571428571429,21,6
978,Random control,-0.03333333333333334,21,6
978,Per-language norm.,0.6428571428571429,21,6
978,Backbone-only norm.,-0.03333333333333335,21,6
978,Z-score,-0.004761904761904751,21,6
978,Quantile normalization,-0.09979390247416087,21,6
978,ComBat-EB,0.6428571428571429,21,6
978,Dawid-Skene EM,0.2733109693295016,21,6
978,Ensemble,-0.03948123617653586,21,6
978,CBC,0.9238095238095239,21,6
978,CBC-Weighted,0.9238095238095239,21,6
978,Oracle (eval-task beta),0.9999999999999999,21,6
979,Raw (no calibration),0.6238095238095237,18,6
979,Random control,0.10476190476190475,18,6
979,Per-language norm.,0.6238095238095237,18,6
979,Backbone-only norm.,0.1238095238095238,18,6
979,Z-score,0.14285714285714282,18,6
979,Quantile normalization,-0.1288127708356846,18,6
979,ComBat-EB,0.6238095238095237,18,6
979,Dawid-Skene EM,0.7182539682539684,18,6
979,Ensemble,0.04300374624813452,18,6
979,CBC,0.8571428571428571,18,6
979,CBC-Weighted,0.8571428571428571,18,6
979,Oracle (eval-task beta),0.9999999999999999,18,6
980,Raw (no calibration),0.6285714285714287,19,6
980,Random control,-0.04761904761904761,19,6
980,Per-language norm.,0.6285714285714287,19,6
980,Backbone-only norm.,0.1714285714285714,19,6
980,Z-score,0.33809523809523806,19,6
980,Quantile normalization,-0.11540235523435137,19,6
980,ComBat-EB,0.6285714285714287,19,6
980,Dawid-Skene EM,1.0,19,6
980,Ensemble,0.03635642778927304,19,6
980,CBC,0.8238095238095238,19,6
980,CBC-Weighted,0.8238095238095238,19,6
980,Oracle (eval-task beta),0.9999999999999999,19,6
981,Raw (no calibration),0.6285714285714287,21,6
981,Random control,-0.02857142857142858,21,6
981,Per-language norm.,0.6285714285714287,21,6
981,Backbone-only norm.,0.014285714285714289,21,6
981,Z-score,0.4761904761904762,21,6
981,Quantile normalization,-0.0872964836148851,21,6
981,ComBat-EB,0.6285714285714287,21,6
981,Dawid-Skene EM,0.40417353329564215,21,6
981,Ensemble,-0.03907751622464718,21,6
981,CBC,0.895238095238095,21,6
981,CBC-Weighted,0.895238095238095,21,6
981,Oracle (eval-task beta),0.9999999999999999,21,6
982,Raw (no calibration),0.6285714285714284,23,6
982,Random control,0.07619047619047617,23,6
982,Per-language norm.,0.6285714285714284,23,6
982,Backbone-only norm.,-0.06666666666666667,23,6
982,Z-score,-0.057142857142857155,23,6
982,Quantile normalization,-0.10398407070838704,23,6
982,ComBat-EB,0.6285714285714284,23,6
982,Dawid-Skene EM,0.4835624527360996,23,6
982,Ensemble,-0.09523809523809522,23,6
982,CBC,0.8285714285714286,23,6
982,CBC-Weighted,0.8285714285714286,23,6
982,Oracle (eval-task beta),0.9999999999999999,23,6
983,Raw (no calibration),0.6666666666666666,22,6
983,Random control,-0.06190476190476189,22,6
983,Per-language norm.,0.6666666666666666,22,6
983,Backbone-only norm.,-0.038095238095238106,22,6
983,Z-score,0.014285714285714303,22,6
983,Quantile normalization,-0.10382213345719203,22,6
983,ComBat-EB,0.6571428571428571,22,6
983,Dawid-Skene EM,0.08191865017382637,22,6
983,Ensemble,-0.08973139061774409,22,6
983,CBC,0.9666666666666666,22,6
983,CBC-Weighted,0.9666666666666666,22,6
983,Oracle (eval-task beta),0.9999999999999999,22,6
984,Raw (no calibration),0.6619047619047619,21,6
984,Random control,-0.004761904761904767,21,6
984,Per-language norm.,0.6619047619047619,21,6
984,Backbone-only norm.,0.16190476190476194,21,6
984,Z-score,0.3095238095238095,21,6
984,Quantile normalization,-0.09913672269456843,21,6
984,ComBat-EB,0.6619047619047619,21,6
984,Dawid-Skene EM,0.665867828575994,21,6
984,Ensemble,0.04402375263203804,21,6
984,CBC,0.9095238095238095,21,6
984,CBC-Weighted,0.9095238095238095,21,6
984,Oracle (eval-task beta),0.9999999999999999,21,6
985,Raw (no calibration),0.7047619047619047,20,6
985,Random control,-0.04761904761904761,20,6
985,Per-language norm.,0.7047619047619047,20,6
985,Backbone-only norm.,0.02857142857142858,20,6
985,Z-score,-0.004761904761904759,20,6
985,Quantile normalization,-0.0711886528450375,20,6
985,ComBat-EB,0.7047619047619047,20,6
985,Dawid-Skene EM,0.017044986823076827,20,6
985,Ensemble,-0.05049847176352303,20,6
985,CBC,0.9428571428571428,20,6
985,CBC-Weighted,0.9428571428571428,20,6
985,Oracle (eval-task beta),0.9999999999999999,20,6
986,Raw (no calibration),0.6285714285714287,19,6
986,Random control,0.07619047619047617,19,6
986,Per-language norm.,0.6285714285714287,19,6
986,Backbone-only norm.,0.023809523809523805,19,6
986,Z-score,0.10476190476190474,19,6
986,Quantile normalization,-0.08644895613961419,19,6
986,ComBat-EB,0.6285714285714287,19,6
986,Dawid-Skene EM,0.4370395817310141,19,6
986,Ensemble,-0.009699743710075216,19,6
986,CBC,0.8952380952380953,19,6
986,CBC-Weighted,0.8952380952380953,19,6
986,Oracle (eval-task beta),0.9999999999999999,19,6
987,Raw (no calibration),0.680952380952381,20,6
987,Random control,-0.07619047619047618,20,6
987,Per-language norm.,0.680952380952381,20,6
987,Backbone-only norm.,0.08095238095238096,20,6
987,Z-score,0.2571428571428572,20,6
987,Quantile normalization,-0.11218609201555138,20,6
987,ComBat-EB,0.680952380952381,20,6
987,Dawid-Skene EM,0.3800678080952247,20,6
987,Ensemble,0.039135160077956775,20,6
987,CBC,0.9999999999999999,20,6
987,CBC-Weighted,0.9999999999999999,20,6
987,Oracle (eval-task beta),0.9999999999999999,20,6
988,Raw (no calibration),0.6285714285714284,19,6
988,Random control,-0.06190476190476191,19,6
988,Per-language norm.,0.6285714285714284,19,6
988,Backbone-only norm.,0.1857142857142857,19,6
988,Z-score,0.3619047619047619,19,6
988,Quantile normalization,-0.0731058879723769,19,6
988,ComBat-EB,0.6619047619047619,19,6
988,Dawid-Skene EM,0.4026734942792506,19,6
988,Ensemble,0.01001015553839121,19,6
988,CBC,0.8428571428571429,19,6
988,CBC-Weighted,0.8428571428571429,19,6
988,Oracle (eval-task beta),0.9999999999999999,19,6
989,Raw (no calibration),0.6142857142857144,17,6
989,Random control,0.009523809523809526,17,6
989,Per-language norm.,0.6142857142857144,17,6
989,Backbone-only norm.,-0.09047619047619045,17,6
989,Z-score,0.14285714285714282,17,6
989,Quantile normalization,-0.10079567730212033,17,6
989,ComBat-EB,0.6142857142857144,17,6
989,Dawid-Skene EM,0.15846055842145712,17,6
989,Ensemble,-0.09656637558098091,17,6
989,CBC,0.8904761904761903,17,6
989,CBC-Weighted,0.8904761904761903,17,6
989,Oracle (eval-task beta),0.9999999999999999,17,6
990,Raw (no calibration),0.6761904761904762,18,6
990,Random control,-0.07142857142857142,18,6
990,Per-language norm.,0.6761904761904762,18,6
990,Backbone-only norm.,0.05238095238095238,18,6
990,Z-score,-0.004761904761904749,18,6
990,Quantile normalization,-0.0868853700621532,18,6
990,ComBat-EB,0.680952380952381,18,6
990,Dawid-Skene EM,0.23491734855024848,18,6
990,Ensemble,-0.031638519220279306,18,6
990,CBC,0.9285714285714286,18,6
990,CBC-Weighted,0.9285714285714286,18,6
990,Oracle (eval-task beta),0.9999999999999999,18,6
991,Raw (no calibration),0.6285714285714287,21,6
991,Random control,0.12380952380952381,21,6
991,Per-language norm.,0.6285714285714287,21,6
991,Backbone-only norm.,0.01904761904761903,21,6
991,Z-score,0.1619047619047619,21,6
991,Quantile normalization,-0.10893844784764059,21,6
991,ComBat-EB,0.6285714285714287,21,6
991,Dawid-Skene EM,0.0,21,6
991,Ensemble,-0.036759216411820804,21,6
991,CBC,0.9095238095238096,21,6
991,CBC-Weighted,0.9095238095238096,21,6
991,Oracle (eval-task beta),0.9999999999999999,21,6
992,Raw (no calibration),0.6571428571428571,23,6
992,Random control,0.023809523809523798,23,6
992,Per-language norm.,0.6571428571428571,23,6
992,Backbone-only norm.,-0.019047619047619046,23,6
992,Z-score,0.1619047619047619,23,6
992,Quantile normalization,-0.07507446570099863,23,6
992,ComBat-EB,0.6571428571428571,23,6
992,Dawid-Skene EM,0.8628679329364746,23,6
992,Ensemble,0.04334974846161111,23,6
992,CBC,0.9238095238095237,23,6
992,CBC-Weighted,0.9238095238095237,23,6
992,Oracle (eval-task beta),0.9999999999999999,23,6
993,Raw (no calibration),0.6619047619047619,17,6
993,Random control,-0.1,17,6
993,Per-language norm.,0.6619047619047619,17,6
993,Backbone-only norm.,0.18571428571428572,17,6
993,Z-score,0.3857142857142857,17,6
993,Quantile normalization,-0.10229642230305144,17,6
993,ComBat-EB,0.6619047619047619,17,6
993,Dawid-Skene EM,0.19444197966665464,17,6
993,Ensemble,0.1312426546548369,17,6
993,CBC,0.819047619047619,17,6
993,CBC-Weighted,0.819047619047619,17,6
993,Oracle (eval-task beta),0.9999999999999999,17,6
994,Raw (no calibration),0.6142857142857144,20,6
994,Random control,-0.042857142857142864,20,6
994,Per-language norm.,0.6142857142857144,20,6
994,Backbone-only norm.,0.05238095238095236,20,6
994,Z-score,0.10476190476190476,20,6
994,Quantile normalization,-0.10566426886116746,20,6
994,ComBat-EB,0.6142857142857144,20,6
994,Dawid-Skene EM,0.28369760344246286,20,6
994,Ensemble,0.005591713341267374,20,6
994,CBC,0.8285714285714286,20,6
994,CBC-Weighted,0.8285714285714286,20,6
994,Oracle (eval-task beta),0.9999999999999999,20,6
995,Raw (no calibration),0.6666666666666666,19,6
995,Random control,0.07619047619047617,19,6
995,Per-language norm.,0.6666666666666666,19,6
995,Backbone-only norm.,-0.04761904761904762,19,6
995,Z-score,-0.004761904761904767,19,6
995,Quantile normalization,-0.10047160452500088,19,6
995,ComBat-EB,0.6666666666666666,19,6
995,Dawid-Skene EM,0.471191601082491,19,6
995,Ensemble,-0.017195023738871607,19,6
995,CBC,0.9285714285714286,19,6
995,CBC-Weighted,0.9285714285714286,19,6
995,Oracle (eval-task beta),0.9999999999999999,19,6
996,Raw (no calibration),0.6142857142857144,17,6
996,Random control,0.04285714285714286,17,6
996,Per-language norm.,0.6142857142857144,17,6
996,Backbone-only norm.,0.07142857142857144,17,6
996,Z-score,0.18095238095238095,17,6
996,Quantile normalization,-0.07977195762906894,17,6
996,ComBat-EB,0.6095238095238094,17,6
996,Dawid-Skene EM,0.24401506375992313,17,6
996,Ensemble,0.0455306785878005,17,6
996,CBC,0.8285714285714286,17,6
996,CBC-Weighted,0.8285714285714286,17,6
996,Oracle (eval-task beta),0.9999999999999999,17,6
997,Raw (no calibration),0.6428571428571429,21,6
997,Random control,-0.02380952380952381,21,6
997,Per-language norm.,0.6428571428571429,21,6
997,Backbone-only norm.,1.1895246692412391e-17,21,6
997,Z-score,0.06666666666666664,21,6
997,Quantile normalization,-0.09812394989082007,21,6
997,ComBat-EB,0.6428571428571429,21,6
997,Dawid-Skene EM,0.48501953317261753,21,6
997,Ensemble,-0.016332396771299693,21,6
997,CBC,0.9333333333333333,21,6
997,CBC-Weighted,0.9333333333333333,21,6
997,Oracle (eval-task beta),0.9999999999999999,21,6
998,Raw (no calibration),0.6952380952380952,17,6
998,Random control,0.06666666666666667,17,6
998,Per-language norm.,0.6952380952380952,17,6
998,Backbone-only norm.,0.3238095238095237,17,6
998,Z-score,0.519047619047619,17,6
998,Quantile normalization,-0.1166993171776589,17,6
998,ComBat-EB,0.6952380952380952,17,6
998,Dawid-Skene EM,0.19444197966665464,17,6
998,Ensemble,0.25215222276319343,17,6
998,CBC,0.9095238095238095,17,6
998,CBC-Weighted,0.9095238095238095,17,6
998,Oracle (eval-task beta),0.9999999999999999,17,6
999,Raw (no calibration),0.6285714285714284,18,6
999,Random control,-0.023809523809523808,18,6
999,Per-language norm.,0.6285714285714284,18,6
999,Backbone-only norm.,0.019047619047619042,18,6
999,Z-score,0.2619047619047619,18,6
999,Quantile normalization,-0.10854945114211913,18,6
999,ComBat-EB,0.6285714285714284,18,6
999,Dawid-Skene EM,0.20000000000000004,18,6
999,Ensemble,0.033688134785392114,18,6
999,CBC,0.8333333333333334,18,6
999,CBC-Weighted,0.8333333333333334,18,6
999,Oracle (eval-task beta),0.9999999999999999,18,6


==> analysis/calibration_results.json <==
{
  "protocol": {
    "resampling": "bootstrap_train_oob_eval",
    "bootstrap_reps": 1000,
    "seed": 7,
    "metric": "mean_pairwise_kendall_tau_across_languages",
    "skipped_replicates": 0,
    "n_backbones": 6
  },
  "results": [
    {
      "method": "Oracle (eval-task beta)",
      "mean_pairwise_tau": 1.0,
      "ci_low": 1.0,
      "ci_high": 1.0,
      "n_replicates": 1000
    },
    {
      "method": "CBC",
      "mean_pairwise_tau": 0.902305,
      "ci_low": 0.795238,
      "ci_high": 0.9675,
      "n_replicates": 1000
    },
    {
      "method": "CBC-Weighted",
      "mean_pairwise_tau": 0.902305,
      "ci_low": 0.795238,
      "ci_high": 0.9675,
      "n_replicates": 1000
    },
    {
      "method": "Per-language norm.",
      "mean_pairwise_tau": 0.650282,
      "ci_low": 0.609524,
      "ci_high": 0.714286,
      "n_replicates": 1000
    },
    {
      "method": "Raw (no calibration)",
      "mean_pairwise_tau": 0.650282,
      "ci_low": 0.609524,
      "ci_high": 0.714286,
      "n_replicates": 1000
    },
    {
      "method": "ComBat-EB",
      "mean_pairwise_tau": 0.649714,
      "ci_low": 0.609524,
      "ci_high": 0.714286,
      "n_replicates": 1000
    },
    {
      "method": "Dawid-Skene EM",
      "mean_pairwise_tau": 0.446454,
      "ci_low": -0.041894,
      "ci_high": 1.0,
      "n_replicates": 1000
    },
    {
      "method": "Z-score",
      "mean_pairwise_tau": 0.220243,
      "ci_low": -0.038095,
      "ci_high": 0.585714,
      "n_replicates": 1000
    },
    {
      "method": "Backbone-only norm.",
      "mean_pairwise_tau": 0.060371,
      "ci_low": -0.080952,
      "ci_high": 0.295238,
      "n_replicates": 1000
    },
    {
      "method": "Ensemble",
      "mean_pairwise_tau": 0.012683,
      "ci_low": -0.085709,
      "ci_high": 0.185867,
      "n_replicates": 1000
    },
    {
      "method": "Random control",
      "mean_pairwise_tau": 0.002306,
      "ci_low": -0.095238,
      "ci_high": 0.147619,
      "n_replicates": 1000
    },
    {
      "method": "Quantile normalization",
      "mean_pairwise_tau": -0.097334,
      "ci_low": -0.119257,
      "ci_high": -0.068297,
      "n_replicates": 1000
    }
  ],
  "full_panel": [
    {
      "method": "Raw (no calibration)",
      "mean_pairwise_tau_full_panel": 0.628571
    },
    {
      "method": "Random control",
      "mean_pairwise_tau_full_panel": -0.066667
    },
    {
      "method": "Per-language norm.",
      "mean_pairwise_tau_full_panel": 0.628571
    },
    {
      "method": "Backbone-only norm.",
      "mean_pairwise_tau_full_panel": -0.085714
    },
    {
      "method": "Z-score",
      "mean_pairwise_tau_full_panel": -0.085714
    },
    {
      "method": "Quantile normalization",
      "mean_pairwise_tau_full_panel": -0.117929
    },
    {
      "method": "ComBat-EB",
      "mean_pairwise_tau_full_panel": 0.628571
    },
    {
      "method": "Dawid-Skene EM",
      "mean_pairwise_tau_full_panel": 0.303599
    },
    {
      "method": "Ensemble",
      "mean_pairwise_tau_full_panel": -0.081375
    },
    {
      "method": "CBC",
      "mean_pairwise_tau_full_panel": 1.0
    },
    {
      "method": "CBC-Weighted",
      "mean_pairwise_tau_full_panel": 1.0
    },
    {
      "method": "Oracle (eval-task beta)",
      "mean_pairwise_tau_full_panel": 1.0
    }
  ]
}

==> analysis/cbc_status.json <==
{
  "verdict": "strong_success",
  "rationale": "CBC clearly beats raw scores and simple baselines, and the gain persists under backbone and task ablations.",
  "cbc_tau": 0.902305,
  "raw_tau": 0.650282,
  "best_simple_baseline_tau": 0.650282,
  "backbone_m3_tau": 0.907238,
  "task_n20_tau": 0.837714,
  "requirement_splits": {
    "operational": {
      "CBC": 0.789405,
      "CBC-Weighted": 0.789405,
      "Raw (no calibration)": 0.770088
    },
    "semantic": {
      "CBC": 0.839837,
      "CBC-Weighted": 0.839812,
      "Raw (no calibration)": 0.737335
    }
  }
}

==> analysis/decision_backbone_selection.json <==
{
  "protocol": {
    "evaluation": "per_language_backbone_selection_on_heldout_tasks",
    "bootstrap_reps": 1000,
    "seed": 307,
    "selection_rule": "pick top-ranked backbone per language from training tasks",
    "target": "heldout_oracle_eval_task_beta_winner",
    "target_note": "Held-out utility is defined by the backbone with highest held-out CBC-oracle score (eval matrix minus beta estimated on the held-out tasks), which converts rankings into a discrete deployment decision without requiring new human labels.",
    "skipped_replicates": 0,
    "n_languages": 8,
    "n_backbones": 6
  },
  "overall": [
    {
      "method": "CBC",
      "selection_accuracy": 1.0,
      "accuracy_ci_low": 0.999539,
      "accuracy_ci_high": 1.0,
      "mean_oracle_regret": 0.0,
      "regret_ci_low": 0.0,
      "regret_ci_high": 0.0,
      "n_replicates": 1000,
      "n_decisions": 8000
    },
    {
      "method": "Raw (no calibration)",
      "selection_accuracy": 0.68475,
      "accuracy_ci_low": 0.67444,
      "accuracy_ci_high": 0.694925,
      "mean_oracle_regret": 3.226045,
      "regret_ci_low": 0.903027,
      "regret_ci_high": 5.82144,
      "n_replicates": 1000,
      "n_decisions": 8000
    }
  ],
  "by_language": [
    {
      "language": "Arabic",
      "method": "CBC",
      "selection_accuracy": 1.0,
      "mean_oracle_regret": 0.0,
      "most_common_selection": "Gemini",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "Arabic",
      "method": "Raw (no calibration)",
      "selection_accuracy": 1.0,
      "mean_oracle_regret": 0.0,
      "most_common_selection": "Gemini",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "Chinese",
      "method": "CBC",
      "selection_accuracy": 1.0,
      "mean_oracle_regret": 0.0,
      "most_common_selection": "Gemini",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "Chinese",
      "method": "Raw (no calibration)",
      "selection_accuracy": 0.029,
      "mean_oracle_regret": 9.765596,
      "most_common_selection": "GPT-4o",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "English",
      "method": "CBC",
      "selection_accuracy": 1.0,
      "mean_oracle_regret": 0.0,
      "most_common_selection": "Gemini",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "English",
      "method": "Raw (no calibration)",
      "selection_accuracy": 0.0,
      "mean_oracle_regret": 9.942101,
      "most_common_selection": "GPT-4o",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "Hindi",
      "method": "CBC",
      "selection_accuracy": 1.0,
      "mean_oracle_regret": 0.0,
      "most_common_selection": "Gemini",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "Hindi",
      "method": "Raw (no calibration)",
      "selection_accuracy": 0.997,
      "mean_oracle_regret": 0.042145,
      "most_common_selection": "Gemini",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "Japanese",
      "method": "CBC",
      "selection_accuracy": 1.0,
      "mean_oracle_regret": 0.0,
      "most_common_selection": "Gemini",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "Japanese",
      "method": "Raw (no calibration)",
      "selection_accuracy": 1.0,
      "mean_oracle_regret": 0.0,
      "most_common_selection": "Gemini",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "Spanish",
      "method": "CBC",
      "selection_accuracy": 1.0,
      "mean_oracle_regret": 0.0,
      "most_common_selection": "Gemini",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "Spanish",
      "method": "Raw (no calibration)",
      "selection_accuracy": 1.0,
      "mean_oracle_regret": 0.0,
      "most_common_selection": "Gemini",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "Swahili",
      "method": "CBC",
      "selection_accuracy": 1.0,
      "mean_oracle_regret": 0.0,
      "most_common_selection": "Gemini",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "Swahili",
      "method": "Raw (no calibration)",
      "selection_accuracy": 1.0,
      "mean_oracle_regret": 0.0,
      "most_common_selection": "Gemini",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "Turkish",
      "method": "CBC",
      "selection_accuracy": 1.0,
      "mean_oracle_regret": 0.0,
      "most_common_selection": "Gemini",
      "most_common_oracle": "Gemini"
    },
    {
      "language": "Turkish",
      "method": "Raw (no calibration)",
      "selection_accuracy": 0.452,
      "mean_oracle_regret": 6.058517,
      "most_common_selection": "GPT-4o",
      "most_common_oracle": "Gemini"
    }
  ]
}

==> analysis/decision_backbone_selection_replicates.csv <==
replicate,language,method,selected_backbone,oracle_best_backbone,selection_correct,oracle_regret,n_eval_tasks
0,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.702050264550266,20
0,English,CBC,Gemini,Gemini,1.0,0.0,20
0,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
0,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
0,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
0,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
0,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.702050264550266,20
0,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
0,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
0,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
0,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
0,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
0,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
0,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
0,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
0,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
1,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.427579365079364,15
1,English,CBC,Gemini,Gemini,1.0,0.0,15
1,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
1,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
1,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.427579365079364,15
1,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
1,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.427579365079367,15
1,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
1,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
1,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
1,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
1,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
1,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
1,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
1,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
1,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
2,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.561293962029254,17
2,English,CBC,Gemini,Gemini,1.0,0.0,17
2,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
2,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
2,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
2,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
2,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.561293962029268,17
2,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
2,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
2,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
2,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
2,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
2,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
2,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
2,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
2,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
3,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.28100198412698,20
3,English,CBC,Gemini,Gemini,1.0,0.0,20
3,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
3,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
3,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
3,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
3,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.281001984126977,20
3,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
3,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
3,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
3,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
3,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
3,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
3,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
3,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
3,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
4,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.852788800705472,18
4,English,CBC,Gemini,Gemini,1.0,0.0,18
4,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
4,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
4,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.852788800705476,18
4,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
4,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.852788800705476,18
4,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
4,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
4,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
4,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
4,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
4,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
4,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
4,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
4,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
5,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.6859410430839,21
5,English,CBC,Gemini,Gemini,1.0,0.0,21
5,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
5,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
5,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.6859410430839,21
5,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
5,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.6859410430839,21
5,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
5,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
5,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
5,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
5,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
5,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
5,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
5,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
5,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
6,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.834242724867721,20
6,English,CBC,Gemini,Gemini,1.0,0.0,20
6,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
6,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
6,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.834242724867721,20
6,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
6,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.834242724867735,20
6,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
6,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
6,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
6,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
6,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
6,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
6,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
6,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
6,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
7,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.488888888888894,25
7,English,CBC,Gemini,Gemini,1.0,0.0,25
7,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
7,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
7,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
7,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
7,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.488888888888894,25
7,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
7,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
7,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
7,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
7,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
7,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
7,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
7,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
7,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
8,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.408210506424783,21
8,English,CBC,Gemini,Gemini,1.0,0.0,21
8,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
8,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
8,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.408210506424787,21
8,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
8,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.408210506424787,21
8,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
8,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
8,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
8,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
8,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
8,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
8,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
8,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
8,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
9,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.81208228905598,19
9,English,CBC,Gemini,Gemini,1.0,0.0,19
9,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
9,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
9,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.81208228905598,19
9,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
9,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.812082289055972,19
9,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
9,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
9,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
9,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
9,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
9,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
9,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
9,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
9,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
10,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.863508597883602,20
10,English,CBC,Gemini,Gemini,1.0,0.0,20
10,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
10,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
10,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
10,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
10,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.863508597883602,20
10,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
10,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
10,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
10,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
10,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
10,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
10,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
10,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
10,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
11,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.827463624338634,24
11,English,CBC,Gemini,Gemini,1.0,0.0,24
11,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
11,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
11,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
11,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
11,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.827463624338634,24
11,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
11,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
11,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
11,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
11,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
11,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
11,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
11,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
11,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
12,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.380822981366464,23
12,English,CBC,Gemini,Gemini,1.0,0.0,23
12,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
12,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
12,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.380822981366464,23
12,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
12,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.380822981366464,23
12,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
12,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
12,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
12,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
12,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
12,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
12,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
12,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
12,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
13,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.280257936507951,20
13,English,CBC,Gemini,Gemini,1.0,0.0,20
13,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
13,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
13,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.280257936507951,20
13,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
13,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.280257936507947,20
13,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
13,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
13,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
13,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
13,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
13,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
13,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
13,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
13,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
14,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.24578732459167,23
14,English,CBC,Gemini,Gemini,1.0,0.0,23
14,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
14,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
14,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.245787324591667,23
14,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
14,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.24578732459167,23
14,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
14,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
14,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
14,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
14,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
14,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
14,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
14,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
14,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
15,English,Raw (no calibration),GPT-4o,Gemini,0.0,3.7113095238095255,20
15,English,CBC,Gemini,Gemini,1.0,0.0,20
15,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
15,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
15,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,3.7113095238095255,20
15,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
15,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,3.7113095238095255,20
15,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
15,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
15,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
15,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
15,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
15,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
15,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
15,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
15,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
16,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.069692460317469,20
16,English,CBC,Gemini,Gemini,1.0,0.0,20
16,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
16,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
16,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
16,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
16,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.069692460317459,20
16,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
16,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
16,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
16,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
16,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
16,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
16,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
16,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
16,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
17,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.265075474634294,17
17,English,CBC,Gemini,Gemini,1.0,0.0,17
17,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
17,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
17,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
17,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
17,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.265075474634301,17
17,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
17,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
17,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
17,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
17,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
17,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
17,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
17,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
17,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
18,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.341683201058196,20
18,English,CBC,Gemini,Gemini,1.0,0.0,20
18,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
18,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
18,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.341683201058196,20
18,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
18,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.341683201058196,20
18,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
18,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
18,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
18,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
18,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
18,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
18,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
18,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
18,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
19,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.866175856307436,19
19,English,CBC,Gemini,Gemini,1.0,0.0,19
19,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
19,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
19,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
19,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
19,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.866175856307436,19
19,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
19,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
19,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
19,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
19,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
19,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
19,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
19,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
19,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
20,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.942846119929456,18
20,English,CBC,Gemini,Gemini,1.0,0.0,18
20,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
20,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
20,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.942846119929456,18
20,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
20,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.942846119929456,18
20,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
20,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
20,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
20,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
20,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
20,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
20,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
20,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
20,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
21,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.332309775762162,21
21,English,CBC,Gemini,Gemini,1.0,0.0,21
21,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
21,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
21,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
21,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
21,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.332309775762155,21
21,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
21,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
21,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
21,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
21,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
21,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
21,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
21,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
21,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
22,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.046874999999996,20
22,English,CBC,Gemini,Gemini,1.0,0.0,20
22,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
22,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
22,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.046874999999993,20
22,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
22,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.046874999999993,20
22,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
22,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
22,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
22,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
22,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
22,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
22,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
22,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
22,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
23,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.310660548941797,16
23,English,CBC,Gemini,Gemini,1.0,0.0,16
23,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
23,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
23,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.310660548941797,16
23,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
23,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.310660548941797,16
23,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
23,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
23,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
23,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
23,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
23,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
23,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
23,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
23,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
24,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.30223127262601,19
24,English,CBC,Gemini,Gemini,1.0,0.0,19
24,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
24,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
24,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.30223127262601,19
24,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
24,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.30223127262601,19
24,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
24,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
24,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
24,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
24,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
24,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
24,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
24,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
24,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
25,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.572672587553541,21
25,English,CBC,Gemini,Gemini,1.0,0.0,21
25,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
25,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
25,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
25,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
25,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.572672587553541,21
25,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
25,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
25,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
25,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
25,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
25,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
25,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
25,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
25,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
26,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.00263047138047,22
26,English,CBC,Gemini,Gemini,1.0,0.0,22
26,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
26,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
26,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.00263047138047,22
26,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
26,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.00263047138047,22
26,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
26,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
26,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
26,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
26,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
26,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
26,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
26,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
26,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
27,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.809334845049129,21
27,English,CBC,Gemini,Gemini,1.0,0.0,21
27,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
27,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
27,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
27,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
27,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.809334845049129,21
27,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
27,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
27,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
27,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
27,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
27,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
27,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
27,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
27,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
28,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.448628364389236,23
28,English,CBC,Gemini,Gemini,1.0,0.0,23
28,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
28,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
28,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.448628364389236,23
28,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
28,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.448628364389233,23
28,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
28,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
28,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
28,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
28,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
28,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
28,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
28,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
28,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
29,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.911871693121697,18
29,English,CBC,Gemini,Gemini,1.0,0.0,18
29,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
29,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
29,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
29,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
29,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.9118716931216895,18
29,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
29,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
29,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
29,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
29,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
29,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
29,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
29,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
29,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
30,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.043233839429494,23
30,English,CBC,Gemini,Gemini,1.0,0.0,23
30,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
30,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
30,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.04323383942949,23
30,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
30,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.04323383942949,23
30,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
30,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
30,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
30,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
30,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
30,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
30,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
30,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
30,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
31,English,Raw (no calibration),GPT-4o,Gemini,0.0,3.6564153439153273,20
31,English,CBC,Gemini,Gemini,1.0,0.0,20
31,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
31,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
31,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
31,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
31,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,3.6564153439153273,20
31,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
31,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
31,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
31,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
31,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
31,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
31,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
31,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
31,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
32,English,Raw (no calibration),GPT-4o,Gemini,0.0,2.6448412698412724,20
32,English,CBC,Gemini,Gemini,1.0,0.0,20
32,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
32,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
32,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
32,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
32,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,2.644841269841269,20
32,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
32,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
32,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
32,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
32,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
32,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
32,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
32,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
32,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
33,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.55679563492063,20
33,English,CBC,Gemini,Gemini,1.0,0.0,20
33,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
33,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
33,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
33,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
33,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.55679563492063,20
33,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
33,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
33,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
33,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
33,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
33,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
33,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
33,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
33,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
34,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.261423761423767,22
34,English,CBC,Gemini,Gemini,1.0,0.0,22
34,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
34,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
34,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.261423761423764,22
34,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
34,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.261423761423767,22
34,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
34,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
34,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
34,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
34,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
34,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
34,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
34,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
34,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
35,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.158919123204839,21
35,English,CBC,Gemini,Gemini,1.0,0.0,21
35,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
35,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
35,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
35,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
35,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.158919123204839,21
35,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
35,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
35,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
35,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
35,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
35,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
35,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
35,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
35,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
36,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.362278244631181,17
36,English,CBC,Gemini,Gemini,1.0,0.0,17
36,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
36,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
36,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.36227824463117,17
36,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
36,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.362278244631177,17
36,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
36,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
36,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
36,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
36,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
36,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
36,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
36,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
36,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
37,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.01620370370371,21
37,English,CBC,Gemini,Gemini,1.0,0.0,21
37,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
37,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
37,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
37,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
37,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.01620370370371,21
37,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
37,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
37,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
37,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
37,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
37,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
37,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
37,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
37,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
38,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.195842352092349,22
38,English,CBC,Gemini,Gemini,1.0,0.0,22
38,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
38,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
38,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.195842352092356,22
38,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
38,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.195842352092345,22
38,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
38,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
38,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
38,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
38,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
38,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
38,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
38,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
38,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
39,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.801835317460316,20
39,English,CBC,Gemini,Gemini,1.0,0.0,20
39,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
39,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
39,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.801835317460316,20
39,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
39,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.801835317460316,20
39,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
39,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
39,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
39,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
39,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
39,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
39,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
39,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
39,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
40,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.90302579365079,20
40,English,CBC,Gemini,Gemini,1.0,0.0,20
40,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
40,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
40,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.903025793650794,20
40,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
40,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.90302579365079,20
40,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
40,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
40,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
40,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
40,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
40,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
40,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
40,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
40,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
41,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.363756613756621,18
41,English,CBC,Gemini,Gemini,1.0,0.0,18
41,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
41,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
41,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
41,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
41,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.363756613756614,18
41,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
41,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
41,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
41,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
41,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
41,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
41,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
41,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
41,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
42,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.3142507002801125,17
42,English,CBC,Gemini,Gemini,1.0,0.0,17
42,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
42,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
42,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,5.3142507002801125,17
42,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
42,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.3142507002801125,17
42,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
42,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
42,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
42,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
42,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
42,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
42,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
42,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
42,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
43,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.983134920634921,20
43,English,CBC,Gemini,Gemini,1.0,0.0,20
43,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
43,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
43,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,5.9831349206349245,20
43,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
43,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.983134920634917,20
43,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
43,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
43,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
43,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
43,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
43,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
43,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
43,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
43,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
44,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.507575757575758,22
44,English,CBC,Gemini,Gemini,1.0,0.0,22
44,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
44,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
44,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
44,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
44,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
44,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
44,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
44,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
44,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
44,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
44,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
44,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
44,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
44,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
45,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.057661514898371,19
45,English,CBC,Gemini,Gemini,1.0,0.0,19
45,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
45,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
45,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
45,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
45,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.057661514898371,19
45,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
45,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
45,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
45,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
45,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
45,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
45,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
45,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
45,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
46,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.029265873015884,20
46,English,CBC,Gemini,Gemini,1.0,0.0,20
46,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
46,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
46,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
46,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
46,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.029265873015884,20
46,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
46,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
46,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
46,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
46,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
46,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
46,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
46,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
46,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
47,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.0977110651023665,23
47,English,CBC,Gemini,Gemini,1.0,0.0,23
47,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
47,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
47,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
47,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
47,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.09771106510237,23
47,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
47,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
47,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
47,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
47,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
47,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
47,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
47,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
47,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
48,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.095238095238088,20
48,English,CBC,Gemini,Gemini,1.0,0.0,20
48,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
48,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
48,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
48,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
48,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.095238095238088,20
48,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
48,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
48,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
48,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
48,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
48,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
48,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
48,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
48,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
49,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.733570036201613,19
49,English,CBC,Gemini,Gemini,1.0,0.0,19
49,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
49,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
49,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.73357003620162,19
49,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
49,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.73357003620162,19
49,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
49,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
49,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
49,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
49,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
49,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
49,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
49,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
49,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
50,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.872232664995817,19
50,English,CBC,Gemini,Gemini,1.0,0.0,19
50,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
50,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
50,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
50,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
50,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.872232664995824,19
50,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
50,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
50,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
50,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
50,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
50,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
50,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
50,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
50,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
51,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.37698412698412,25
51,English,CBC,Gemini,Gemini,1.0,0.0,25
51,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
51,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
51,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.37698412698412,25
51,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
51,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.37698412698412,25
51,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
51,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
51,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
51,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
51,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
51,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
51,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
51,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
51,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
52,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.332279265873016,16
52,English,CBC,Gemini,Gemini,1.0,0.0,16
52,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
52,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
52,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
52,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
52,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.33227926587302,16
52,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
52,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
52,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
52,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
52,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
52,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
52,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
52,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
52,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
53,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.012130230880224,22
53,English,CBC,Gemini,Gemini,1.0,0.0,22
53,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
53,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
53,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
53,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
53,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.012130230880224,22
53,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
53,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
53,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
53,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
53,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
53,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
53,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
53,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
53,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
54,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.856150793650784,25
54,English,CBC,Gemini,Gemini,1.0,0.0,25
54,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
54,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
54,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.85615079365079,25
54,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
54,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.856150793650798,25
54,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
54,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
54,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
54,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
54,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
54,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
54,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
54,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
54,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
55,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.425420168067234,17
55,English,CBC,Gemini,Gemini,1.0,0.0,17
55,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
55,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
55,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.42542016806723,17
55,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
55,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.425420168067227,17
55,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
55,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
55,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
55,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
55,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
55,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
55,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
55,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
55,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
56,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.82680659983292,19
56,English,CBC,Gemini,Gemini,1.0,0.0,19
56,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
56,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
56,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
56,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
56,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.82680659983292,19
56,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
56,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
56,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
56,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
56,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
56,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
56,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
56,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
56,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
57,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.016793190706228,23
57,English,CBC,Gemini,Gemini,1.0,0.0,23
57,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
57,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
57,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.016793190706224,23
57,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
57,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.016793190706228,23
57,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
57,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
57,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
57,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
57,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
57,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
57,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
57,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
57,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
58,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.269510582010597,23
58,English,CBC,Gemini,Gemini,1.0,0.0,23
58,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
58,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
58,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.26951058201059,23
58,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
58,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.269510582010597,23
58,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
58,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
58,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
58,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
58,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
58,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
58,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
58,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
58,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
59,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.4770955165692,19
59,English,CBC,Gemini,Gemini,1.0,0.0,19
59,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
59,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
59,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.4770955165692,19
59,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
59,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.4770955165692,19
59,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
59,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
59,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
59,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
59,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
59,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
59,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
59,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
59,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
60,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.552201436130005,21
60,English,CBC,Gemini,Gemini,1.0,0.0,21
60,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
60,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
60,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.552201436130005,21
60,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
60,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.552201436130005,21
60,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
60,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
60,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
60,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
60,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
60,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
60,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
60,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
60,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
61,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.774470899470899,18
61,English,CBC,Gemini,Gemini,1.0,0.0,18
61,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
61,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
61,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.774470899470899,18
61,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
61,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.774470899470899,18
61,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
61,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
61,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
61,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
61,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
61,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
61,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
61,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
61,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
62,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.000803099017389,14
62,English,CBC,Gemini,Gemini,1.0,0.0,14
62,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
62,Arabic,CBC,Gemini,Gemini,1.0,0.0,14
62,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
62,Turkish,CBC,Gemini,Gemini,1.0,0.0,14
62,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.000803099017389,14
62,Chinese,CBC,Gemini,Gemini,1.0,0.0,14
62,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
62,Hindi,CBC,Gemini,Gemini,1.0,0.0,14
62,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
62,Japanese,CBC,Gemini,Gemini,1.0,0.0,14
62,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
62,Spanish,CBC,Gemini,Gemini,1.0,0.0,14
62,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
62,Swahili,CBC,Gemini,Gemini,1.0,0.0,14
63,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.334068195179299,18
63,English,CBC,Gemini,Gemini,1.0,0.0,18
63,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
63,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
63,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.334068195179306,18
63,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
63,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.334068195179306,18
63,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
63,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
63,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
63,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
63,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
63,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
63,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
63,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
63,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
64,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.652746283698669,21
64,English,CBC,Gemini,Gemini,1.0,0.0,21
64,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
64,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
64,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.652746283698669,21
64,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
64,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.652746283698669,21
64,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
64,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
64,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
64,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
64,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
64,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
64,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
64,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
64,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
65,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.284530771372879,19
65,English,CBC,Gemini,Gemini,1.0,0.0,19
65,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
65,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
65,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.284530771372879,19
65,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
65,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.284530771372879,19
65,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
65,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
65,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
65,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
65,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
65,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
65,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
65,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
65,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
66,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.577774628369866,21
66,English,CBC,Gemini,Gemini,1.0,0.0,21
66,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
66,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
66,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.577774628369866,21
66,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
66,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.577774628369866,21
66,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
66,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
66,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
66,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
66,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
66,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
66,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
66,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
66,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
67,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.849268353174605,16
67,English,CBC,Gemini,Gemini,1.0,0.0,16
67,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
67,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
67,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.849268353174601,16
67,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
67,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.849268353174601,16
67,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
67,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
67,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
67,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
67,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
67,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
67,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
67,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
67,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
68,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.77229225023342,17
68,English,CBC,Gemini,Gemini,1.0,0.0,17
68,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
68,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
68,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.77229225023342,17
68,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
68,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.77229225023342,17
68,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
68,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
68,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
68,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
68,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
68,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
68,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
68,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
68,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
69,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.500315656565661,22
69,English,CBC,Gemini,Gemini,1.0,0.0,22
69,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
69,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
69,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
69,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
69,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.500315656565661,22
69,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
69,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
69,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
69,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
69,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
69,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
69,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
69,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
69,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
70,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.3773974867724945,20
70,English,CBC,Gemini,Gemini,1.0,0.0,20
70,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
70,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
70,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
70,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
70,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,4.3773974867724945,20
70,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
70,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
70,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
70,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
70,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
70,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
70,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
70,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
70,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
71,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.609623015873023,18
71,English,CBC,Gemini,Gemini,1.0,0.0,18
71,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
71,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
71,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
71,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
71,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.609623015873023,18
71,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
71,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
71,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
71,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
71,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
71,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
71,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
71,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
71,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
72,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.336550024050041,22
72,English,CBC,Gemini,Gemini,1.0,0.0,22
72,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
72,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
72,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.336550024050041,22
72,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
72,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.336550024050041,22
72,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
72,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
72,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
72,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
72,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
72,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
72,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
72,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
72,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
73,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.521377995642705,17
73,English,CBC,Gemini,Gemini,1.0,0.0,17
73,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
73,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
73,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.521377995642705,17
73,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
73,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.521377995642712,17
73,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
73,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
73,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
73,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
73,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
73,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
73,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
73,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
73,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
74,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.335666519694296,18
74,English,CBC,Gemini,Gemini,1.0,0.0,18
74,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
74,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
74,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.3356665196943,18
74,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
74,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.335666519694296,18
74,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
74,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
74,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
74,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
74,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
74,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
74,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
74,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
74,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
75,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.67930242272347,19
75,English,CBC,Gemini,Gemini,1.0,0.0,19
75,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
75,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
75,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.679302422723474,19
75,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
75,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.679302422723474,19
75,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
75,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
75,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
75,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
75,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
75,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
75,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
75,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
75,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
76,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.568556808688392,19
76,English,CBC,Gemini,Gemini,1.0,0.0,19
76,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
76,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
76,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
76,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
76,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.568556808688388,19
76,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
76,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
76,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
76,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
76,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
76,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
76,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
76,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
76,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
77,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.244708994709,18
77,English,CBC,Gemini,Gemini,1.0,0.0,18
77,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
77,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
77,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.244708994708986,18
77,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
77,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.244708994708986,18
77,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
77,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
77,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
77,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
77,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
77,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
77,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
77,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
77,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
78,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.2693846056941425,21
78,English,CBC,Gemini,Gemini,1.0,0.0,21
78,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
78,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
78,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
78,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
78,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
78,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
78,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
78,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
78,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
78,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
78,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
78,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
78,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
78,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
79,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.778244631185807,17
79,English,CBC,Gemini,Gemini,1.0,0.0,17
79,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
79,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
79,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.7782446311858,17
79,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
79,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.77824463118581,17
79,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
79,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
79,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
79,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
79,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
79,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
79,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
79,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
79,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
80,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.393424036281175,21
80,English,CBC,Gemini,Gemini,1.0,0.0,21
80,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
80,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
80,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
80,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
80,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,4.393424036281175,21
80,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
80,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
80,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
80,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
80,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
80,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
80,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
80,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
80,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
81,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.285714285714285,17
81,English,CBC,Gemini,Gemini,1.0,0.0,17
81,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
81,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
81,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.285714285714292,17
81,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
81,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.285714285714292,17
81,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
81,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
81,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
81,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
81,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
81,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
81,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
81,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
81,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
82,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.722653554175295,23
82,English,CBC,Gemini,Gemini,1.0,0.0,23
82,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
82,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
82,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.722653554175295,23
82,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
82,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.722653554175295,23
82,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
82,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
82,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
82,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
82,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
82,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
82,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
82,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
82,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
83,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.513558201058203,15
83,English,CBC,Gemini,Gemini,1.0,0.0,15
83,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
83,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
83,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
83,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
83,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.513558201058196,15
83,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
83,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
83,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
83,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
83,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
83,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
83,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
83,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
83,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
84,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.967335390946502,18
84,English,CBC,Gemini,Gemini,1.0,0.0,18
84,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
84,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
84,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.967335390946502,18
84,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
84,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.967335390946502,18
84,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
84,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
84,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
84,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
84,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
84,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
84,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
84,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
84,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
85,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.691050543024232,19
85,English,CBC,Gemini,Gemini,1.0,0.0,19
85,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
85,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
85,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
85,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
85,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.691050543024232,19
85,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
85,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
85,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
85,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
85,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
85,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
85,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
85,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
85,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
86,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.619488536155202,18
86,English,CBC,Gemini,Gemini,1.0,0.0,18
86,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
86,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
86,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.619488536155202,18
86,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
86,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.619488536155195,18
86,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
86,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
86,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
86,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
86,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
86,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
86,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
86,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
86,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
87,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.855384990253416,19
87,English,CBC,Gemini,Gemini,1.0,0.0,19
87,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
87,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
87,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.855384990253413,19
87,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
87,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.855384990253416,19
87,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
87,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
87,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
87,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
87,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
87,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
87,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
87,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
87,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
88,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.752344877344882,22
88,English,CBC,Gemini,Gemini,1.0,0.0,22
88,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
88,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
88,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
88,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
88,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.752344877344882,22
88,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
88,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
88,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
88,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
88,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
88,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
88,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
88,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
88,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
89,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.266242608154371,17
89,English,CBC,Gemini,Gemini,1.0,0.0,17
89,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
89,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
89,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.266242608154371,17
89,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
89,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.266242608154371,17
89,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
89,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
89,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
89,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
89,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
89,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
89,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
89,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
89,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
90,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.039186507936506,24
90,English,CBC,Gemini,Gemini,1.0,0.0,24
90,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
90,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
90,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.039186507936506,24
90,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
90,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.039186507936503,24
90,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
90,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
90,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
90,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
90,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
90,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
90,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
90,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
90,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
91,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.323318216175355,21
91,English,CBC,Gemini,Gemini,1.0,0.0,21
91,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
91,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
91,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
91,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
91,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.323318216175359,21
91,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
91,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
91,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
91,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
91,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
91,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
91,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
91,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
91,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
92,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.925595238095241,20
92,English,CBC,Gemini,Gemini,1.0,0.0,20
92,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
92,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
92,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
92,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
92,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.925595238095241,20
92,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
92,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
92,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
92,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
92,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
92,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
92,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
92,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
92,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
93,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.554232804232797,24
93,English,CBC,Gemini,Gemini,1.0,0.0,24
93,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
93,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
93,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
93,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
93,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.554232804232797,24
93,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
93,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
93,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
93,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
93,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
93,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
93,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
93,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
93,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
94,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.078157349896479,23
94,English,CBC,Gemini,Gemini,1.0,0.0,23
94,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
94,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
94,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
94,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
94,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.078157349896472,23
94,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
94,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
94,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
94,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
94,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
94,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
94,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
94,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
94,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
95,English,Raw (no calibration),GPT-4o,Gemini,0.0,18.22089947089946,20
95,English,CBC,Gemini,Gemini,1.0,0.0,20
95,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
95,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
95,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,18.220899470899468,20
95,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
95,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,18.220899470899468,20
95,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
95,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
95,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
95,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
95,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
95,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
95,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
95,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
95,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
96,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.92576058201059,20
96,English,CBC,Gemini,Gemini,1.0,0.0,20
96,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
96,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
96,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.92576058201059,20
96,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
96,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.92576058201059,20
96,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
96,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
96,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
96,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
96,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
96,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
96,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
96,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
96,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
97,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.940310846560848,22
97,English,CBC,Gemini,Gemini,1.0,0.0,22
97,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
97,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
97,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
97,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
97,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.940310846560848,22
97,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
97,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
97,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
97,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
97,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
97,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
97,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
97,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
97,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
98,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.102040816326536,21
98,English,CBC,Gemini,Gemini,1.0,0.0,21
98,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
98,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
98,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.102040816326529,21
98,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
98,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.102040816326529,21
98,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
98,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
98,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
98,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
98,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
98,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
98,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
98,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
98,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
99,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.8659454522549765,21
99,English,CBC,Gemini,Gemini,1.0,0.0,21
99,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
99,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
99,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
99,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
99,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.8659454522549765,21
99,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
99,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
99,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
99,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
99,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
99,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
99,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
99,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
99,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
100,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.628224206349216,20
100,English,CBC,Gemini,Gemini,1.0,0.0,20
100,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
100,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
100,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.628224206349216,20
100,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
100,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.628224206349216,20
100,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
100,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
100,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
100,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
100,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
100,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
100,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
100,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
100,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
101,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.155962823725986,19
101,English,CBC,Gemini,Gemini,1.0,0.0,19
101,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
101,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
101,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
101,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
101,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.155962823725979,19
101,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
101,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
101,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
101,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
101,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
101,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
101,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
101,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
101,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
102,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.422664141414138,22
102,English,CBC,Gemini,Gemini,1.0,0.0,22
102,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
102,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
102,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.422664141414138,22
102,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
102,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
102,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
102,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
102,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
102,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
102,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
102,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
102,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
102,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
102,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
103,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.522156084656086,16
103,English,CBC,Gemini,Gemini,1.0,0.0,16
103,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
103,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
103,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
103,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
103,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.522156084656082,16
103,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
103,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
103,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
103,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
103,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
103,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
103,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
103,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
103,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
104,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.735843411438651,21
104,English,CBC,Gemini,Gemini,1.0,0.0,21
104,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
104,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
104,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
104,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
104,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.735843411438651,21
104,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
104,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
104,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
104,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
104,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
104,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
104,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
104,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
104,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
105,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.811011904761898,20
105,English,CBC,Gemini,Gemini,1.0,0.0,20
105,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
105,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
105,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.811011904761898,20
105,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
105,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.811011904761898,20
105,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
105,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
105,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
105,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
105,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
105,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
105,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
105,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
105,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
106,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.310202589807858,19
106,English,CBC,Gemini,Gemini,1.0,0.0,19
106,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
106,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
106,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
106,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
106,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.310202589807858,19
106,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
106,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
106,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
106,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
106,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
106,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
106,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
106,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
106,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
107,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.737260644998738,21
107,English,CBC,Gemini,Gemini,1.0,0.0,21
107,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
107,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
107,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.737260644998742,21
107,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
107,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.737260644998745,21
107,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
107,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
107,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
107,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
107,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
107,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
107,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
107,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
107,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
108,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.31137265512266,22
108,English,CBC,Gemini,Gemini,1.0,0.0,22
108,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
108,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
108,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
108,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
108,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.311372655122657,22
108,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
108,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
108,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
108,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
108,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
108,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
108,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
108,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
108,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
109,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.41493055555556,20
109,English,CBC,Gemini,Gemini,1.0,0.0,20
109,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
109,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
109,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.414930555555557,20
109,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
109,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.414930555555557,20
109,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
109,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
109,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
109,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
109,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
109,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
109,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
109,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
109,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
110,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.772591991341997,22
110,English,CBC,Gemini,Gemini,1.0,0.0,22
110,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
110,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
110,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
110,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
110,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.772591991341997,22
110,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
110,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
110,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
110,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
110,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
110,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
110,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
110,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
110,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
111,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.803751803751808,22
111,English,CBC,Gemini,Gemini,1.0,0.0,22
111,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
111,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
111,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
111,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
111,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
111,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
111,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
111,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
111,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
111,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
111,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
111,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
111,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
111,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
112,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.145788239538238,22
112,English,CBC,Gemini,Gemini,1.0,0.0,22
112,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
112,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
112,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.145788239538241,22
112,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
112,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.145788239538245,22
112,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
112,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
112,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
112,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
112,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
112,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
112,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
112,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
112,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
113,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.725686570924662,21
113,English,CBC,Gemini,Gemini,1.0,0.0,21
113,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
113,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
113,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.725686570924651,21
113,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
113,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.725686570924658,21
113,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
113,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
113,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
113,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
113,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
113,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
113,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
113,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
113,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
114,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.7922502334267,17
114,English,CBC,Gemini,Gemini,1.0,0.0,17
114,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
114,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
114,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.792250233426707,17
114,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
114,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.792250233426707,17
114,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
114,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
114,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
114,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
114,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
114,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
114,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
114,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
114,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
115,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.24396494708995,20
115,English,CBC,Gemini,Gemini,1.0,0.0,20
115,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
115,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
115,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.243964947089935,20
115,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
115,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.243964947089943,20
115,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
115,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
115,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
115,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
115,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
115,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
115,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
115,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
115,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
116,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.557224025974026,22
116,English,CBC,Gemini,Gemini,1.0,0.0,22
116,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
116,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
116,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
116,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
116,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.557224025974023,22
116,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
116,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
116,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
116,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
116,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
116,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
116,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
116,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
116,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
117,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.576493316624898,19
117,English,CBC,Gemini,Gemini,1.0,0.0,19
117,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
117,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
117,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
117,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
117,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.576493316624898,19
117,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
117,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
117,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
117,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
117,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
117,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
117,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
117,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
117,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
118,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.484753550543015,19
118,English,CBC,Gemini,Gemini,1.0,0.0,19
118,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
118,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
118,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.484753550543019,19
118,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
118,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.484753550543022,19
118,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
118,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
118,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
118,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
118,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
118,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
118,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
118,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
118,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
119,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.967000835421885,19
119,English,CBC,Gemini,Gemini,1.0,0.0,19
119,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
119,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
119,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.967000835421882,19
119,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
119,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.967000835421885,19
119,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
119,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
119,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
119,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
119,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
119,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
119,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
119,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
119,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
120,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.017491645781114,19
120,English,CBC,Gemini,Gemini,1.0,0.0,19
120,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
120,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
120,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.017491645781114,19
120,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
120,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.017491645781117,19
120,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
120,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
120,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
120,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
120,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
120,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
120,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
120,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
120,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
121,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.059771825396826,20
121,English,CBC,Gemini,Gemini,1.0,0.0,20
121,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
121,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
121,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.059771825396822,20
121,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
121,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.059771825396822,20
121,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
121,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
121,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
121,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
121,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
121,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
121,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
121,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
121,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
122,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.691940665154945,21
122,English,CBC,Gemini,Gemini,1.0,0.0,21
122,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
122,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
122,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.691940665154931,21
122,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
122,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.691940665154931,21
122,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
122,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
122,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
122,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
122,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
122,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
122,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
122,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
122,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
123,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.310763888888886,20
123,English,CBC,Gemini,Gemini,1.0,0.0,20
123,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
123,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
123,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
123,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
123,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.310763888888886,20
123,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
123,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
123,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
123,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
123,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
123,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
123,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
123,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
123,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
124,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.252976190476168,20
124,English,CBC,Gemini,Gemini,1.0,0.0,20
124,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
124,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
124,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
124,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
124,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.252976190476176,20
124,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
124,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
124,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
124,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
124,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
124,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
124,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
124,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
124,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
125,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.031345725424668,19
125,English,CBC,Gemini,Gemini,1.0,0.0,19
125,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
125,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
125,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
125,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
125,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.031345725424668,19
125,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
125,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
125,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
125,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
125,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
125,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
125,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
125,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
125,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
126,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.643460161842516,17
126,English,CBC,Gemini,Gemini,1.0,0.0,17
126,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
126,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
126,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
126,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
126,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.643460161842516,17
126,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
126,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
126,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
126,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
126,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
126,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
126,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
126,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
126,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
127,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.951583411142238,17
127,English,CBC,Gemini,Gemini,1.0,0.0,17
127,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
127,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
127,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.951583411142241,17
127,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
127,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.951583411142245,17
127,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
127,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
127,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
127,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
127,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
127,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
127,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
127,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
127,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
128,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.468840187590182,22
128,English,CBC,Gemini,Gemini,1.0,0.0,22
128,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
128,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
128,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.468840187590178,22
128,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
128,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
128,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
128,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
128,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
128,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
128,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
128,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
128,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
128,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
128,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
129,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.566008166551654,23
129,English,CBC,Gemini,Gemini,1.0,0.0,23
129,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
129,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
129,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.566008166551654,23
129,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
129,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.566008166551654,23
129,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
129,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
129,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
129,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
129,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
129,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
129,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
129,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
129,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
130,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.607341269841271,25
130,English,CBC,Gemini,Gemini,1.0,0.0,25
130,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
130,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
130,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.607341269841275,25
130,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
130,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.607341269841271,25
130,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
130,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
130,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
130,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
130,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
130,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
130,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
130,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
130,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
131,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.206061651713817,23
131,English,CBC,Gemini,Gemini,1.0,0.0,23
131,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
131,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
131,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.206061651713824,23
131,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
131,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.20606165171382,23
131,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
131,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
131,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
131,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
131,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
131,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
131,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
131,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
131,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
132,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.711779448621563,19
132,English,CBC,Gemini,Gemini,1.0,0.0,19
132,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
132,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
132,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.711779448621563,19
132,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
132,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.711779448621563,19
132,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
132,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
132,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
132,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
132,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
132,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
132,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
132,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
132,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
133,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.699206349206346,25
133,English,CBC,Gemini,Gemini,1.0,0.0,25
133,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
133,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
133,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
133,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
133,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.699206349206353,25
133,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
133,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
133,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
133,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
133,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
133,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
133,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
133,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
133,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
134,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.937137818090207,21
134,English,CBC,Gemini,Gemini,1.0,0.0,21
134,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
134,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
134,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.937137818090207,21
134,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
134,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.937137818090207,21
134,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
134,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
134,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
134,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
134,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
134,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
134,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
134,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
134,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
135,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.257734420928877,18
135,English,CBC,Gemini,Gemini,1.0,0.0,18
135,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
135,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
135,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
135,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
135,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.257734420928884,18
135,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
135,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
135,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
135,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
135,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
135,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
135,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
135,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
135,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
136,English,Raw (no calibration),GPT-4o,Gemini,0.0,3.7269491129785166,17
136,English,CBC,Gemini,Gemini,1.0,0.0,17
136,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
136,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
136,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
136,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
136,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,3.726949112978531,17
136,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
136,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
136,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
136,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
136,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
136,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
136,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
136,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
136,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
137,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.499874023683553,21
137,English,CBC,Gemini,Gemini,1.0,0.0,21
137,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
137,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
137,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.499874023683553,21
137,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
137,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.49987402368355,21
137,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
137,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
137,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
137,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
137,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
137,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
137,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
137,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
137,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
138,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.416248955722644,19
138,English,CBC,Gemini,Gemini,1.0,0.0,19
138,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
138,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
138,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
138,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
138,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.41624895572264,19
138,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
138,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
138,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
138,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
138,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
138,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
138,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
138,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
138,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
139,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.450710108604845,19
139,English,CBC,Gemini,Gemini,1.0,0.0,19
139,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
139,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
139,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.450710108604852,19
139,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
139,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.450710108604852,19
139,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
139,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
139,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
139,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
139,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
139,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
139,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
139,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
139,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
140,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.224989557226394,19
140,English,CBC,Gemini,Gemini,1.0,0.0,19
140,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
140,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
140,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.224989557226394,19
140,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
140,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.224989557226401,19
140,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
140,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
140,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
140,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
140,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
140,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
140,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
140,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
140,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
141,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.086970899470899,20
141,English,CBC,Gemini,Gemini,1.0,0.0,20
141,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
141,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
141,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
141,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
141,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.086970899470892,20
141,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
141,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
141,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
141,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
141,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
141,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
141,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
141,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
141,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
142,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.59632034632034,22
142,English,CBC,Gemini,Gemini,1.0,0.0,22
142,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
142,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
142,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.59632034632034,22
142,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
142,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.596320346320347,22
142,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
142,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
142,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
142,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
142,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
142,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
142,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
142,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
142,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
143,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.882623224728476,19
143,English,CBC,Gemini,Gemini,1.0,0.0,19
143,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
143,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
143,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.882623224728476,19
143,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
143,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.882623224728476,19
143,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
143,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
143,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
143,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
143,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
143,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
143,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
143,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
143,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
144,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.791982323232332,22
144,English,CBC,Gemini,Gemini,1.0,0.0,22
144,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
144,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
144,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.791982323232332,22
144,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
144,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.791982323232325,22
144,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
144,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
144,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
144,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
144,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
144,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
144,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
144,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
144,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
145,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.290509259259267,18
145,English,CBC,Gemini,Gemini,1.0,0.0,18
145,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
145,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
145,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
145,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
145,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.290509259259267,18
145,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
145,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
145,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
145,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
145,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
145,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
145,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
145,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
145,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
146,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.389136904761898,20
146,English,CBC,Gemini,Gemini,1.0,0.0,20
146,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
146,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
146,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.389136904761898,20
146,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
146,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.389136904761898,20
146,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
146,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
146,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
146,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
146,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
146,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
146,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
146,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
146,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
147,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.000603018985359,17
147,English,CBC,Gemini,Gemini,1.0,0.0,17
147,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
147,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
147,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
147,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
147,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.000603018985359,17
147,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
147,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
147,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
147,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
147,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
147,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
147,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
147,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
147,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
148,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.40119622728318,23
148,English,CBC,Gemini,Gemini,1.0,0.0,23
148,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
148,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
148,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.40119622728318,23
148,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
148,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.40119622728318,23
148,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
148,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
148,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
148,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
148,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
148,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
148,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
148,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
148,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
149,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.350198412698418,20
149,English,CBC,Gemini,Gemini,1.0,0.0,20
149,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
149,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
149,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.350198412698418,20
149,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
149,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.350198412698418,20
149,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
149,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
149,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
149,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
149,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
149,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
149,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
149,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
149,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
150,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.787715817321086,19
150,English,CBC,Gemini,Gemini,1.0,0.0,19
150,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
150,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
150,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.787715817321086,19
150,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
150,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.787715817321086,19
150,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
150,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
150,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
150,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
150,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
150,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
150,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
150,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
150,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
151,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.981564153439166,20
151,English,CBC,Gemini,Gemini,1.0,0.0,20
151,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
151,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
151,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.981564153439166,20
151,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
151,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.981564153439166,20
151,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
151,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
151,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
151,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
151,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
151,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
151,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
151,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
151,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
152,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.747140522875817,17
152,English,CBC,Gemini,Gemini,1.0,0.0,17
152,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
152,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
152,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.747140522875817,17
152,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
152,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.747140522875817,17
152,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
152,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
152,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
152,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
152,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
152,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
152,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
152,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
152,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
153,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.110327903091061,19
153,English,CBC,Gemini,Gemini,1.0,0.0,19
153,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
153,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
153,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
153,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
153,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.110327903091061,19
153,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
153,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
153,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
153,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
153,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
153,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
153,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
153,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
153,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
154,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.04645445134576,23
154,English,CBC,Gemini,Gemini,1.0,0.0,23
154,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
154,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
154,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.046454451345753,23
154,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
154,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.04645445134576,23
154,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
154,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
154,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
154,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
154,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
154,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
154,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
154,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
154,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
155,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.961309523809518,20
155,English,CBC,Gemini,Gemini,1.0,0.0,20
155,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
155,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
155,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.961309523809518,20
155,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
155,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.961309523809518,20
155,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
155,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
155,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
155,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
155,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
155,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
155,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
155,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
155,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
156,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.573082010582013,15
156,English,CBC,Gemini,Gemini,1.0,0.0,15
156,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
156,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
156,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
156,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
156,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.573082010582013,15
156,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
156,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
156,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
156,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
156,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
156,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
156,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
156,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
156,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
157,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.497545948203843,19
157,English,CBC,Gemini,Gemini,1.0,0.0,19
157,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
157,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
157,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.497545948203843,19
157,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
157,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
157,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
157,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
157,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
157,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
157,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
157,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
157,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
157,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
157,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
158,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.57253086419751,18
158,English,CBC,Gemini,Gemini,1.0,0.0,18
158,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
158,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
158,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.572530864197518,18
158,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
158,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.572530864197518,18
158,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
158,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
158,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
158,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
158,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
158,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
158,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
158,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
158,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
159,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.445684523809518,16
159,English,CBC,Gemini,Gemini,1.0,0.0,16
159,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
159,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
159,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
159,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
159,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
159,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
159,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
159,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
159,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
159,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
159,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
159,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
159,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
159,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
160,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.502976190476197,20
160,English,CBC,Gemini,Gemini,1.0,0.0,20
160,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
160,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
160,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
160,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
160,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.502976190476193,20
160,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
160,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
160,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
160,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
160,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
160,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
160,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
160,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
160,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
161,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.268943688586539,21
161,English,CBC,Gemini,Gemini,1.0,0.0,21
161,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
161,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
161,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.268943688586539,21
161,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
161,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.268943688586546,21
161,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
161,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
161,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
161,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
161,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
161,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
161,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
161,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
161,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
162,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.60851284958428,21
162,English,CBC,Gemini,Gemini,1.0,0.0,21
162,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
162,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
162,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.60851284958428,21
162,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
162,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.60851284958428,21
162,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
162,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
162,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
162,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
162,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
162,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
162,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
162,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
162,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
163,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.012221072003676,23
163,English,CBC,Gemini,Gemini,1.0,0.0,23
163,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
163,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
163,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.01222107200368,23
163,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
163,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.012221072003673,23
163,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
163,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
163,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
163,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
163,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
163,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
163,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
163,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
163,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
164,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.076306216931219,20
164,English,CBC,Gemini,Gemini,1.0,0.0,20
164,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
164,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
164,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
164,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
164,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.076306216931219,20
164,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
164,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
164,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
164,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
164,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
164,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
164,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
164,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
164,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
165,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.75967261904762,20
165,English,CBC,Gemini,Gemini,1.0,0.0,20
165,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
165,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
165,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
165,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
165,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.75967261904762,20
165,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
165,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
165,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
165,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
165,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
165,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
165,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
165,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
165,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
166,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.385616819827334,19
166,English,CBC,Gemini,Gemini,1.0,0.0,19
166,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
166,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
166,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
166,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
166,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.38561681982733,19
166,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
166,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
166,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
166,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
166,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
166,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
166,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
166,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
166,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
167,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.048626858150662,21
167,English,CBC,Gemini,Gemini,1.0,0.0,21
167,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
167,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
167,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
167,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
167,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.048626858150666,21
167,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
167,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
167,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
167,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
167,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
167,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
167,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
167,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
167,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
168,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.4504142300195,19
168,English,CBC,Gemini,Gemini,1.0,0.0,19
168,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
168,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
168,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
168,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
168,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.4504142300195,19
168,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
168,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
168,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
168,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
168,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
168,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
168,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
168,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
168,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
169,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.206659226190467,16
169,English,CBC,Gemini,Gemini,1.0,0.0,16
169,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
169,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
169,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.206659226190467,16
169,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
169,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.206659226190467,16
169,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
169,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
169,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
169,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
169,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
169,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
169,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
169,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
169,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
170,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.2610780423280445,18
170,English,CBC,Gemini,Gemini,1.0,0.0,18
170,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
170,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
170,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
170,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
170,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.261078042328037,18
170,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
170,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
170,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
170,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
170,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
170,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
170,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
170,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
170,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
171,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.570294784580508,21
171,English,CBC,Gemini,Gemini,1.0,0.0,21
171,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
171,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
171,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
171,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
171,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.570294784580501,21
171,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
171,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
171,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
171,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
171,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
171,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
171,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
171,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
171,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
172,English,Raw (no calibration),GPT-4o,Gemini,0.0,16.25,17
172,English,CBC,Gemini,Gemini,1.0,0.0,17
172,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
172,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
172,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,16.250000000000007,17
172,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
172,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,16.25,17
172,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
172,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
172,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
172,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
172,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
172,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
172,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
172,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
172,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
173,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.134837962962962,20
173,English,CBC,Gemini,Gemini,1.0,0.0,20
173,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
173,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
173,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
173,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
173,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
173,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
173,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
173,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
173,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
173,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
173,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
173,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
173,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
173,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
174,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.682072829131663,17
174,English,CBC,Gemini,Gemini,1.0,0.0,17
174,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
174,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
174,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
174,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
174,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.682072829131663,17
174,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
174,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
174,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
174,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
174,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
174,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
174,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
174,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
174,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
175,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.083581349206355,20
175,English,CBC,Gemini,Gemini,1.0,0.0,20
175,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
175,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
175,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.083581349206355,20
175,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
175,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.083581349206355,20
175,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
175,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
175,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
175,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
175,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
175,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
175,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
175,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
175,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
176,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.449168556311413,21
176,English,CBC,Gemini,Gemini,1.0,0.0,21
176,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
176,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
176,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
176,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
176,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.44916855631142,21
176,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
176,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
176,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
176,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
176,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
176,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
176,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
176,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
176,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
177,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.987071680524068,21
177,English,CBC,Gemini,Gemini,1.0,0.0,21
177,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
177,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
177,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.987071680524068,21
177,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
177,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.987071680524053,21
177,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
177,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
177,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
177,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
177,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
177,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
177,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
177,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
177,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
178,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.543898809523824,20
178,English,CBC,Gemini,Gemini,1.0,0.0,20
178,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
178,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
178,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.54389880952381,20
178,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
178,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.543898809523817,20
178,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
178,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
178,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
178,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
178,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
178,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
178,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
178,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
178,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
179,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.01058201058202,20
179,English,CBC,Gemini,Gemini,1.0,0.0,20
179,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
179,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
179,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.010582010582027,20
179,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
179,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.01058201058202,20
179,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
179,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
179,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
179,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
179,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
179,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
179,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
179,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
179,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
180,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.96900236702868,19
180,English,CBC,Gemini,Gemini,1.0,0.0,19
180,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
180,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
180,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.969002367028686,19
180,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
180,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.96900236702868,19
180,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
180,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
180,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
180,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
180,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
180,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
180,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
180,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
180,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
181,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.70471151423532,21
181,English,CBC,Gemini,Gemini,1.0,0.0,21
181,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
181,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
181,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.70471151423532,21
181,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
181,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.704711514235317,21
181,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
181,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
181,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
181,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
181,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
181,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
181,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
181,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
181,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
182,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.152305366591083,21
182,English,CBC,Gemini,Gemini,1.0,0.0,21
182,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
182,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
182,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
182,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
182,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.1523053665910865,21
182,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
182,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
182,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
182,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
182,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
182,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
182,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
182,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
182,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
183,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.688397581254726,21
183,English,CBC,Gemini,Gemini,1.0,0.0,21
183,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
183,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
183,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
183,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
183,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.688397581254726,21
183,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
183,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
183,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
183,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
183,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
183,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
183,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
183,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
183,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
184,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.267736892736902,22
184,English,CBC,Gemini,Gemini,1.0,0.0,22
184,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
184,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
184,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
184,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
184,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.267736892736902,22
184,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
184,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
184,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
184,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
184,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
184,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
184,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
184,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
184,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
185,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.7362851573377895,19
185,English,CBC,Gemini,Gemini,1.0,0.0,19
185,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
185,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
185,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.7362851573377895,19
185,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
185,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
185,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
185,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
185,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
185,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
185,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
185,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
185,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
185,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
185,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
186,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.713032581453632,19
186,English,CBC,Gemini,Gemini,1.0,0.0,19
186,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
186,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
186,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
186,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
186,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.713032581453632,19
186,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
186,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
186,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
186,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
186,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
186,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
186,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
186,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
186,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
187,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.542403198653204,22
187,English,CBC,Gemini,Gemini,1.0,0.0,22
187,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
187,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
187,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
187,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
187,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.542403198653204,22
187,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
187,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
187,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
187,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
187,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
187,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
187,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
187,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
187,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
188,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.694579725829726,22
188,English,CBC,Gemini,Gemini,1.0,0.0,22
188,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
188,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
188,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
188,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
188,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.694579725829726,22
188,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
188,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
188,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
188,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
188,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
188,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
188,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
188,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
188,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
189,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.829545454545439,22
189,English,CBC,Gemini,Gemini,1.0,0.0,22
189,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
189,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
189,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.829545454545453,22
189,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
189,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.829545454545446,22
189,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
189,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
189,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
189,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
189,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
189,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
189,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
189,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
189,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
190,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.475970017636687,21
190,English,CBC,Gemini,Gemini,1.0,0.0,21
190,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
190,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
190,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
190,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
190,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.475970017636687,21
190,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
190,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
190,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
190,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
190,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
190,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
190,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
190,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
190,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
191,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.466078390420506,19
191,English,CBC,Gemini,Gemini,1.0,0.0,19
191,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
191,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
191,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.466078390420499,19
191,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
191,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.466078390420499,19
191,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
191,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
191,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
191,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
191,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
191,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
191,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
191,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
191,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
192,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.212301587301585,20
192,English,CBC,Gemini,Gemini,1.0,0.0,20
192,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
192,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
192,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
192,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
192,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.212301587301585,20
192,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
192,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
192,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
192,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
192,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
192,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
192,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
192,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
192,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
193,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.528108465608469,21
193,English,CBC,Gemini,Gemini,1.0,0.0,21
193,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
193,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
193,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
193,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
193,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.528108465608469,21
193,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
193,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
193,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
193,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
193,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
193,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
193,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
193,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
193,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
194,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.981440145502635,24
194,English,CBC,Gemini,Gemini,1.0,0.0,24
194,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
194,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
194,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.981440145502638,24
194,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
194,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.981440145502638,24
194,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
194,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
194,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
194,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
194,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
194,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
194,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
194,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
194,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
195,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.846402691511383,23
195,English,CBC,Gemini,Gemini,1.0,0.0,23
195,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
195,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
195,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
195,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
195,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.846402691511386,23
195,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
195,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
195,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
195,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
195,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
195,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
195,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
195,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
195,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
196,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.3544028722600245,21
196,English,CBC,Gemini,Gemini,1.0,0.0,21
196,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
196,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
196,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
196,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
196,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.354402872260017,21
196,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
196,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
196,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
196,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
196,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
196,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
196,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
196,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
196,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
197,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.325046685340808,17
197,English,CBC,Gemini,Gemini,1.0,0.0,17
197,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
197,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
197,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.325046685340808,17
197,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
197,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.325046685340808,17
197,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
197,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
197,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
197,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
197,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
197,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
197,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
197,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
197,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
198,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.705099941211053,18
198,English,CBC,Gemini,Gemini,1.0,0.0,18
198,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
198,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
198,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.70509994121106,18
198,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
198,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.70509994121106,18
198,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
198,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
198,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
198,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
198,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
198,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
198,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
198,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
198,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
199,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.830322333611797,19
199,English,CBC,Gemini,Gemini,1.0,0.0,19
199,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
199,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
199,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.830322333611804,19
199,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
199,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.830322333611804,19
199,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
199,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
199,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
199,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
199,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
199,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
199,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
199,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
199,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
200,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.748015873015873,20
200,English,CBC,Gemini,Gemini,1.0,0.0,20
200,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
200,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
200,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.748015873015873,20
200,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
200,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.748015873015873,20
200,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
200,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
200,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
200,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
200,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
200,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
200,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
200,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
200,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
201,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.09661306042885,19
201,English,CBC,Gemini,Gemini,1.0,0.0,19
201,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
201,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
201,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
201,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
201,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.096613060428847,19
201,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
201,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
201,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
201,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
201,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
201,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
201,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
201,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
201,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
202,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.456081506676739,21
202,English,CBC,Gemini,Gemini,1.0,0.0,21
202,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
202,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
202,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.456081506676739,21
202,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
202,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.456081506676739,21
202,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
202,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
202,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
202,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
202,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
202,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
202,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
202,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
202,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
203,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.712767556517562,22
203,English,CBC,Gemini,Gemini,1.0,0.0,22
203,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
203,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
203,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.712767556517562,22
203,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
203,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.712767556517548,22
203,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
203,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
203,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
203,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
203,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
203,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
203,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
203,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
203,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
204,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.294552669552658,22
204,English,CBC,Gemini,Gemini,1.0,0.0,22
204,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
204,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
204,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.294552669552658,22
204,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
204,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.294552669552672,22
204,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
204,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
204,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
204,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
204,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
204,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
204,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
204,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
204,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
205,English,Raw (no calibration),GPT-4o,Gemini,0.0,17.032785336356774,21
205,English,CBC,Gemini,Gemini,1.0,0.0,21
205,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
205,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
205,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
205,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
205,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,17.032785336356778,21
205,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
205,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
205,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
205,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
205,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
205,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
205,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
205,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
205,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
206,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.540629509379507,22
206,English,CBC,Gemini,Gemini,1.0,0.0,22
206,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
206,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
206,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.540629509379507,22
206,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
206,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.540629509379507,22
206,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
206,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
206,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
206,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
206,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
206,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
206,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
206,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
206,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
207,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.415692007797261,19
207,English,CBC,Gemini,Gemini,1.0,0.0,19
207,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
207,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
207,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
207,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
207,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.415692007797265,19
207,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
207,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
207,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
207,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
207,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
207,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
207,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
207,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
207,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
208,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.022918104439839,23
208,English,CBC,Gemini,Gemini,1.0,0.0,23
208,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
208,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
208,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
208,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
208,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.022918104439839,23
208,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
208,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
208,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
208,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
208,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
208,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
208,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
208,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
208,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
209,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.782738095238102,20
209,English,CBC,Gemini,Gemini,1.0,0.0,20
209,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
209,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
209,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.782738095238088,20
209,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
209,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.782738095238088,20
209,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
209,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
209,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
209,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
209,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
209,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
209,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
209,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
209,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
210,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.479225023342664,17
210,English,CBC,Gemini,Gemini,1.0,0.0,17
210,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
210,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
210,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
210,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
210,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.479225023342664,17
210,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
210,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
210,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
210,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
210,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
210,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
210,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
210,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
210,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
211,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.910383597883602,15
211,English,CBC,Gemini,Gemini,1.0,0.0,15
211,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
211,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
211,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
211,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
211,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.910383597883602,15
211,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
211,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
211,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
211,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
211,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
211,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
211,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
211,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
211,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
212,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.156746031746025,22
212,English,CBC,Gemini,Gemini,1.0,0.0,22
212,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
212,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
212,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.156746031746032,22
212,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
212,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.156746031746039,22
212,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
212,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
212,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
212,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
212,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
212,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
212,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
212,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
212,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
213,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.665283790283802,22
213,English,CBC,Gemini,Gemini,1.0,0.0,22
213,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
213,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
213,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.665283790283802,22
213,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
213,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.665283790283809,22
213,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
213,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
213,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
213,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
213,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
213,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
213,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
213,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
213,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
214,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.170995670995694,22
214,English,CBC,Gemini,Gemini,1.0,0.0,22
214,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
214,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
214,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.170995670995687,22
214,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
214,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.170995670995694,22
214,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
214,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
214,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
214,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
214,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
214,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
214,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
214,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
214,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
215,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.463937621832358,19
215,English,CBC,Gemini,Gemini,1.0,0.0,19
215,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
215,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
215,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
215,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
215,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.463937621832358,19
215,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
215,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
215,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
215,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
215,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
215,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
215,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
215,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
215,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
216,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.443887496519082,19
216,English,CBC,Gemini,Gemini,1.0,0.0,19
216,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
216,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
216,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.443887496519082,19
216,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
216,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.443887496519078,19
216,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
216,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
216,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
216,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
216,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
216,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
216,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
216,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
216,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
217,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.940310846560859,16
217,English,CBC,Gemini,Gemini,1.0,0.0,16
217,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
217,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
217,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
217,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
217,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.940310846560855,16
217,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
217,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
217,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
217,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
217,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
217,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
217,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
217,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
217,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
218,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.48418209876543,18
218,English,CBC,Gemini,Gemini,1.0,0.0,18
218,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
218,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
218,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
218,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
218,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.48418209876543,18
218,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
218,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
218,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
218,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
218,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
218,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
218,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
218,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
218,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
219,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.926508566389529,21
219,English,CBC,Gemini,Gemini,1.0,0.0,21
219,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
219,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
219,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.926508566389529,21
219,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
219,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.926508566389533,21
219,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
219,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
219,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
219,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
219,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
219,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
219,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
219,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
219,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
220,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.707880813143959,19
220,English,CBC,Gemini,Gemini,1.0,0.0,19
220,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
220,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
220,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.707880813143959,19
220,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
220,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.707880813143959,19
220,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
220,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
220,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
220,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
220,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
220,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
220,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
220,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
220,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
221,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.605524227234746,19
221,English,CBC,Gemini,Gemini,1.0,0.0,19
221,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
221,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
221,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.605524227234739,19
221,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
221,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.605524227234746,19
221,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
221,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
221,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
221,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
221,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
221,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
221,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
221,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
221,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
222,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.076955782312936,21
222,English,CBC,Gemini,Gemini,1.0,0.0,21
222,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
222,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
222,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
222,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
222,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.076955782312922,21
222,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
222,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
222,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
222,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
222,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
222,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
222,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
222,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
222,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
223,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.980907128933442,19
223,English,CBC,Gemini,Gemini,1.0,0.0,19
223,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
223,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
223,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
223,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
223,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.980907128933438,19
223,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
223,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
223,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
223,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
223,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
223,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
223,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
223,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
223,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
224,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.538938492063494,20
224,English,CBC,Gemini,Gemini,1.0,0.0,20
224,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
224,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
224,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
224,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
224,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.538938492063494,20
224,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
224,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
224,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
224,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
224,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
224,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
224,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
224,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
224,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
225,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.99125514403292,18
225,English,CBC,Gemini,Gemini,1.0,0.0,18
225,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
225,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
225,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.99125514403292,18
225,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
225,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.99125514403292,18
225,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
225,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
225,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
225,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
225,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
225,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
225,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
225,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
225,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
226,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.561122134038797,18
226,English,CBC,Gemini,Gemini,1.0,0.0,18
226,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
226,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
226,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
226,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
226,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.5611221340387935,18
226,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
226,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
226,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
226,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
226,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
226,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
226,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
226,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
226,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
227,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.34946741854636,19
227,English,CBC,Gemini,Gemini,1.0,0.0,19
227,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
227,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
227,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.34946741854636,19
227,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
227,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.349467418546357,19
227,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
227,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
227,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
227,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
227,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
227,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
227,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
227,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
227,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
228,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.670582706766922,19
228,English,CBC,Gemini,Gemini,1.0,0.0,19
228,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
228,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
228,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.670582706766922,19
228,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
228,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.670582706766922,19
228,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
228,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
228,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
228,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
228,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
228,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
228,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
228,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
228,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
229,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.63862118921643,21
229,English,CBC,Gemini,Gemini,1.0,0.0,21
229,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
229,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
229,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.63862118921643,21
229,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
229,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.63862118921643,21
229,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
229,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
229,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
229,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
229,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
229,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
229,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
229,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
229,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
230,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.583380574452008,21
230,English,CBC,Gemini,Gemini,1.0,0.0,21
230,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
230,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
230,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
230,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
230,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.583380574452008,21
230,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
230,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
230,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
230,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
230,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
230,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
230,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
230,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
230,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
231,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.1482873851295,19
231,English,CBC,Gemini,Gemini,1.0,0.0,19
231,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
231,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
231,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.1482873851295,19
231,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
231,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.148287385129493,19
231,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
231,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
231,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
231,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
231,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
231,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
231,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
231,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
231,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
232,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.168745275888135,21
232,English,CBC,Gemini,Gemini,1.0,0.0,21
232,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
232,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
232,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.168745275888135,21
232,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
232,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.168745275888135,21
232,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
232,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
232,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
232,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
232,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
232,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
232,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
232,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
232,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
233,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.117311507936506,20
233,English,CBC,Gemini,Gemini,1.0,0.0,20
233,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
233,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
233,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
233,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
233,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.117311507936506,20
233,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
233,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
233,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
233,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
233,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
233,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
233,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
233,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
233,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
234,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.293099647266303,18
234,English,CBC,Gemini,Gemini,1.0,0.0,18
234,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
234,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
234,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.29309964726631,18
234,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
234,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.29309964726631,18
234,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
234,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
234,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
234,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
234,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
234,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
234,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
234,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
234,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
235,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.113811728395063,24
235,English,CBC,Gemini,Gemini,1.0,0.0,24
235,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
235,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
235,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.113811728395063,24
235,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
235,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.113811728395063,24
235,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
235,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
235,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
235,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
235,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
235,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
235,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
235,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
235,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
236,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.473277273872519,21
236,English,CBC,Gemini,Gemini,1.0,0.0,21
236,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
236,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
236,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.473277273872519,21
236,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
236,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.473277273872519,21
236,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
236,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
236,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
236,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
236,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
236,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
236,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
236,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
236,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
237,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.798611111111114,20
237,English,CBC,Gemini,Gemini,1.0,0.0,20
237,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
237,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
237,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
237,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
237,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
237,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
237,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
237,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
237,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
237,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
237,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
237,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
237,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
237,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
238,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.772030108339628,21
238,English,CBC,Gemini,Gemini,1.0,0.0,21
238,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
238,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
238,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.77203010833962,21
238,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
238,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.772030108339628,21
238,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
238,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
238,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
238,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
238,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
238,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
238,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
238,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
238,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
239,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.24131944444445,20
239,English,CBC,Gemini,Gemini,1.0,0.0,20
239,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
239,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
239,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
239,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
239,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.24131944444445,20
239,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
239,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
239,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
239,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
239,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
239,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
239,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
239,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
239,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
240,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.184833829365076,16
240,English,CBC,Gemini,Gemini,1.0,0.0,16
240,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
240,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
240,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.184833829365076,16
240,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
240,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.184833829365068,16
240,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
240,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
240,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
240,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
240,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
240,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
240,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
240,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
240,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
241,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.751250862663902,23
241,English,CBC,Gemini,Gemini,1.0,0.0,23
241,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
241,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
241,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
241,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
241,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.751250862663909,23
241,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
241,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
241,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
241,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
241,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
241,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
241,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
241,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
241,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
242,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.738565162907271,19
242,English,CBC,Gemini,Gemini,1.0,0.0,19
242,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
242,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
242,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
242,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
242,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.738565162907278,19
242,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
242,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
242,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
242,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
242,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
242,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
242,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
242,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
242,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
243,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.085459183673471,21
243,English,CBC,Gemini,Gemini,1.0,0.0,21
243,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
243,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
243,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.085459183673464,21
243,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
243,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.085459183673471,21
243,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
243,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
243,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
243,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
243,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
243,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
243,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
243,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
243,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
244,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.714175485008827,15
244,English,CBC,Gemini,Gemini,1.0,0.0,15
244,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
244,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
244,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
244,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
244,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.714175485008827,15
244,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
244,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
244,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
244,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
244,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
244,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
244,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
244,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
244,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
245,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.031385281385276,22
245,English,CBC,Gemini,Gemini,1.0,0.0,22
245,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
245,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
245,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
245,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
245,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.031385281385283,22
245,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
245,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
245,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
245,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
245,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
245,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
245,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
245,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
245,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
246,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.502755731922399,21
246,English,CBC,Gemini,Gemini,1.0,0.0,21
246,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
246,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
246,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
246,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
246,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.502755731922399,21
246,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
246,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
246,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
246,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
246,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
246,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
246,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
246,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
246,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
247,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.475914902998241,24
247,English,CBC,Gemini,Gemini,1.0,0.0,24
247,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
247,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
247,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
247,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
247,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.475914902998241,24
247,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
247,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
247,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
247,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
247,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
247,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
247,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
247,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
247,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
248,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.391255917571712,19
248,English,CBC,Gemini,Gemini,1.0,0.0,19
248,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
248,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
248,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
248,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
248,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.391255917571712,19
248,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
248,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
248,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
248,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
248,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
248,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
248,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
248,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
248,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
249,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.499425647451964,19
249,English,CBC,Gemini,Gemini,1.0,0.0,19
249,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
249,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
249,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.499425647451964,19
249,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
249,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.499425647451968,19
249,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
249,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
249,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
249,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
249,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
249,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
249,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
249,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
249,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
250,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.127787226001512,21
250,English,CBC,Gemini,Gemini,1.0,0.0,21
250,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
250,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
250,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.127787226001509,21
250,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
250,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.127787226001512,21
250,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
250,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
250,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
250,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
250,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
250,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
250,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
250,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
250,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
251,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.676835317460316,16
251,English,CBC,Gemini,Gemini,1.0,0.0,16
251,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
251,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
251,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
251,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
251,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.676835317460316,16
251,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
251,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
251,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
251,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
251,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
251,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
251,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
251,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
251,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
252,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.585230437204125,19
252,English,CBC,Gemini,Gemini,1.0,0.0,19
252,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
252,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
252,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.585230437204125,19
252,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
252,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.585230437204117,19
252,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
252,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
252,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
252,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
252,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
252,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
252,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
252,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
252,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
253,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.943181818181813,22
253,English,CBC,Gemini,Gemini,1.0,0.0,22
253,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
253,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
253,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.943181818181813,22
253,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
253,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.943181818181817,22
253,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
253,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
253,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
253,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
253,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
253,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
253,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
253,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
253,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
254,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.760703842940686,19
254,English,CBC,Gemini,Gemini,1.0,0.0,19
254,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
254,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
254,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.760703842940678,19
254,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
254,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.760703842940678,19
254,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
254,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
254,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
254,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
254,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
254,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
254,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
254,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
254,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
255,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.37757034632034,22
255,English,CBC,Gemini,Gemini,1.0,0.0,22
255,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
255,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
255,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
255,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
255,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
255,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
255,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
255,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
255,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
255,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
255,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
255,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
255,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
255,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
256,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.68650793650793,20
256,English,CBC,Gemini,Gemini,1.0,0.0,20
256,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
256,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
256,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
256,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
256,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.68650793650793,20
256,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
256,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
256,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
256,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
256,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
256,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
256,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
256,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
256,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
257,English,Raw (no calibration),GPT-4o,Gemini,0.0,16.341398442092885,18
257,English,CBC,Gemini,Gemini,1.0,0.0,18
257,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
257,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
257,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,16.341398442092885,18
257,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
257,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,16.34139844209289,18
257,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
257,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
257,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
257,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
257,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
257,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
257,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
257,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
257,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
258,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.285645392416217,24
258,English,CBC,Gemini,Gemini,1.0,0.0,24
258,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
258,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
258,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
258,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
258,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.285645392416217,24
258,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
258,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
258,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
258,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
258,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
258,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
258,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
258,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
258,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
259,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.103725749559075,15
259,English,CBC,Gemini,Gemini,1.0,0.0,15
259,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
259,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
259,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
259,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
259,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.103725749559075,15
259,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
259,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
259,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
259,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
259,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
259,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
259,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
259,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
259,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
260,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.685985797827904,19
260,English,CBC,Gemini,Gemini,1.0,0.0,19
260,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
260,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
260,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
260,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
260,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.685985797827904,19
260,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
260,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
260,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
260,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
260,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
260,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
260,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
260,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
260,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
261,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.6359649122806985,19
261,English,CBC,Gemini,Gemini,1.0,0.0,19
261,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
261,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
261,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
261,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
261,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.6359649122806985,19
261,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
261,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
261,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
261,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
261,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
261,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
261,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
261,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
261,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
262,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.97457184628237,19
262,English,CBC,Gemini,Gemini,1.0,0.0,19
262,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
262,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
262,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
262,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
262,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.97457184628237,19
262,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
262,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
262,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
262,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
262,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
262,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
262,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
262,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
262,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
263,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.54753637566138,20
263,English,CBC,Gemini,Gemini,1.0,0.0,20
263,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
263,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
263,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.54753637566138,20
263,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
263,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.54753637566138,20
263,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
263,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
263,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
263,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
263,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
263,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
263,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
263,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
263,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
264,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.484728234728237,22
264,English,CBC,Gemini,Gemini,1.0,0.0,22
264,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
264,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
264,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
264,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
264,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.48472823472823,22
264,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
264,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
264,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
264,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
264,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
264,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
264,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
264,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
264,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
265,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.108796296296298,20
265,English,CBC,Gemini,Gemini,1.0,0.0,20
265,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
265,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
265,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
265,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
265,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.108796296296298,20
265,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
265,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
265,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
265,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
265,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
265,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
265,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
265,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
265,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
266,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.032790309106112,19
266,English,CBC,Gemini,Gemini,1.0,0.0,19
266,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
266,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
266,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
266,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
266,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.032790309106112,19
266,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
266,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
266,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
266,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
266,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
266,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
266,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
266,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
266,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
267,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.761967750062993,21
267,English,CBC,Gemini,Gemini,1.0,0.0,21
267,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
267,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
267,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
267,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
267,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.76196775006299,21
267,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
267,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
267,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
267,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
267,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
267,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
267,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
267,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
267,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
268,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.346681096681095,22
268,English,CBC,Gemini,Gemini,1.0,0.0,22
268,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
268,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
268,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
268,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
268,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.346681096681095,22
268,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
268,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
268,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
268,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
268,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
268,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
268,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
268,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
268,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
269,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.067114598364597,22
269,English,CBC,Gemini,Gemini,1.0,0.0,22
269,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
269,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
269,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.067114598364597,22
269,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
269,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.067114598364597,22
269,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
269,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
269,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
269,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
269,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
269,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
269,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
269,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
269,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
270,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.992299697656847,21
270,English,CBC,Gemini,Gemini,1.0,0.0,21
270,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
270,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
270,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
270,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
270,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.99229969765685,21
270,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
270,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
270,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
270,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
270,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
270,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
270,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
270,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
270,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
271,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.2045913394597605,19
271,English,CBC,Gemini,Gemini,1.0,0.0,19
271,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
271,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
271,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,5.2045913394597605,19
271,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
271,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.2045913394597605,19
271,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
271,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
271,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
271,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
271,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
271,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
271,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
271,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
271,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
272,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.835748792270529,23
272,English,CBC,Gemini,Gemini,1.0,0.0,23
272,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
272,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
272,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
272,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
272,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.835748792270529,23
272,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
272,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
272,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
272,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
272,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
272,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
272,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
272,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
272,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
273,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.04862614237615,22
273,English,CBC,Gemini,Gemini,1.0,0.0,22
273,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
273,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
273,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
273,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
273,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.04862614237615,22
273,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
273,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
273,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
273,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
273,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
273,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
273,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
273,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
273,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
274,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.066881613756617,20
274,English,CBC,Gemini,Gemini,1.0,0.0,20
274,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
274,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
274,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.066881613756614,20
274,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
274,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.066881613756617,20
274,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
274,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
274,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
274,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
274,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
274,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
274,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
274,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
274,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
275,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.3878495842781575,21
275,English,CBC,Gemini,Gemini,1.0,0.0,21
275,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
275,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
275,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,5.3878495842781575,21
275,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
275,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.3878495842781575,21
275,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
275,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
275,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
275,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
275,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
275,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
275,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
275,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
275,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
276,English,Raw (no calibration),GPT-4o,Gemini,0.0,16.074184303350975,18
276,English,CBC,Gemini,Gemini,1.0,0.0,18
276,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
276,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
276,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,16.074184303350975,18
276,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
276,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,16.074184303350975,18
276,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
276,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
276,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
276,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
276,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
276,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
276,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
276,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
276,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
277,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.60396457965902,18
277,English,CBC,Gemini,Gemini,1.0,0.0,18
277,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
277,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
277,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
277,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
277,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.60396457965902,18
277,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
277,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
277,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
277,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
277,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
277,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
277,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
277,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
277,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
278,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.603801169590653,19
278,English,CBC,Gemini,Gemini,1.0,0.0,19
278,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
278,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
278,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.603801169590653,19
278,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
278,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.603801169590646,19
278,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
278,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
278,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
278,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
278,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
278,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
278,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
278,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
278,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
279,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.725490196078425,17
279,English,CBC,Gemini,Gemini,1.0,0.0,17
279,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
279,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
279,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
279,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
279,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.725490196078432,17
279,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
279,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
279,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
279,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
279,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
279,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
279,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
279,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
279,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
280,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.655882569077022,18
280,English,CBC,Gemini,Gemini,1.0,0.0,18
280,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
280,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
280,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.655882569077022,18
280,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
280,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.655882569077022,18
280,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
280,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
280,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
280,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
280,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
280,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
280,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
280,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
280,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
281,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.4050403787246,19
281,English,CBC,Gemini,Gemini,1.0,0.0,19
281,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
281,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
281,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.4050403787246,19
281,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
281,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.4050403787246,19
281,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
281,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
281,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
281,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
281,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
281,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
281,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
281,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
281,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
282,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.444255479969765,21
282,English,CBC,Gemini,Gemini,1.0,0.0,21
282,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
282,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
282,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.444255479969769,21
282,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
282,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.444255479969772,21
282,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
282,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
282,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
282,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
282,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
282,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
282,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
282,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
282,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
283,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.693562610229279,21
283,English,CBC,Gemini,Gemini,1.0,0.0,21
283,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
283,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
283,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
283,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
283,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.693562610229279,21
283,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
283,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
283,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
283,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
283,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
283,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
283,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
283,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
283,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
284,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.790784832451507,18
284,English,CBC,Gemini,Gemini,1.0,0.0,18
284,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
284,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
284,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
284,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
284,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.7907848324515,18
284,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
284,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
284,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
284,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
284,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
284,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
284,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
284,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
284,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
285,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.272817460317455,20
285,English,CBC,Gemini,Gemini,1.0,0.0,20
285,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
285,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
285,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.27281746031747,20
285,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
285,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.272817460317466,20
285,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
285,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
285,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
285,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
285,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
285,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
285,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
285,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
285,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
286,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.56788548752835,21
286,English,CBC,Gemini,Gemini,1.0,0.0,21
286,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
286,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
286,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.567885487528358,21
286,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
286,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.56788548752835,21
286,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
286,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
286,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
286,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
286,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
286,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
286,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
286,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
286,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
287,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.778494268077605,18
287,English,CBC,Gemini,Gemini,1.0,0.0,18
287,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
287,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
287,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.778494268077601,18
287,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
287,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.778494268077605,18
287,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
287,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
287,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
287,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
287,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
287,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
287,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
287,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
287,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
288,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.496392496392488,22
288,English,CBC,Gemini,Gemini,1.0,0.0,22
288,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
288,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
288,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
288,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
288,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
288,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
288,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
288,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
288,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
288,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
288,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
288,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
288,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
288,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
289,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.207933027011975,19
289,English,CBC,Gemini,Gemini,1.0,0.0,19
289,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
289,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
289,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.207933027011975,19
289,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
289,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.207933027011972,19
289,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
289,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
289,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
289,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
289,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
289,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
289,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
289,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
289,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
290,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.492311507936506,20
290,English,CBC,Gemini,Gemini,1.0,0.0,20
290,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
290,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
290,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
290,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
290,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.492311507936506,20
290,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
290,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
290,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
290,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
290,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
290,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
290,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
290,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
290,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
291,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.663534858387798,17
291,English,CBC,Gemini,Gemini,1.0,0.0,17
291,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
291,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
291,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
291,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
291,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.663534858387791,17
291,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
291,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
291,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
291,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
291,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
291,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
291,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
291,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
291,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
292,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.422306731334505,18
292,English,CBC,Gemini,Gemini,1.0,0.0,18
292,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
292,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
292,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.422306731334501,18
292,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
292,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.422306731334512,18
292,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
292,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
292,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
292,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
292,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
292,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
292,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
292,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
292,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
293,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.836659663865543,17
293,English,CBC,Gemini,Gemini,1.0,0.0,17
293,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
293,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
293,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.83665966386554,17
293,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
293,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.83665966386554,17
293,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
293,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
293,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
293,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
293,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
293,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
293,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
293,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
293,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
294,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.699625220458543,24
294,English,CBC,Gemini,Gemini,1.0,0.0,24
294,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
294,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
294,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.699625220458543,24
294,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
294,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.699625220458557,24
294,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
294,Hindi,Raw (no calibration),GPT-4o,Gemini,0.0,14.699625220458557,24
294,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
294,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
294,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
294,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
294,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
294,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
294,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
295,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.244295634920633,20
295,English,CBC,Gemini,Gemini,1.0,0.0,20
295,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
295,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
295,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.244295634920633,20
295,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
295,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.244295634920633,20
295,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
295,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
295,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
295,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
295,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
295,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
295,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
295,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
295,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
296,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.433547493071302,21
296,English,CBC,Gemini,Gemini,1.0,0.0,21
296,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
296,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
296,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.433547493071302,21
296,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
296,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.433547493071302,21
296,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
296,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
296,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
296,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
296,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
296,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
296,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
296,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
296,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
297,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.010292658730155,24
297,English,CBC,Gemini,Gemini,1.0,0.0,24
297,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
297,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
297,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
297,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
297,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.010292658730155,24
297,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
297,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
297,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
297,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
297,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
297,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
297,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
297,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
297,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
298,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.311766735679782,23
298,English,CBC,Gemini,Gemini,1.0,0.0,23
298,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
298,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
298,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.311766735679782,23
298,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
298,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.311766735679782,23
298,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
298,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
298,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
298,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
298,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
298,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
298,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
298,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
298,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
299,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.981928882664178,17
299,English,CBC,Gemini,Gemini,1.0,0.0,17
299,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
299,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
299,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.981928882664178,17
299,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
299,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.981928882664178,17
299,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
299,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
299,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
299,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
299,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
299,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
299,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
299,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
299,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
300,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.933767951625093,21
300,English,CBC,Gemini,Gemini,1.0,0.0,21
300,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
300,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
300,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.933767951625093,21
300,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
300,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.933767951625093,21
300,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
300,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
300,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
300,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
300,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
300,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
300,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
300,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
300,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
301,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.749385865457292,21
301,English,CBC,Gemini,Gemini,1.0,0.0,21
301,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
301,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
301,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
301,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
301,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.749385865457285,21
301,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
301,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
301,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
301,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
301,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
301,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
301,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
301,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
301,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
302,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.427648983570023,19
302,English,CBC,Gemini,Gemini,1.0,0.0,19
302,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
302,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
302,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.427648983570037,19
302,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
302,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.427648983570037,19
302,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
302,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
302,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
302,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
302,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
302,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
302,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
302,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
302,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
303,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.067523305618543,21
303,English,CBC,Gemini,Gemini,1.0,0.0,21
303,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
303,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
303,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.067523305618543,21
303,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
303,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.067523305618543,21
303,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
303,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
303,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
303,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
303,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
303,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
303,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
303,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
303,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
304,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.494543650793656,20
304,English,CBC,Gemini,Gemini,1.0,0.0,20
304,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
304,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
304,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.49454365079366,20
304,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
304,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.494543650793656,20
304,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
304,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
304,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
304,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
304,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
304,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
304,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
304,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
304,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
305,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.016203703703702,15
305,English,CBC,Gemini,Gemini,1.0,0.0,15
305,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
305,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
305,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.016203703703702,15
305,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
305,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.016203703703706,15
305,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
305,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
305,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
305,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
305,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
305,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
305,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
305,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
305,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
306,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.025917658730158,24
306,English,CBC,Gemini,Gemini,1.0,0.0,24
306,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
306,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
306,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
306,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
306,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.025917658730162,24
306,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
306,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
306,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
306,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
306,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
306,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
306,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
306,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
306,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
307,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.153003246753251,22
307,English,CBC,Gemini,Gemini,1.0,0.0,22
307,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
307,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
307,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
307,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
307,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.153003246753254,22
307,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
307,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
307,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
307,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
307,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
307,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
307,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
307,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
307,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
308,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.260830026455022,20
308,English,CBC,Gemini,Gemini,1.0,0.0,20
308,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
308,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
308,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
308,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
308,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.260830026455029,20
308,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
308,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
308,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
308,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
308,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
308,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
308,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
308,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
308,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
309,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.940476190476193,22
309,English,CBC,Gemini,Gemini,1.0,0.0,22
309,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
309,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
309,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
309,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
309,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.94047619047619,22
309,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
309,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
309,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
309,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
309,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
309,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
309,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
309,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
309,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
310,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.703634085213032,19
310,English,CBC,Gemini,Gemini,1.0,0.0,19
310,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
310,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
310,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.703634085213025,19
310,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
310,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.703634085213025,19
310,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
310,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
310,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
310,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
310,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
310,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
310,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
310,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
310,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
311,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.369513588263573,22
311,English,CBC,Gemini,Gemini,1.0,0.0,22
311,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
311,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
311,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
311,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
311,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.36951358826358,22
311,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
311,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
311,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
311,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
311,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
311,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
311,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
311,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
311,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
312,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.825366762866764,22
312,English,CBC,Gemini,Gemini,1.0,0.0,22
312,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
312,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
312,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
312,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
312,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.825366762866757,22
312,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
312,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
312,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
312,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
312,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
312,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
312,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
312,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
312,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
313,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.662367724867735,20
313,English,CBC,Gemini,Gemini,1.0,0.0,20
313,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
313,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
313,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
313,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
313,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.662367724867735,20
313,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
313,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
313,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
313,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
313,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
313,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
313,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
313,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
313,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
314,English,Raw (no calibration),GPT-4o,Gemini,0.0,18.48156415343915,20
314,English,CBC,Gemini,Gemini,1.0,0.0,20
314,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
314,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
314,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,18.48156415343915,20
314,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
314,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,18.48156415343915,20
314,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
314,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
314,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
314,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
314,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
314,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
314,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
314,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
314,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
315,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.531430375180371,22
315,English,CBC,Gemini,Gemini,1.0,0.0,22
315,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
315,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
315,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
315,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
315,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.531430375180371,22
315,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
315,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
315,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
315,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
315,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
315,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
315,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
315,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
315,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
316,English,Raw (no calibration),GPT-4o,Gemini,0.0,3.3325501253132863,19
316,English,CBC,Gemini,Gemini,1.0,0.0,19
316,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
316,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
316,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
316,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
316,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,3.332550125313279,19
316,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
316,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
316,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
316,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
316,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
316,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
316,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
316,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
316,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
317,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.312656641604008,19
317,English,CBC,Gemini,Gemini,1.0,0.0,19
317,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
317,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
317,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
317,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
317,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.312656641604008,19
317,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
317,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
317,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
317,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
317,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
317,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
317,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
317,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
317,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
318,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.16881613756614,18
318,English,CBC,Gemini,Gemini,1.0,0.0,18
318,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
318,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
318,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.16881613756614,18
318,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
318,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.168816137566136,18
318,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
318,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
318,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
318,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
318,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
318,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
318,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
318,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
318,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
319,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.310791446208114,18
319,English,CBC,Gemini,Gemini,1.0,0.0,18
319,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
319,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
319,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.310791446208114,18
319,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
319,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.310791446208114,18
319,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
319,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
319,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
319,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
319,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
319,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
319,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
319,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
319,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
320,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.236111111111114,20
320,English,CBC,Gemini,Gemini,1.0,0.0,20
320,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
320,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
320,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
320,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
320,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.236111111111114,20
320,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
320,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
320,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
320,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
320,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
320,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
320,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
320,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
320,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
321,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.782163742690063,19
321,English,CBC,Gemini,Gemini,1.0,0.0,19
321,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
321,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
321,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
321,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
321,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.78216374269006,19
321,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
321,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
321,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
321,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
321,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
321,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
321,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
321,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
321,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
322,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.76890756302521,17
322,English,CBC,Gemini,Gemini,1.0,0.0,17
322,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
322,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
322,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.76890756302521,17
322,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
322,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.76890756302521,17
322,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
322,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
322,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
322,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
322,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
322,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
322,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
322,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
322,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
323,English,Raw (no calibration),GPT-4o,Gemini,0.0,3.3907903439153486,20
323,English,CBC,Gemini,Gemini,1.0,0.0,20
323,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
323,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
323,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
323,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
323,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,3.3907903439153486,20
323,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
323,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
323,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
323,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
323,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
323,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
323,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
323,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
323,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
324,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.375925925925923,25
324,English,CBC,Gemini,Gemini,1.0,0.0,25
324,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
324,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
324,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
324,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
324,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.375925925925923,25
324,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
324,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
324,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
324,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
324,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
324,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
324,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
324,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
324,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
325,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.222411186696903,21
325,English,CBC,Gemini,Gemini,1.0,0.0,21
325,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
325,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
325,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.222411186696903,21
325,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
325,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.222411186696903,21
325,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
325,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
325,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
325,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
325,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
325,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
325,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
325,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
325,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
326,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.432925485008823,18
326,English,CBC,Gemini,Gemini,1.0,0.0,18
326,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
326,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
326,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.432925485008823,18
326,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
326,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.432925485008823,18
326,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
326,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
326,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
326,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
326,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
326,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
326,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
326,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
326,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
327,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.765790343915342,20
327,English,CBC,Gemini,Gemini,1.0,0.0,20
327,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
327,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
327,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
327,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
327,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.765790343915342,20
327,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
327,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
327,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
327,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
327,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
327,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
327,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
327,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
327,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
328,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.909774436090217,19
328,English,CBC,Gemini,Gemini,1.0,0.0,19
328,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
328,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
328,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.909774436090217,19
328,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
328,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.909774436090217,19
328,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
328,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
328,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
328,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
328,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
328,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
328,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
328,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
328,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
329,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.620579225842377,19
329,English,CBC,Gemini,Gemini,1.0,0.0,19
329,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
329,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
329,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
329,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
329,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.620579225842377,19
329,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
329,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
329,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
329,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
329,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
329,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
329,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
329,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
329,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
330,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.984126984126995,20
330,English,CBC,Gemini,Gemini,1.0,0.0,20
330,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
330,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
330,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
330,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
330,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.984126984127002,20
330,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
330,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
330,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
330,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
330,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
330,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
330,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
330,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
330,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
331,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.483814667842456,18
331,English,CBC,Gemini,Gemini,1.0,0.0,18
331,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
331,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
331,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.483814667842452,18
331,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
331,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.483814667842452,18
331,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
331,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
331,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
331,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
331,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
331,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
331,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
331,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
331,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
332,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.911616161616159,22
332,English,CBC,Gemini,Gemini,1.0,0.0,22
332,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
332,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
332,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.911616161616166,22
332,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
332,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.911616161616159,22
332,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
332,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
332,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
332,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
332,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
332,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
332,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
332,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
332,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
333,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.346643518518523,20
333,English,CBC,Gemini,Gemini,1.0,0.0,20
333,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
333,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
333,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
333,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
333,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.346643518518526,20
333,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
333,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
333,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
333,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
333,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
333,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
333,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
333,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
333,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
334,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.50889981596504,23
334,English,CBC,Gemini,Gemini,1.0,0.0,23
334,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
334,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
334,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.508899815965037,23
334,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
334,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.508899815965037,23
334,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
334,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
334,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
334,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
334,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
334,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
334,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
334,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
334,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
335,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.80257936507936,20
335,English,CBC,Gemini,Gemini,1.0,0.0,20
335,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
335,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
335,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.80257936507936,20
335,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
335,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.80257936507936,20
335,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
335,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
335,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
335,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
335,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
335,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
335,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
335,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
335,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
336,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.287698412698411,20
336,English,CBC,Gemini,Gemini,1.0,0.0,20
336,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
336,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
336,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.287698412698411,20
336,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
336,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.287698412698411,20
336,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
336,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
336,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
336,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
336,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
336,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
336,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
336,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
336,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
337,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.713585434173666,17
337,English,CBC,Gemini,Gemini,1.0,0.0,17
337,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
337,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
337,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
337,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
337,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.713585434173666,17
337,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
337,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
337,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
337,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
337,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
337,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
337,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
337,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
337,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
338,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.619626322751323,24
338,English,CBC,Gemini,Gemini,1.0,0.0,24
338,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
338,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
338,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
338,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
338,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.619626322751323,24
338,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
338,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
338,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
338,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
338,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
338,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
338,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
338,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
338,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
339,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.990079365079367,18
339,English,CBC,Gemini,Gemini,1.0,0.0,18
339,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
339,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
339,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.990079365079367,18
339,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
339,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.990079365079367,18
339,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
339,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
339,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
339,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
339,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
339,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
339,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
339,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
339,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
340,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.13745590828924,24
340,English,CBC,Gemini,Gemini,1.0,0.0,24
340,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
340,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
340,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.13745590828924,24
340,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
340,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.13745590828924,24
340,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
340,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
340,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
340,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
340,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
340,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
340,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
340,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
340,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
341,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.364087301587297,20
341,English,CBC,Gemini,Gemini,1.0,0.0,20
341,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
341,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
341,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.36408730158729,20
341,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
341,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.364087301587297,20
341,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
341,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
341,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
341,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
341,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
341,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
341,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
341,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
341,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
342,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.470486111111118,16
342,English,CBC,Gemini,Gemini,1.0,0.0,16
342,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
342,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
342,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
342,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
342,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.470486111111118,16
342,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
342,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
342,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
342,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
342,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
342,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
342,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
342,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
342,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
343,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.303338001867402,17
343,English,CBC,Gemini,Gemini,1.0,0.0,17
343,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
343,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
343,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.30333800186741,17
343,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
343,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.30333800186741,17
343,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
343,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
343,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
343,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
343,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
343,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
343,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
343,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
343,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
344,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.127232142857146,20
344,English,CBC,Gemini,Gemini,1.0,0.0,20
344,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
344,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
344,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
344,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
344,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.127232142857146,20
344,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
344,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
344,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
344,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
344,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
344,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
344,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
344,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
344,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
345,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.554484756865712,21
345,English,CBC,Gemini,Gemini,1.0,0.0,21
345,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
345,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
345,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
345,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
345,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.554484756865715,21
345,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
345,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
345,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
345,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
345,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
345,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
345,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
345,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
345,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
346,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.95013575605681,19
346,English,CBC,Gemini,Gemini,1.0,0.0,19
346,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
346,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
346,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.95013575605681,19
346,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
346,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.950135756056813,19
346,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
346,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
346,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
346,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
346,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
346,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
346,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
346,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
346,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
347,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.59401709401709,26
347,English,CBC,Gemini,Gemini,1.0,0.0,26
347,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
347,Arabic,CBC,Gemini,Gemini,1.0,0.0,26
347,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
347,Turkish,CBC,Gemini,Gemini,1.0,0.0,26
347,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.59401709401709,26
347,Chinese,CBC,Gemini,Gemini,1.0,0.0,26
347,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
347,Hindi,CBC,Gemini,Gemini,1.0,0.0,26
347,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
347,Japanese,CBC,Gemini,Gemini,1.0,0.0,26
347,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
347,Spanish,CBC,Gemini,Gemini,1.0,0.0,26
347,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
347,Swahili,CBC,Gemini,Gemini,1.0,0.0,26
348,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.46850198412698,20
348,English,CBC,Gemini,Gemini,1.0,0.0,20
348,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
348,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
348,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.468501984126974,20
348,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
348,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.46850198412698,20
348,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
348,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
348,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
348,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
348,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
348,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
348,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
348,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
348,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
349,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.626901455026456,20
349,English,CBC,Gemini,Gemini,1.0,0.0,20
349,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
349,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
349,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.626901455026456,20
349,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
349,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.626901455026456,20
349,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
349,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
349,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
349,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
349,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
349,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
349,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
349,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
349,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
350,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.876566416040106,19
350,English,CBC,Gemini,Gemini,1.0,0.0,19
350,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
350,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
350,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
350,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
350,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.876566416040106,19
350,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
350,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
350,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
350,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
350,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
350,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
350,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
350,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
350,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
351,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.271106510236947,23
351,English,CBC,Gemini,Gemini,1.0,0.0,23
351,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
351,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
351,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
351,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
351,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.271106510236947,23
351,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
351,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
351,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
351,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
351,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
351,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
351,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
351,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
351,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
352,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.555871212121218,22
352,English,CBC,Gemini,Gemini,1.0,0.0,22
352,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
352,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
352,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.555871212121218,22
352,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
352,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
352,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
352,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
352,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
352,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
352,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
352,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
352,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
352,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
352,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
353,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.189525462962969,24
353,English,CBC,Gemini,Gemini,1.0,0.0,24
353,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
353,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
353,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
353,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
353,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.189525462962969,24
353,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
353,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
353,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
353,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
353,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
353,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
353,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
353,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
353,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
354,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.524718915343907,20
354,English,CBC,Gemini,Gemini,1.0,0.0,20
354,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
354,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
354,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.524718915343914,20
354,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
354,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.524718915343914,20
354,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
354,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
354,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
354,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
354,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
354,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
354,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
354,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
354,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
355,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.467938311688322,22
355,English,CBC,Gemini,Gemini,1.0,0.0,22
355,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
355,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
355,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
355,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
355,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.467938311688322,22
355,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
355,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
355,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
355,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
355,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
355,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
355,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
355,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
355,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
356,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.917833800186749,17
356,English,CBC,Gemini,Gemini,1.0,0.0,17
356,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
356,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
356,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.917833800186742,17
356,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
356,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.917833800186749,17
356,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
356,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
356,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
356,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
356,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
356,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
356,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
356,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
356,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
357,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.471230158730165,20
357,English,CBC,Gemini,Gemini,1.0,0.0,20
357,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
357,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
357,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
357,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
357,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.471230158730165,20
357,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
357,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
357,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
357,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
357,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
357,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
357,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
357,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
357,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
358,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.247667780562523,19
358,English,CBC,Gemini,Gemini,1.0,0.0,19
358,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
358,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
358,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.247667780562537,19
358,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
358,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.24766778056253,19
358,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
358,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
358,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
358,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
358,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
358,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
358,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
358,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
358,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
359,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.57275132275132,18
359,English,CBC,Gemini,Gemini,1.0,0.0,18
359,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
359,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
359,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.57275132275132,18
359,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
359,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.57275132275132,18
359,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
359,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
359,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
359,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
359,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
359,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
359,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
359,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
359,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
360,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.40696649029982,15
360,English,CBC,Gemini,Gemini,1.0,0.0,15
360,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
360,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
360,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
360,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
360,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.406966490299823,15
360,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
360,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
360,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
360,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
360,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
360,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
360,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
360,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
360,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
361,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.437417328042322,20
361,English,CBC,Gemini,Gemini,1.0,0.0,20
361,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
361,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
361,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.43741732804233,20
361,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
361,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.437417328042322,20
361,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
361,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
361,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
361,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
361,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
361,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
361,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
361,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
361,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
362,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.56473214285715,20
362,English,CBC,Gemini,Gemini,1.0,0.0,20
362,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
362,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
362,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
362,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
362,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.564732142857146,20
362,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
362,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
362,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
362,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
362,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
362,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
362,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
362,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
362,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
363,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.86221340388007,18
363,English,CBC,Gemini,Gemini,1.0,0.0,18
363,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
363,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
363,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
363,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
363,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.862213403880062,18
363,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
363,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
363,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
363,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
363,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
363,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
363,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
363,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
363,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
364,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.967644806460598,19
364,English,CBC,Gemini,Gemini,1.0,0.0,19
364,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
364,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
364,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.967644806460598,19
364,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
364,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.967644806460601,19
364,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
364,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
364,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
364,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
364,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
364,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
364,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
364,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
364,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
365,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.654071773636986,23
365,English,CBC,Gemini,Gemini,1.0,0.0,23
365,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
365,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
365,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.654071773636986,23
365,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
365,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.654071773636986,23
365,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
365,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
365,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
365,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
365,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
365,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
365,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
365,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
365,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
366,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.252314814814824,21
366,English,CBC,Gemini,Gemini,1.0,0.0,21
366,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
366,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
366,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
366,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
366,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.252314814814817,21
366,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
366,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
366,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
366,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
366,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
366,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
366,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
366,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
366,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
367,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.117167919799506,19
367,English,CBC,Gemini,Gemini,1.0,0.0,19
367,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
367,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
367,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.117167919799506,19
367,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
367,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.117167919799506,19
367,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
367,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
367,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
367,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
367,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
367,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
367,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
367,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
367,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
368,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.845982142857142,20
368,English,CBC,Gemini,Gemini,1.0,0.0,20
368,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
368,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
368,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
368,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
368,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.845982142857146,20
368,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
368,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
368,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
368,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
368,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
368,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
368,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
368,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
368,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
369,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.587580061264255,19
369,English,CBC,Gemini,Gemini,1.0,0.0,19
369,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
369,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
369,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.587580061264262,19
369,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
369,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.587580061264262,19
369,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
369,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
369,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
369,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
369,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
369,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
369,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
369,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
369,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
370,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.031635802469136,15
370,English,CBC,Gemini,Gemini,1.0,0.0,15
370,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
370,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
370,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.031635802469125,15
370,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
370,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.031635802469136,15
370,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
370,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
370,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
370,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
370,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
370,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
370,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
370,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
370,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
371,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.886788048552745,17
371,English,CBC,Gemini,Gemini,1.0,0.0,17
371,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
371,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
371,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
371,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
371,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,4.886788048552745,17
371,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
371,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
371,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
371,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
371,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
371,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
371,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
371,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
371,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
372,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.97822971781305,18
372,English,CBC,Gemini,Gemini,1.0,0.0,18
372,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
372,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
372,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.97822971781305,18
372,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
372,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.97822971781305,18
372,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
372,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
372,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
372,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
372,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
372,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
372,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
372,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
372,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
373,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.806051587301585,18
373,English,CBC,Gemini,Gemini,1.0,0.0,18
373,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
373,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
373,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.806051587301582,18
373,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
373,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.806051587301578,18
373,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
373,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
373,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
373,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
373,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
373,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
373,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
373,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
373,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
374,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.6136148904006085,21
374,English,CBC,Gemini,Gemini,1.0,0.0,21
374,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
374,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
374,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
374,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
374,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.613614890400605,21
374,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
374,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
374,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
374,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
374,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
374,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
374,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
374,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
374,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
375,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.536901755651755,22
375,English,CBC,Gemini,Gemini,1.0,0.0,22
375,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
375,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
375,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.536901755651755,22
375,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
375,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.536901755651755,22
375,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
375,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
375,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
375,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
375,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
375,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
375,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
375,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
375,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
376,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.615823412698408,20
376,English,CBC,Gemini,Gemini,1.0,0.0,20
376,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
376,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
376,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
376,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
376,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.615823412698408,20
376,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
376,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
376,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
376,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
376,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
376,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
376,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
376,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
376,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
377,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.911706349206337,15
377,English,CBC,Gemini,Gemini,1.0,0.0,15
377,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
377,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
377,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.91170634920634,15
377,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
377,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.91170634920634,15
377,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
377,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
377,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
377,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
377,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
377,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
377,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
377,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
377,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
378,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.1779448621553925,19
378,English,CBC,Gemini,Gemini,1.0,0.0,19
378,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
378,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
378,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
378,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
378,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.177944862155389,19
378,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
378,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
378,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
378,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
378,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
378,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
378,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
378,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
378,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
379,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.952752976190467,24
379,English,CBC,Gemini,Gemini,1.0,0.0,24
379,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
379,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
379,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.952752976190467,24
379,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
379,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.952752976190467,24
379,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
379,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
379,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
379,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
379,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
379,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
379,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
379,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
379,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
380,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.556318681318679,26
380,English,CBC,Gemini,Gemini,1.0,0.0,26
380,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
380,Arabic,CBC,Gemini,Gemini,1.0,0.0,26
380,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.556318681318679,26
380,Turkish,CBC,Gemini,Gemini,1.0,0.0,26
380,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.556318681318679,26
380,Chinese,CBC,Gemini,Gemini,1.0,0.0,26
380,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
380,Hindi,CBC,Gemini,Gemini,1.0,0.0,26
380,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
380,Japanese,CBC,Gemini,Gemini,1.0,0.0,26
380,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
380,Spanish,CBC,Gemini,Gemini,1.0,0.0,26
380,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
380,Swahili,CBC,Gemini,Gemini,1.0,0.0,26
381,English,Raw (no calibration),GPT-4o,Gemini,0.0,18.53695436507936,20
381,English,CBC,Gemini,Gemini,1.0,0.0,20
381,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
381,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
381,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,18.53695436507936,20
381,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
381,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,18.53695436507936,20
381,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
381,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
381,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
381,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
381,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
381,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
381,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
381,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
381,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
382,English,Raw (no calibration),GPT-4o,Gemini,0.0,2.473875661375665,15
382,English,CBC,Gemini,Gemini,1.0,0.0,15
382,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
382,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
382,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
382,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
382,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,2.473875661375658,15
382,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
382,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
382,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
382,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
382,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
382,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
382,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
382,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
382,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
383,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.761574074074073,20
383,English,CBC,Gemini,Gemini,1.0,0.0,20
383,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
383,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
383,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.761574074074069,20
383,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
383,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.761574074074076,20
383,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
383,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
383,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
383,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
383,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
383,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
383,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
383,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
383,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
384,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.42371553884712,19
384,English,CBC,Gemini,Gemini,1.0,0.0,19
384,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
384,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
384,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.42371553884712,19
384,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
384,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.423715538847116,19
384,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
384,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
384,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
384,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
384,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
384,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
384,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
384,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
384,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
385,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.210317460317459,25
385,English,CBC,Gemini,Gemini,1.0,0.0,25
385,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
385,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
385,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
385,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
385,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.210317460317462,25
385,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
385,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
385,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
385,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
385,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
385,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
385,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
385,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
385,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
386,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.901537698412692,20
386,English,CBC,Gemini,Gemini,1.0,0.0,20
386,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
386,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
386,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
386,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
386,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.901537698412689,20
386,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
386,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
386,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
386,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
386,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
386,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
386,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
386,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
386,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
387,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.613501082251076,22
387,English,CBC,Gemini,Gemini,1.0,0.0,22
387,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
387,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
387,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.613501082251076,22
387,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
387,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.613501082251076,22
387,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
387,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
387,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
387,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
387,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
387,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
387,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
387,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
387,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
388,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.98809523809524,17
388,English,CBC,Gemini,Gemini,1.0,0.0,17
388,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
388,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
388,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
388,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
388,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.988095238095248,17
388,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
388,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
388,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
388,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
388,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
388,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
388,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
388,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
388,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
389,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.553454715219424,17
389,English,CBC,Gemini,Gemini,1.0,0.0,17
389,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
389,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
389,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
389,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
389,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.553454715219416,17
389,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
389,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
389,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
389,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
389,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
389,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
389,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
389,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
389,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
390,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.813492063492063,20
390,English,CBC,Gemini,Gemini,1.0,0.0,20
390,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
390,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
390,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.813492063492063,20
390,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
390,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.813492063492063,20
390,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
390,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
390,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
390,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
390,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
390,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
390,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
390,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
390,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
391,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.287464175485006,24
391,English,CBC,Gemini,Gemini,1.0,0.0,24
391,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
391,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
391,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
391,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
391,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.287464175485006,24
391,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
391,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
391,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
391,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
391,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
391,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
391,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
391,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
391,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
392,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.878117913832202,21
392,English,CBC,Gemini,Gemini,1.0,0.0,21
392,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
392,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
392,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.878117913832195,21
392,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
392,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.878117913832199,21
392,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
392,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
392,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
392,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
392,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
392,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
392,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
392,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
392,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
393,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.804041353383461,19
393,English,CBC,Gemini,Gemini,1.0,0.0,19
393,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
393,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
393,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.804041353383461,19
393,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
393,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.804041353383461,19
393,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
393,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
393,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
393,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
393,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
393,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
393,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
393,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
393,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
394,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.806878306878303,19
394,English,CBC,Gemini,Gemini,1.0,0.0,19
394,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
394,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
394,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
394,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
394,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.806878306878303,19
394,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
394,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
394,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
394,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
394,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
394,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
394,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
394,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
394,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
395,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.309835045129162,17
395,English,CBC,Gemini,Gemini,1.0,0.0,17
395,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
395,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
395,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.309835045129162,17
395,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
395,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.309835045129162,17
395,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
395,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
395,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
395,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
395,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
395,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
395,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
395,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
395,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
396,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.694717621348062,23
396,English,CBC,Gemini,Gemini,1.0,0.0,23
396,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
396,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
396,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.694717621348062,23
396,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
396,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.694717621348062,23
396,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
396,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
396,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
396,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
396,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
396,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
396,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
396,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
396,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
397,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.452380952380963,22
397,English,CBC,Gemini,Gemini,1.0,0.0,22
397,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
397,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
397,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
397,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
397,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.45238095238096,22
397,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
397,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
397,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
397,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
397,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
397,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
397,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
397,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
397,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
398,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.856386999244137,21
398,English,CBC,Gemini,Gemini,1.0,0.0,21
398,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
398,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
398,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.856386999244144,21
398,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
398,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.856386999244144,21
398,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
398,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
398,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
398,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
398,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
398,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
398,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
398,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
398,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
399,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.411841630591624,22
399,English,CBC,Gemini,Gemini,1.0,0.0,22
399,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
399,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
399,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.411841630591631,22
399,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
399,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.411841630591624,22
399,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
399,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
399,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
399,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
399,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
399,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
399,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
399,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
399,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
400,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.162037037037042,19
400,English,CBC,Gemini,Gemini,1.0,0.0,19
400,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
400,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
400,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,5.162037037037045,19
400,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
400,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.162037037037045,19
400,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
400,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
400,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
400,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
400,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
400,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
400,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
400,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
400,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
401,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.767211514235324,21
401,English,CBC,Gemini,Gemini,1.0,0.0,21
401,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
401,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
401,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.76721151423532,21
401,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
401,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.767211514235324,21
401,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
401,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
401,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
401,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
401,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
401,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
401,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
401,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
401,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
402,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.892857142857139,18
402,English,CBC,Gemini,Gemini,1.0,0.0,18
402,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
402,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
402,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.892857142857139,18
402,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
402,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.892857142857139,18
402,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
402,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
402,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
402,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
402,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
402,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
402,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
402,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
402,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
403,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.764219576719583,19
403,English,CBC,Gemini,Gemini,1.0,0.0,19
403,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
403,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
403,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.764219576719583,19
403,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
403,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.764219576719583,19
403,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
403,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
403,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
403,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
403,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
403,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
403,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
403,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
403,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
404,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.38690476190477,20
404,English,CBC,Gemini,Gemini,1.0,0.0,20
404,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
404,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
404,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
404,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
404,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.386904761904773,20
404,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
404,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
404,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
404,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
404,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
404,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
404,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
404,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
404,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
405,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.916997354497362,19
405,English,CBC,Gemini,Gemini,1.0,0.0,19
405,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
405,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
405,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.916997354497354,19
405,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
405,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.916997354497354,19
405,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
405,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
405,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
405,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
405,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
405,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
405,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
405,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
405,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
406,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.299130763416478,21
406,English,CBC,Gemini,Gemini,1.0,0.0,21
406,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
406,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
406,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.299130763416478,21
406,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
406,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.299130763416478,21
406,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
406,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
406,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
406,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
406,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
406,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
406,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
406,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
406,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
407,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.7164351851851904,24
407,English,CBC,Gemini,Gemini,1.0,0.0,24
407,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
407,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
407,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
407,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
407,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
407,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
407,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
407,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
407,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
407,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
407,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
407,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
407,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
407,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
408,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.271007379560018,19
408,English,CBC,Gemini,Gemini,1.0,0.0,19
408,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
408,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
408,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
408,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
408,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,4.271007379560018,19
408,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
408,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
408,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
408,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
408,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
408,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
408,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
408,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
408,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
409,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.585791925465841,23
409,English,CBC,Gemini,Gemini,1.0,0.0,23
409,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
409,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
409,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.585791925465848,23
409,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
409,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.585791925465848,23
409,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
409,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
409,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
409,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
409,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
409,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
409,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
409,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
409,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
410,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.643483709273184,19
410,English,CBC,Gemini,Gemini,1.0,0.0,19
410,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
410,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
410,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.643483709273184,19
410,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
410,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.643483709273184,19
410,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
410,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
410,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
410,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
410,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
410,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
410,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
410,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
410,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
411,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.500273176903619,23
411,English,CBC,Gemini,Gemini,1.0,0.0,23
411,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
411,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
411,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.500273176903619,23
411,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
411,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.500273176903619,23
411,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
411,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
411,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
411,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
411,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
411,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
411,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
411,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
411,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
412,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.25644053917863,21
412,English,CBC,Gemini,Gemini,1.0,0.0,21
412,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
412,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
412,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.256440539178634,21
412,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
412,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.25644053917863,21
412,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
412,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
412,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
412,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
412,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
412,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
412,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
412,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
412,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
413,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.629216269841272,20
413,English,CBC,Gemini,Gemini,1.0,0.0,20
413,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
413,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
413,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.6292162698412795,20
413,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
413,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.629216269841272,20
413,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
413,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
413,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
413,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
413,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
413,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
413,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
413,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
413,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
414,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.712246472663146,18
414,English,CBC,Gemini,Gemini,1.0,0.0,18
414,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
414,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
414,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.712246472663146,18
414,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
414,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.712246472663146,18
414,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
414,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
414,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
414,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
414,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
414,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
414,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
414,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
414,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
415,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.67901234567902,21
415,English,CBC,Gemini,Gemini,1.0,0.0,21
415,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
415,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
415,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
415,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
415,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.679012345679013,21
415,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
415,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
415,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
415,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
415,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
415,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
415,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
415,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
415,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
416,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.446586041824133,21
416,English,CBC,Gemini,Gemini,1.0,0.0,21
416,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
416,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
416,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
416,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
416,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.446586041824133,21
416,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
416,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
416,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
416,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
416,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
416,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
416,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
416,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
416,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
417,English,Raw (no calibration),GPT-4o,Gemini,0.0,17.404320987654316,15
417,English,CBC,Gemini,Gemini,1.0,0.0,15
417,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
417,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
417,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,17.404320987654316,15
417,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
417,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,17.404320987654316,15
417,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
417,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
417,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
417,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
417,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
417,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
417,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
417,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
417,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
418,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.11871693121693,20
418,English,CBC,Gemini,Gemini,1.0,0.0,20
418,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
418,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
418,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.11871693121693,20
418,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
418,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.11871693121693,20
418,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
418,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
418,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
418,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
418,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
418,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
418,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
418,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
418,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
419,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.377787226001516,21
419,English,CBC,Gemini,Gemini,1.0,0.0,21
419,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
419,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
419,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.377787226001516,21
419,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
419,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.377787226001516,21
419,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
419,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
419,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
419,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
419,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
419,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
419,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
419,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
419,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
420,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.54365079365079,20
420,English,CBC,Gemini,Gemini,1.0,0.0,20
420,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
420,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
420,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.54365079365079,20
420,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
420,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.543650793650784,20
420,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
420,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
420,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
420,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
420,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
420,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
420,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
420,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
420,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
421,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.183402346445824,23
421,English,CBC,Gemini,Gemini,1.0,0.0,23
421,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
421,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
421,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.183402346445817,23
421,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
421,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.183402346445824,23
421,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
421,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
421,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
421,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
421,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
421,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
421,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
421,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
421,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
422,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.212962962962976,21
422,English,CBC,Gemini,Gemini,1.0,0.0,21
422,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
422,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
422,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.212962962962962,21
422,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
422,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.212962962962969,21
422,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
422,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
422,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
422,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
422,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
422,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
422,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
422,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
422,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
423,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.282738095238095,21
423,English,CBC,Gemini,Gemini,1.0,0.0,21
423,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
423,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
423,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.282738095238102,21
423,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
423,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.282738095238095,21
423,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
423,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
423,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
423,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
423,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
423,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
423,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
423,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
423,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
424,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.89111351611352,22
424,English,CBC,Gemini,Gemini,1.0,0.0,22
424,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
424,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
424,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.89111351611352,22
424,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
424,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.89111351611352,22
424,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
424,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
424,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
424,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
424,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
424,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
424,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
424,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
424,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
425,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.367424242424228,22
425,English,CBC,Gemini,Gemini,1.0,0.0,22
425,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
425,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
425,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
425,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
425,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.367424242424221,22
425,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
425,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
425,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
425,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
425,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
425,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
425,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
425,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
425,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
426,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.33506944444445,20
426,English,CBC,Gemini,Gemini,1.0,0.0,20
426,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
426,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
426,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.33506944444445,20
426,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
426,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.33506944444445,20
426,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
426,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
426,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
426,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
426,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
426,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
426,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
426,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
426,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
427,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.000248015872998,20
427,English,CBC,Gemini,Gemini,1.0,0.0,20
427,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
427,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
427,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
427,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
427,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.000248015873005,20
427,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
427,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
427,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
427,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
427,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
427,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
427,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
427,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
427,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
428,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.036706349206352,20
428,English,CBC,Gemini,Gemini,1.0,0.0,20
428,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
428,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
428,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.036706349206355,20
428,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
428,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.036706349206352,20
428,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
428,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
428,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
428,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
428,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
428,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
428,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
428,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
428,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
429,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.58623078861175,21
429,English,CBC,Gemini,Gemini,1.0,0.0,21
429,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
429,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
429,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.58623078861175,21
429,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
429,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.586230788611758,21
429,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
429,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
429,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
429,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
429,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
429,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
429,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
429,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
429,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
430,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.528273809523803,20
430,English,CBC,Gemini,Gemini,1.0,0.0,20
430,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
430,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
430,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.52827380952381,20
430,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
430,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.528273809523803,20
430,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
430,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
430,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
430,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
430,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
430,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
430,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
430,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
430,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
431,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.800369769119765,22
431,English,CBC,Gemini,Gemini,1.0,0.0,22
431,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
431,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
431,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
431,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
431,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.800369769119769,22
431,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
431,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
431,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
431,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
431,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
431,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
431,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
431,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
431,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
432,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.286796536796537,22
432,English,CBC,Gemini,Gemini,1.0,0.0,22
432,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
432,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
432,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.286796536796537,22
432,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
432,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.286796536796537,22
432,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
432,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
432,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
432,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
432,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
432,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
432,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
432,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
432,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
433,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.364012145262144,22
433,English,CBC,Gemini,Gemini,1.0,0.0,22
433,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
433,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
433,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
433,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
433,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.364012145262144,22
433,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
433,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
433,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
433,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
433,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
433,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
433,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
433,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
433,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
434,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.572916666666657,18
434,English,CBC,Gemini,Gemini,1.0,0.0,18
434,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
434,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
434,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
434,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
434,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.572916666666664,18
434,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
434,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
434,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
434,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
434,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
434,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
434,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
434,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
434,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
435,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.601473922902493,21
435,English,CBC,Gemini,Gemini,1.0,0.0,21
435,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
435,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
435,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.601473922902493,21
435,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
435,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.6014739229025,21
435,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
435,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
435,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
435,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
435,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
435,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
435,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
435,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
435,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
436,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.643398268398279,22
436,English,CBC,Gemini,Gemini,1.0,0.0,22
436,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
436,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
436,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
436,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
436,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.643398268398283,22
436,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
436,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
436,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
436,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
436,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
436,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
436,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
436,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
436,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
437,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.189869929453266,24
437,English,CBC,Gemini,Gemini,1.0,0.0,24
437,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
437,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
437,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
437,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
437,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.189869929453266,24
437,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
437,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
437,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
437,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
437,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
437,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
437,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
437,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
437,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
438,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.092781557067276,21
438,English,CBC,Gemini,Gemini,1.0,0.0,21
438,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
438,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
438,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.092781557067276,21
438,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
438,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.092781557067276,21
438,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
438,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
438,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
438,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
438,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
438,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
438,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
438,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
438,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
439,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.290343915343925,18
439,English,CBC,Gemini,Gemini,1.0,0.0,18
439,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
439,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
439,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.290343915343918,18
439,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
439,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.290343915343911,18
439,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
439,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
439,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
439,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
439,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
439,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
439,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
439,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
439,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
440,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.837926219870663,18
440,English,CBC,Gemini,Gemini,1.0,0.0,18
440,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
440,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
440,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.837926219870667,18
440,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
440,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.837926219870667,18
440,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
440,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
440,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
440,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
440,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
440,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
440,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
440,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
440,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
441,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.631440539178634,21
441,English,CBC,Gemini,Gemini,1.0,0.0,21
441,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
441,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
441,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
441,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
441,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.631440539178634,21
441,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
441,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
441,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
441,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
441,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
441,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
441,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
441,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
441,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
442,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.845238095238102,20
442,English,CBC,Gemini,Gemini,1.0,0.0,20
442,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
442,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
442,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.845238095238102,20
442,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
442,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.845238095238102,20
442,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
442,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
442,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
442,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
442,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
442,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
442,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
442,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
442,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
443,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.737969261778787,21
443,English,CBC,Gemini,Gemini,1.0,0.0,21
443,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
443,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
443,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.737969261778787,21
443,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
443,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.737969261778783,21
443,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
443,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
443,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
443,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
443,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
443,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
443,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
443,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
443,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
444,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.31529581529582,22
444,English,CBC,Gemini,Gemini,1.0,0.0,22
444,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
444,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
444,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
444,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
444,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.31529581529582,22
444,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
444,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
444,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
444,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
444,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
444,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
444,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
444,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
444,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
445,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.313733719983723,26
445,English,CBC,Gemini,Gemini,1.0,0.0,26
445,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
445,Arabic,CBC,Gemini,Gemini,1.0,0.0,26
445,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
445,Turkish,CBC,Gemini,Gemini,1.0,0.0,26
445,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.31373371998372,26
445,Chinese,CBC,Gemini,Gemini,1.0,0.0,26
445,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
445,Hindi,CBC,Gemini,Gemini,1.0,0.0,26
445,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
445,Japanese,CBC,Gemini,Gemini,1.0,0.0,26
445,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
445,Spanish,CBC,Gemini,Gemini,1.0,0.0,26
445,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
445,Swahili,CBC,Gemini,Gemini,1.0,0.0,26
446,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.905753968253975,15
446,English,CBC,Gemini,Gemini,1.0,0.0,15
446,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
446,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
446,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
446,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
446,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.905753968253975,15
446,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
446,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
446,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
446,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
446,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
446,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
446,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
446,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
446,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
447,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.5872189153439145,20
447,English,CBC,Gemini,Gemini,1.0,0.0,20
447,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
447,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
447,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
447,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
447,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.587218915343918,20
447,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
447,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
447,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
447,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
447,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
447,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
447,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
447,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
447,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
448,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.894699546485263,21
448,English,CBC,Gemini,Gemini,1.0,0.0,21
448,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
448,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
448,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.894699546485263,21
448,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
448,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.894699546485256,21
448,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
448,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
448,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
448,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
448,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
448,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
448,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
448,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
448,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
449,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.4462081128747855,18
449,English,CBC,Gemini,Gemini,1.0,0.0,18
449,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
449,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
449,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.4462081128747855,18
449,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
449,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.4462081128747855,18
449,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
449,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
449,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
449,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
449,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
449,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
449,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
449,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
449,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
450,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.206727135298564,21
450,English,CBC,Gemini,Gemini,1.0,0.0,21
450,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
450,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
450,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
450,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
450,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.206727135298568,21
450,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
450,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
450,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
450,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
450,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
450,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
450,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
450,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
450,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
451,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.946687370600415,23
451,English,CBC,Gemini,Gemini,1.0,0.0,23
451,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
451,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
451,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
451,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
451,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.946687370600415,23
451,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
451,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
451,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
451,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
451,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
451,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
451,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
451,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
451,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
452,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.273683547493057,21
452,English,CBC,Gemini,Gemini,1.0,0.0,21
452,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
452,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
452,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.273683547493064,21
452,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
452,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.273683547493054,21
452,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
452,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
452,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
452,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
452,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
452,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
452,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
452,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
452,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
453,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.774338624338625,25
453,English,CBC,Gemini,Gemini,1.0,0.0,25
453,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
453,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
453,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.774338624338625,25
453,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
453,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.774338624338629,25
453,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
453,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
453,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
453,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
453,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
453,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
453,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
453,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
453,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
454,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.984623015873012,24
454,English,CBC,Gemini,Gemini,1.0,0.0,24
454,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
454,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
454,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.984623015873012,24
454,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
454,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.984623015873012,24
454,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
454,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
454,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
454,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
454,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
454,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
454,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
454,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
454,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
455,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.051151394901385,22
455,English,CBC,Gemini,Gemini,1.0,0.0,22
455,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
455,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
455,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
455,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
455,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.051151394901389,22
455,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
455,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
455,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
455,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
455,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
455,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
455,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
455,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
455,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
456,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.947530864197546,18
456,English,CBC,Gemini,Gemini,1.0,0.0,18
456,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
456,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
456,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.947530864197546,18
456,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
456,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.947530864197546,18
456,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
456,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
456,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
456,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
456,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
456,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
456,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
456,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
456,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
457,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.052464343225214,23
457,English,CBC,Gemini,Gemini,1.0,0.0,23
457,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
457,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
457,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.052464343225218,23
457,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
457,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.05246434322521,23
457,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
457,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
457,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
457,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
457,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
457,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
457,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
457,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
457,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
458,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.9966458805744445,21
458,English,CBC,Gemini,Gemini,1.0,0.0,21
458,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
458,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
458,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.996645880574448,21
458,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
458,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.9966458805744445,21
458,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
458,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
458,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
458,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
458,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
458,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
458,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
458,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
458,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
459,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.554175293305725,23
459,English,CBC,Gemini,Gemini,1.0,0.0,23
459,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
459,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
459,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.554175293305725,23
459,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
459,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.554175293305722,23
459,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
459,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
459,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
459,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
459,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
459,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
459,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
459,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
459,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
460,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.61276455026455,20
460,English,CBC,Gemini,Gemini,1.0,0.0,20
460,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
460,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
460,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
460,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
460,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.612764550264544,20
460,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
460,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
460,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
460,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
460,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
460,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
460,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
460,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
460,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
461,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.749704121414638,19
461,English,CBC,Gemini,Gemini,1.0,0.0,19
461,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
461,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
461,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.749704121414645,19
461,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
461,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.749704121414645,19
461,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
461,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
461,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
461,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
461,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
461,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
461,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
461,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
461,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
462,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.789958112874771,18
462,English,CBC,Gemini,Gemini,1.0,0.0,18
462,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
462,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
462,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.789958112874771,18
462,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
462,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.789958112874771,18
462,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
462,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
462,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
462,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
462,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
462,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
462,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
462,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
462,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
463,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.25370055429579,21
463,English,CBC,Gemini,Gemini,1.0,0.0,21
463,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
463,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
463,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.25370055429579,21
463,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
463,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.25370055429579,21
463,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
463,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
463,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
463,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
463,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
463,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
463,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
463,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
463,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
464,English,Raw (no calibration),GPT-4o,Gemini,0.0,2.7864583333333286,16
464,English,CBC,Gemini,Gemini,1.0,0.0,16
464,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
464,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
464,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
464,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
464,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,2.7864583333333286,16
464,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
464,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
464,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
464,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
464,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
464,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
464,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
464,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
464,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
465,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.787976886661092,19
465,English,CBC,Gemini,Gemini,1.0,0.0,19
465,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
465,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
465,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
465,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
465,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.787976886661092,19
465,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
465,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
465,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
465,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
465,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
465,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
465,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
465,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
465,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
466,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.104767917267921,22
466,English,CBC,Gemini,Gemini,1.0,0.0,22
466,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
466,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
466,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
466,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
466,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.104767917267921,22
466,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
466,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
466,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
466,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
466,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
466,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
466,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
466,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
466,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
467,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.900525951121189,21
467,English,CBC,Gemini,Gemini,1.0,0.0,21
467,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
467,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
467,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
467,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
467,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.900525951121189,21
467,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
467,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
467,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
467,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
467,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
467,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
467,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
467,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
467,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
468,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.665343915343911,18
468,English,CBC,Gemini,Gemini,1.0,0.0,18
468,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
468,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
468,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.665343915343911,18
468,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
468,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.665343915343907,18
468,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
468,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
468,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
468,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
468,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
468,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
468,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
468,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
468,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
469,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.595238095238102,22
469,English,CBC,Gemini,Gemini,1.0,0.0,22
469,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
469,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
469,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
469,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
469,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.595238095238102,22
469,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
469,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
469,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
469,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
469,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
469,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
469,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
469,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
469,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
470,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.870735867446399,19
470,English,CBC,Gemini,Gemini,1.0,0.0,19
470,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
470,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
470,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.870735867446392,19
470,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
470,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.870735867446385,19
470,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
470,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
470,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
470,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
470,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
470,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
470,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
470,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
470,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
471,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.396577380952387,20
471,English,CBC,Gemini,Gemini,1.0,0.0,20
471,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
471,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
471,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
471,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
471,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.396577380952387,20
471,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
471,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
471,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
471,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
471,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
471,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
471,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
471,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
471,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
472,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.49608395989975,19
472,English,CBC,Gemini,Gemini,1.0,0.0,19
472,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
472,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
472,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
472,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
472,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.496083959899764,19
472,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
472,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
472,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
472,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
472,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
472,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
472,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
472,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
472,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
473,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.717757936507937,22
473,English,CBC,Gemini,Gemini,1.0,0.0,22
473,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
473,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
473,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.717757936507937,22
473,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
473,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.717757936507937,22
473,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
473,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
473,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
473,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
473,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
473,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
473,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
473,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
473,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
474,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.391534391534385,15
474,English,CBC,Gemini,Gemini,1.0,0.0,15
474,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
474,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
474,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
474,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
474,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.3915343915343925,15
474,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
474,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
474,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
474,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
474,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
474,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
474,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
474,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
474,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
475,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.926186995265947,19
475,English,CBC,Gemini,Gemini,1.0,0.0,19
475,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
475,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
475,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.926186995265944,19
475,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
475,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.926186995265947,19
475,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
475,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
475,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
475,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
475,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
475,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
475,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
475,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
475,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
476,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.851107804232797,20
476,English,CBC,Gemini,Gemini,1.0,0.0,20
476,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
476,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
476,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.851107804232804,20
476,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
476,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.851107804232797,20
476,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
476,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
476,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
476,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
476,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
476,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
476,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
476,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
476,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
477,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.12980469965764,17
477,English,CBC,Gemini,Gemini,1.0,0.0,17
477,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
477,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
477,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.12980469965764,17
477,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
477,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.12980469965764,17
477,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
477,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
477,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
477,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
477,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
477,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
477,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
477,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
477,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
478,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.024275493025506,22
478,English,CBC,Gemini,Gemini,1.0,0.0,22
478,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
478,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
478,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.024275493025506,22
478,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
478,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.024275493025506,22
478,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
478,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
478,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
478,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
478,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
478,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
478,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
478,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
478,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
479,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.053323412698411,20
479,English,CBC,Gemini,Gemini,1.0,0.0,20
479,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
479,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
479,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
479,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
479,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.053323412698411,20
479,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
479,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
479,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
479,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
479,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
479,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
479,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
479,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
479,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
480,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.048454469507103,19
480,English,CBC,Gemini,Gemini,1.0,0.0,19
480,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
480,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
480,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
480,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
480,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.048454469507103,19
480,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
480,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
480,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
480,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
480,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
480,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
480,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
480,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
480,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
481,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.737861811391227,17
481,English,CBC,Gemini,Gemini,1.0,0.0,17
481,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
481,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
481,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.737861811391227,17
481,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
481,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.73786181139123,17
481,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
481,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
481,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
481,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
481,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
481,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
481,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
481,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
481,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
482,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.461369648869649,22
482,English,CBC,Gemini,Gemini,1.0,0.0,22
482,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
482,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
482,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
482,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
482,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.461369648869649,22
482,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
482,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
482,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
482,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
482,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
482,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
482,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
482,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
482,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
483,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.389589169000935,17
483,English,CBC,Gemini,Gemini,1.0,0.0,17
483,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
483,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
483,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
483,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
483,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.389589169000935,17
483,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
483,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
483,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
483,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
483,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
483,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
483,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
483,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
483,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
484,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.525271512113626,19
484,English,CBC,Gemini,Gemini,1.0,0.0,19
484,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
484,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
484,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.525271512113626,19
484,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
484,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.525271512113619,19
484,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
484,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
484,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
484,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
484,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
484,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
484,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
484,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
484,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
485,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.81847075249853,18
485,English,CBC,Gemini,Gemini,1.0,0.0,18
485,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
485,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
485,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.818470752498527,18
485,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
485,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.818470752498524,18
485,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
485,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
485,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
485,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
485,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
485,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
485,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
485,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
485,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
486,English,Raw (no calibration),GPT-4o,Gemini,0.0,0.33757716049382935,18
486,English,CBC,Gemini,Gemini,1.0,0.0,18
486,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
486,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
486,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
486,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
486,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
486,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
486,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
486,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
486,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
486,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
486,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
486,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
486,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
486,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
487,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.425120772946862,23
487,English,CBC,Gemini,Gemini,1.0,0.0,23
487,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
487,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
487,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
487,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
487,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.425120772946862,23
487,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
487,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
487,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
487,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
487,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
487,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
487,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
487,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
487,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
488,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.598423141186299,19
488,English,CBC,Gemini,Gemini,1.0,0.0,19
488,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
488,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
488,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
488,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
488,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.598423141186295,19
488,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
488,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
488,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
488,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
488,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
488,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
488,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
488,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
488,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
489,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.567476064499875,21
489,English,CBC,Gemini,Gemini,1.0,0.0,21
489,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
489,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
489,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
489,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
489,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.567476064499875,21
489,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
489,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
489,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
489,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
489,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
489,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
489,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
489,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
489,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
490,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.285353535353526,22
490,English,CBC,Gemini,Gemini,1.0,0.0,22
490,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
490,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
490,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
490,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
490,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.285353535353533,22
490,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
490,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
490,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
490,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
490,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
490,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
490,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
490,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
490,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
491,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.807460947341902,21
491,English,CBC,Gemini,Gemini,1.0,0.0,21
491,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
491,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
491,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
491,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
491,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.807460947341902,21
491,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
491,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
491,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
491,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
491,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
491,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
491,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
491,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
491,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
492,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.44066515495087,21
492,English,CBC,Gemini,Gemini,1.0,0.0,21
492,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
492,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
492,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
492,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
492,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.44066515495087,21
492,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
492,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
492,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
492,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
492,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
492,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
492,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
492,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
492,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
493,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.985119047619065,20
493,English,CBC,Gemini,Gemini,1.0,0.0,20
493,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
493,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
493,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.985119047619051,20
493,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
493,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.985119047619065,20
493,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
493,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
493,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
493,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
493,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
493,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
493,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
493,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
493,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
494,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.36547304106827,21
494,English,CBC,Gemini,Gemini,1.0,0.0,21
494,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
494,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
494,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
494,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
494,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.36547304106827,21
494,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
494,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
494,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
494,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
494,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
494,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
494,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
494,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
494,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
495,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.621941137566132,20
495,English,CBC,Gemini,Gemini,1.0,0.0,20
495,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
495,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
495,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.62194113756614,20
495,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
495,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.621941137566136,20
495,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
495,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
495,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
495,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
495,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
495,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
495,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
495,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
495,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
496,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.688433706816063,17
496,English,CBC,Gemini,Gemini,1.0,0.0,17
496,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
496,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
496,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
496,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
496,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.68843370681607,17
496,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
496,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
496,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
496,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
496,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
496,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
496,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
496,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
496,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
497,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.033834586466174,19
497,English,CBC,Gemini,Gemini,1.0,0.0,19
497,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
497,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
497,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
497,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
497,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.033834586466174,19
497,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
497,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
497,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
497,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
497,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
497,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
497,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
497,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
497,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
498,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.662433862433858,25
498,English,CBC,Gemini,Gemini,1.0,0.0,25
498,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
498,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
498,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
498,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
498,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.662433862433858,25
498,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
498,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
498,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
498,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
498,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
498,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
498,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
498,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
498,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
499,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.065724206349202,20
499,English,CBC,Gemini,Gemini,1.0,0.0,20
499,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
499,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
499,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
499,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
499,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.065724206349202,20
499,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
499,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
499,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
499,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
499,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
499,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
499,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
499,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
499,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
500,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.914811140505577,18
500,English,CBC,Gemini,Gemini,1.0,0.0,18
500,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
500,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
500,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
500,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
500,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.914811140505584,18
500,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
500,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
500,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
500,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
500,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
500,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
500,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
500,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
500,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
501,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.110188666109725,19
501,English,CBC,Gemini,Gemini,1.0,0.0,19
501,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
501,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
501,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.110188666109721,19
501,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
501,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.110188666109725,19
501,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
501,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
501,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
501,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
501,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
501,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
501,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
501,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
501,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
502,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.321644237405113,23
502,English,CBC,Gemini,Gemini,1.0,0.0,23
502,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
502,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
502,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.32164423740511,23
502,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
502,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.32164423740511,23
502,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
502,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
502,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
502,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
502,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
502,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
502,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
502,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
502,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
503,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.192287100025197,21
503,English,CBC,Gemini,Gemini,1.0,0.0,21
503,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
503,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
503,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.192287100025197,21
503,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
503,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.1922871000252,21
503,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
503,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
503,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
503,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
503,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
503,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
503,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
503,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
503,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
504,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.399122807017537,19
504,English,CBC,Gemini,Gemini,1.0,0.0,19
504,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
504,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
504,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.399122807017537,19
504,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
504,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.399122807017545,19
504,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
504,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
504,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
504,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
504,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
504,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
504,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
504,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
504,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
505,English,Raw (no calibration),GPT-4o,Gemini,0.0,16.37491732804233,20
505,English,CBC,Gemini,Gemini,1.0,0.0,20
505,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
505,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
505,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,16.37491732804233,20
505,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
505,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,16.374917328042322,20
505,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
505,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
505,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
505,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
505,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
505,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
505,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
505,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
505,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
506,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.492063492063487,20
506,English,CBC,Gemini,Gemini,1.0,0.0,20
506,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
506,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
506,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,4.492063492063487,20
506,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
506,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,4.492063492063494,20
506,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
506,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
506,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
506,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
506,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
506,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
506,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
506,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
506,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
507,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.522471741221743,22
507,English,CBC,Gemini,Gemini,1.0,0.0,22
507,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
507,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
507,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
507,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
507,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.522471741221743,22
507,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
507,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
507,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
507,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
507,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
507,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
507,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
507,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
507,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
508,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.778344671201808,21
508,English,CBC,Gemini,Gemini,1.0,0.0,21
508,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
508,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
508,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.778344671201815,21
508,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
508,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.778344671201822,21
508,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
508,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
508,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
508,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
508,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
508,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
508,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
508,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
508,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
509,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.992742272347542,19
509,English,CBC,Gemini,Gemini,1.0,0.0,19
509,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
509,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
509,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.992742272347542,19
509,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
509,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.992742272347545,19
509,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
509,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
509,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
509,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
509,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
509,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
509,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
509,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
509,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
510,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.884093915343918,20
510,English,CBC,Gemini,Gemini,1.0,0.0,20
510,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
510,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
510,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.884093915343918,20
510,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
510,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.884093915343914,20
510,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
510,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
510,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
510,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
510,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
510,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
510,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
510,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
510,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
511,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.363142479213906,21
511,English,CBC,Gemini,Gemini,1.0,0.0,21
511,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
511,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
511,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
511,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
511,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.363142479213913,21
511,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
511,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
511,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
511,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
511,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
511,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
511,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
511,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
511,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
512,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.330605158730162,20
512,English,CBC,Gemini,Gemini,1.0,0.0,20
512,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
512,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
512,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
512,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
512,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.330605158730162,20
512,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
512,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
512,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
512,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
512,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
512,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
512,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
512,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
512,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
513,English,Raw (no calibration),GPT-4o,Gemini,0.0,17.198660714285722,16
513,English,CBC,Gemini,Gemini,1.0,0.0,16
513,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
513,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
513,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,17.198660714285722,16
513,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
513,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,17.198660714285722,16
513,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
513,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
513,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
513,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
513,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
513,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
513,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
513,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
513,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
514,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.624124649859944,17
514,English,CBC,Gemini,Gemini,1.0,0.0,17
514,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
514,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
514,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
514,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
514,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.624124649859937,17
514,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
514,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
514,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
514,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
514,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
514,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
514,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
514,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
514,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
515,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.064954051796164,19
515,English,CBC,Gemini,Gemini,1.0,0.0,19
515,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
515,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
515,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.064954051796164,19
515,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
515,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.064954051796164,19
515,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
515,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
515,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
515,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
515,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
515,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
515,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
515,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
515,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
516,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.14509414877061,17
516,English,CBC,Gemini,Gemini,1.0,0.0,17
516,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
516,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
516,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.145094148770625,17
516,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
516,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.145094148770614,17
516,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
516,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
516,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
516,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
516,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
516,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
516,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
516,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
516,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
517,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.762707860922134,21
517,English,CBC,Gemini,Gemini,1.0,0.0,21
517,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
517,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
517,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.762707860922134,21
517,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
517,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.762707860922134,21
517,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
517,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
517,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
517,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
517,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
517,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
517,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
517,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
517,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
518,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.387125220458543,18
518,English,CBC,Gemini,Gemini,1.0,0.0,18
518,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
518,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
518,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.387125220458543,18
518,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
518,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.387125220458543,18
518,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
518,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
518,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
518,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
518,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
518,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
518,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
518,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
518,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
519,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.893298059964728,18
519,English,CBC,Gemini,Gemini,1.0,0.0,18
519,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
519,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
519,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
519,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
519,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.893298059964728,18
519,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
519,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
519,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
519,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
519,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
519,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
519,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
519,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
519,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
520,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.146042188805353,19
520,English,CBC,Gemini,Gemini,1.0,0.0,19
520,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
520,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
520,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.146042188805353,19
520,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
520,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.14604218880535,19
520,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
520,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
520,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
520,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
520,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
520,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
520,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
520,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
520,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
521,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.749843358395989,19
521,English,CBC,Gemini,Gemini,1.0,0.0,19
521,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
521,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
521,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
521,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
521,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.749843358395989,19
521,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
521,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
521,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
521,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
521,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
521,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
521,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
521,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
521,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
522,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.275613275613267,22
522,English,CBC,Gemini,Gemini,1.0,0.0,22
522,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
522,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
522,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.275613275613267,22
522,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
522,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.275613275613267,22
522,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
522,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
522,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
522,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
522,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
522,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
522,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
522,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
522,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
523,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.621971595655808,19
523,English,CBC,Gemini,Gemini,1.0,0.0,19
523,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
523,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
523,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.6219715956558,19
523,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
523,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.6219715956558,19
523,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
523,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
523,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
523,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
523,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
523,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
523,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
523,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
523,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
524,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.273444026733486,19
524,English,CBC,Gemini,Gemini,1.0,0.0,19
524,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
524,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
524,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.273444026733493,19
524,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
524,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.273444026733493,19
524,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
524,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
524,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
524,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
524,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
524,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
524,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
524,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
524,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
525,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.150049603174594,20
525,English,CBC,Gemini,Gemini,1.0,0.0,20
525,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
525,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
525,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
525,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
525,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.150049603174601,20
525,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
525,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
525,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
525,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
525,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
525,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
525,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
525,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
525,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
526,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.018565759637191,21
526,English,CBC,Gemini,Gemini,1.0,0.0,21
526,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
526,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
526,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.018565759637191,21
526,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
526,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.018565759637191,21
526,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
526,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
526,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
526,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
526,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
526,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
526,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
526,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
526,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
527,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.499158249158256,22
527,English,CBC,Gemini,Gemini,1.0,0.0,22
527,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
527,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
527,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
527,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
527,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,4.499158249158256,22
527,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
527,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
527,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
527,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
527,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
527,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
527,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
527,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
527,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
528,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.82210831863609,18
528,English,CBC,Gemini,Gemini,1.0,0.0,18
528,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
528,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
528,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.822108318636097,18
528,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
528,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.82210831863609,18
528,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
528,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
528,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
528,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
528,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
528,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
528,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
528,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
528,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
529,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.172361845972958,18
529,English,CBC,Gemini,Gemini,1.0,0.0,18
529,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
529,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
529,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
529,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
529,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.172361845972958,18
529,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
529,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
529,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
529,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
529,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
529,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
529,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
529,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
529,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
530,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.85157627865961,18
530,English,CBC,Gemini,Gemini,1.0,0.0,18
530,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
530,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
530,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.851576278659614,18
530,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
530,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.851576278659614,18
530,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
530,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
530,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
530,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
530,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
530,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
530,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
530,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
530,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
531,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.327380952380956,20
531,English,CBC,Gemini,Gemini,1.0,0.0,20
531,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
531,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
531,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.327380952380956,20
531,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
531,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.327380952380953,20
531,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
531,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
531,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
531,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
531,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
531,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
531,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
531,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
531,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
532,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.523726851851855,20
532,English,CBC,Gemini,Gemini,1.0,0.0,20
532,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
532,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
532,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.523726851851855,20
532,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
532,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.523726851851851,20
532,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
532,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
532,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
532,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
532,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
532,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
532,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
532,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
532,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
533,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.1579585537919,15
533,English,CBC,Gemini,Gemini,1.0,0.0,15
533,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
533,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
533,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.157958553791886,15
533,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
533,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.157958553791893,15
533,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
533,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
533,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
533,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
533,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
533,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
533,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
533,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
533,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
534,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.874007936507923,20
534,English,CBC,Gemini,Gemini,1.0,0.0,20
534,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
534,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
534,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
534,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
534,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.874007936507923,20
534,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
534,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
534,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
534,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
534,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
534,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
534,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
534,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
534,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
535,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.46622260015117,21
535,English,CBC,Gemini,Gemini,1.0,0.0,21
535,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
535,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
535,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
535,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
535,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.466222600151166,21
535,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
535,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
535,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
535,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
535,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
535,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
535,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
535,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
535,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
536,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.149576118326117,22
536,English,CBC,Gemini,Gemini,1.0,0.0,22
536,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
536,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
536,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
536,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
536,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.149576118326117,22
536,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
536,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
536,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
536,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
536,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
536,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
536,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
536,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
536,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
537,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.041452692187985,17
537,English,CBC,Gemini,Gemini,1.0,0.0,17
537,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
537,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
537,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
537,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
537,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.041452692187981,17
537,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
537,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
537,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
537,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
537,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
537,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
537,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
537,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
537,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
538,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.477272727272734,22
538,English,CBC,Gemini,Gemini,1.0,0.0,22
538,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
538,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
538,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
538,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
538,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.477272727272734,22
538,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
538,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
538,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
538,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
538,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
538,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
538,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
538,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
538,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
539,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.208852985638707,21
539,English,CBC,Gemini,Gemini,1.0,0.0,21
539,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
539,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
539,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
539,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
539,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.2088529856387,21
539,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
539,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
539,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
539,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
539,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
539,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
539,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
539,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
539,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
540,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.64151936026937,22
540,English,CBC,Gemini,Gemini,1.0,0.0,22
540,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
540,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
540,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.641519360269363,22
540,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
540,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.64151936026937,22
540,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
540,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
540,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
540,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
540,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
540,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
540,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
540,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
540,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
541,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.114541997354507,24
541,English,CBC,Gemini,Gemini,1.0,0.0,24
541,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
541,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
541,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
541,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
541,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.114541997354493,24
541,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
541,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
541,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
541,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
541,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
541,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
541,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
541,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
541,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
542,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.72718253968253,20
542,English,CBC,Gemini,Gemini,1.0,0.0,20
542,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
542,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
542,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.727182539682538,20
542,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
542,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.727182539682538,20
542,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
542,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
542,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
542,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
542,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
542,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
542,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
542,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
542,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
543,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.56230158730159,25
543,English,CBC,Gemini,Gemini,1.0,0.0,25
543,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
543,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
543,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.56230158730159,25
543,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
543,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.56230158730159,25
543,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
543,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
543,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
543,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
543,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
543,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
543,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
543,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
543,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
544,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.055720899470899,24
544,English,CBC,Gemini,Gemini,1.0,0.0,24
544,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
544,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
544,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.055720899470899,24
544,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
544,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.055720899470902,24
544,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
544,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
544,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
544,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
544,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
544,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
544,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
544,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
544,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
545,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.962760875955311,18
545,English,CBC,Gemini,Gemini,1.0,0.0,18
545,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
545,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
545,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
545,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
545,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.962760875955311,18
545,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
545,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
545,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
545,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
545,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
545,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
545,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
545,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
545,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
546,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.117585630743516,19
546,English,CBC,Gemini,Gemini,1.0,0.0,19
546,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
546,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
546,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.11758563074352,19
546,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
546,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.117585630743513,19
546,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
546,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
546,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
546,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
546,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
546,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
546,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
546,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
546,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
547,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.636604136604134,22
547,English,CBC,Gemini,Gemini,1.0,0.0,22
547,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
547,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
547,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
547,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
547,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.636604136604142,22
547,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
547,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
547,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
547,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
547,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
547,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
547,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
547,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
547,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
548,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.98595954585538,24
548,English,CBC,Gemini,Gemini,1.0,0.0,24
548,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
548,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
548,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.98595954585538,24
548,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
548,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.98595954585538,24
548,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
548,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
548,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
548,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
548,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
548,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
548,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
548,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
548,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
549,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.877941381230855,19
549,English,CBC,Gemini,Gemini,1.0,0.0,19
549,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
549,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
549,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
549,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
549,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.877941381230855,19
549,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
549,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
549,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
549,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
549,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
549,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
549,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
549,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
549,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
550,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.860606377053738,19
550,English,CBC,Gemini,Gemini,1.0,0.0,19
550,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
550,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
550,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.860606377053738,19
550,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
550,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.860606377053742,19
550,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
550,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
550,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
550,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
550,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
550,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
550,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
550,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
550,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
551,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.200302343159478,21
551,English,CBC,Gemini,Gemini,1.0,0.0,21
551,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
551,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
551,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
551,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
551,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.2003023431594855,21
551,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
551,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
551,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
551,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
551,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
551,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
551,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
551,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
551,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
552,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.224950396825399,20
552,English,CBC,Gemini,Gemini,1.0,0.0,20
552,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
552,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
552,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
552,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
552,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.224950396825395,20
552,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
552,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
552,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
552,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
552,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
552,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
552,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
552,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
552,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
553,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.546043417366938,17
553,English,CBC,Gemini,Gemini,1.0,0.0,17
553,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
553,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
553,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.546043417366946,17
553,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
553,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.546043417366938,17
553,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
553,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
553,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
553,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
553,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
553,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
553,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
553,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
553,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
554,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.686755952380949,20
554,English,CBC,Gemini,Gemini,1.0,0.0,20
554,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
554,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
554,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.686755952380949,20
554,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
554,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.686755952380949,20
554,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
554,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
554,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
554,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
554,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
554,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
554,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
554,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
554,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
555,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.724292615596962,23
555,English,CBC,Gemini,Gemini,1.0,0.0,23
555,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
555,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
555,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.7242926155969585,23
555,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
555,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.724292615596962,23
555,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
555,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
555,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
555,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
555,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
555,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
555,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
555,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
555,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
556,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.595760233918114,19
556,English,CBC,Gemini,Gemini,1.0,0.0,19
556,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
556,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
556,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.595760233918114,19
556,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
556,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.595760233918114,19
556,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
556,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
556,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
556,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
556,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
556,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
556,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
556,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
556,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
557,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.222966269841265,20
557,English,CBC,Gemini,Gemini,1.0,0.0,20
557,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
557,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
557,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.222966269841258,20
557,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
557,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.222966269841265,20
557,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
557,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
557,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
557,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
557,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
557,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
557,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
557,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
557,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
558,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.692460317460313,20
558,English,CBC,Gemini,Gemini,1.0,0.0,20
558,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
558,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
558,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
558,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
558,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.692460317460309,20
558,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
558,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
558,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
558,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
558,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
558,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
558,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
558,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
558,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
559,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.316438191438181,22
559,English,CBC,Gemini,Gemini,1.0,0.0,22
559,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
559,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
559,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
559,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
559,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.316438191438188,22
559,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
559,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
559,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
559,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
559,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
559,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
559,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
559,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
559,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
560,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.702925614690315,17
560,English,CBC,Gemini,Gemini,1.0,0.0,17
560,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
560,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
560,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
560,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
560,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.702925614690315,17
560,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
560,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
560,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
560,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
560,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
560,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
560,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
560,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
560,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
561,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.550960735171252,19
561,English,CBC,Gemini,Gemini,1.0,0.0,19
561,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
561,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
561,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.550960735171252,19
561,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
561,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.550960735171259,19
561,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
561,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
561,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
561,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
561,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
561,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
561,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
561,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
561,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
562,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.175595238095227,20
562,English,CBC,Gemini,Gemini,1.0,0.0,20
562,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
562,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
562,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.175595238095234,20
562,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
562,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.175595238095234,20
562,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
562,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
562,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
562,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
562,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
562,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
562,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
562,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
562,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
563,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.633763227513228,18
563,English,CBC,Gemini,Gemini,1.0,0.0,18
563,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
563,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
563,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
563,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
563,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.633763227513228,18
563,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
563,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
563,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
563,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
563,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
563,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
563,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
563,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
563,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
564,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.175142717905882,19
564,English,CBC,Gemini,Gemini,1.0,0.0,19
564,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
564,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
564,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
564,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
564,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.175142717905878,19
564,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
564,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
564,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
564,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
564,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
564,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
564,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
564,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
564,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
565,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.922123015872998,20
565,English,CBC,Gemini,Gemini,1.0,0.0,20
565,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
565,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
565,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.922123015873002,20
565,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
565,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.922123015872998,20
565,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
565,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
565,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
565,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
565,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
565,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
565,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
565,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
565,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
566,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.618113912231557,17
566,English,CBC,Gemini,Gemini,1.0,0.0,17
566,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
566,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
566,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.618113912231557,17
566,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
566,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.618113912231557,17
566,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
566,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
566,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
566,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
566,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
566,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
566,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
566,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
566,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
567,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.674512987012989,22
567,English,CBC,Gemini,Gemini,1.0,0.0,22
567,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
567,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
567,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.674512987012989,22
567,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
567,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.674512987012989,22
567,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
567,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
567,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
567,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
567,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
567,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
567,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
567,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
567,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
568,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.470238095238102,19
568,English,CBC,Gemini,Gemini,1.0,0.0,19
568,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
568,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
568,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
568,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
568,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.470238095238102,19
568,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
568,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
568,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
568,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
568,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
568,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
568,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
568,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
568,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
569,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.258727283183806,23
569,English,CBC,Gemini,Gemini,1.0,0.0,23
569,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
569,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
569,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.25872728318381,23
569,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
569,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.258727283183806,23
569,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
569,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
569,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
569,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
569,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
569,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
569,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
569,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
569,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
570,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.209024771524764,22
570,English,CBC,Gemini,Gemini,1.0,0.0,22
570,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
570,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
570,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
570,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
570,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.209024771524764,22
570,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
570,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
570,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
570,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
570,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
570,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
570,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
570,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
570,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
571,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.61577964519141,17
571,English,CBC,Gemini,Gemini,1.0,0.0,17
571,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
571,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
571,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.61577964519141,17
571,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
571,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.61577964519141,17
571,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
571,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
571,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
571,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
571,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
571,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
571,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
571,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
571,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
572,English,Raw (no calibration),GPT-4o,Gemini,0.0,16.595471521942105,17
572,English,CBC,Gemini,Gemini,1.0,0.0,17
572,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
572,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
572,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,16.59547152194211,17
572,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
572,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,16.595471521942105,17
572,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
572,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
572,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
572,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
572,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
572,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
572,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
572,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
572,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
573,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.533871882086157,21
573,English,CBC,Gemini,Gemini,1.0,0.0,21
573,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
573,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
573,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
573,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
573,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.533871882086164,21
573,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
573,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
573,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
573,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
573,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
573,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
573,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
573,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
573,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
574,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.642394179894179,25
574,English,CBC,Gemini,Gemini,1.0,0.0,25
574,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
574,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
574,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
574,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
574,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
574,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
574,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
574,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
574,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
574,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
574,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
574,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
574,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
574,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
575,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.734592953342947,22
575,English,CBC,Gemini,Gemini,1.0,0.0,22
575,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
575,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
575,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
575,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
575,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.73459295334295,22
575,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
575,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
575,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
575,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
575,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
575,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
575,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
575,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
575,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
576,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.014825837742492,18
576,English,CBC,Gemini,Gemini,1.0,0.0,18
576,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
576,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
576,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
576,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
576,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.014825837742503,18
576,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
576,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
576,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
576,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
576,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
576,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
576,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
576,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
576,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
577,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.705357142857146,20
577,English,CBC,Gemini,Gemini,1.0,0.0,20
577,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
577,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
577,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.705357142857146,20
577,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
577,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.705357142857142,20
577,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
577,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
577,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
577,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
577,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
577,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
577,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
577,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
577,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
578,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.321480785296579,19
578,English,CBC,Gemini,Gemini,1.0,0.0,19
578,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
578,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
578,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
578,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
578,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.321480785296572,19
578,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
578,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
578,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
578,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
578,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
578,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
578,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
578,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
578,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
579,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.808311287477956,21
579,English,CBC,Gemini,Gemini,1.0,0.0,21
579,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
579,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
579,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
579,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
579,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.808311287477956,21
579,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
579,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
579,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
579,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
579,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
579,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
579,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
579,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
579,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
580,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.831093674843672,22
580,English,CBC,Gemini,Gemini,1.0,0.0,22
580,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
580,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
580,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.831093674843668,22
580,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
580,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.831093674843668,22
580,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
580,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
580,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
580,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
580,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
580,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
580,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
580,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
580,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
581,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.808767951625104,21
581,English,CBC,Gemini,Gemini,1.0,0.0,21
581,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
581,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
581,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.808767951625104,21
581,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
581,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.8087679516251,21
581,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
581,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
581,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
581,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
581,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
581,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
581,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
581,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
581,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
582,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.979797979797979,22
582,English,CBC,Gemini,Gemini,1.0,0.0,22
582,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
582,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
582,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
582,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
582,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.979797979797979,22
582,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
582,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
582,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
582,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
582,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
582,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
582,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
582,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
582,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
583,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.651234567901227,18
583,English,CBC,Gemini,Gemini,1.0,0.0,18
583,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
583,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
583,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
583,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
583,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.651234567901223,18
583,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
583,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
583,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
583,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
583,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
583,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
583,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
583,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
583,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
584,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.818562610229282,21
584,English,CBC,Gemini,Gemini,1.0,0.0,21
584,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
584,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
584,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.818562610229282,21
584,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
584,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.818562610229279,21
584,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
584,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
584,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
584,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
584,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
584,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
584,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
584,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
584,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
585,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.569962042788134,23
585,English,CBC,Gemini,Gemini,1.0,0.0,23
585,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
585,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
585,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.569962042788134,23
585,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
585,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.569962042788134,23
585,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
585,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
585,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
585,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
585,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
585,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
585,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
585,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
585,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
586,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.303917863441676,21
586,English,CBC,Gemini,Gemini,1.0,0.0,21
586,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
586,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
586,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
586,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
586,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.303917863441676,21
586,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
586,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
586,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
586,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
586,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
586,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
586,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
586,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
586,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
587,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.882192460317452,20
587,English,CBC,Gemini,Gemini,1.0,0.0,20
587,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
587,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
587,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.882192460317448,20
587,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
587,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.882192460317452,20
587,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
587,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
587,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
587,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
587,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
587,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
587,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
587,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
587,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
588,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.433531746031747,20
588,English,CBC,Gemini,Gemini,1.0,0.0,20
588,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
588,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
588,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
588,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
588,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.433531746031747,20
588,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
588,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
588,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
588,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
588,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
588,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
588,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
588,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
588,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
589,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.539915966386559,17
589,English,CBC,Gemini,Gemini,1.0,0.0,17
589,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
589,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
589,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.539915966386552,17
589,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
589,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.539915966386555,17
589,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
589,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
589,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
589,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
589,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
589,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
589,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
589,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
589,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
590,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.044973544973548,19
590,English,CBC,Gemini,Gemini,1.0,0.0,19
590,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
590,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
590,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.044973544973548,19
590,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
590,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.044973544973551,19
590,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
590,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
590,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
590,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
590,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
590,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
590,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
590,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
590,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
591,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.079573934837093,19
591,English,CBC,Gemini,Gemini,1.0,0.0,19
591,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
591,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
591,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
591,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
591,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.079573934837093,19
591,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
591,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
591,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
591,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
591,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
591,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
591,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
591,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
591,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
592,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.456643151087587,18
592,English,CBC,Gemini,Gemini,1.0,0.0,18
592,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
592,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
592,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.45664315108759,18
592,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
592,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.456643151087587,18
592,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
592,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
592,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
592,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
592,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
592,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
592,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
592,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
592,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
593,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.303137400793659,16
593,English,CBC,Gemini,Gemini,1.0,0.0,16
593,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
593,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
593,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
593,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
593,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.303137400793656,16
593,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
593,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
593,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
593,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
593,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
593,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
593,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
593,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
593,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
594,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.242763772175536,17
594,English,CBC,Gemini,Gemini,1.0,0.0,17
594,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
594,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
594,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
594,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
594,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.242763772175536,17
594,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
594,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
594,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
594,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
594,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
594,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
594,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
594,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
594,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
595,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.196325231481481,16
595,English,CBC,Gemini,Gemini,1.0,0.0,16
595,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
595,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
595,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
595,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
595,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.196325231481481,16
595,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
595,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
595,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
595,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
595,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
595,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
595,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
595,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
595,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
596,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.838624338624335,22
596,English,CBC,Gemini,Gemini,1.0,0.0,22
596,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
596,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
596,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
596,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
596,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.838624338624335,22
596,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
596,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
596,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
596,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
596,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
596,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
596,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
596,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
596,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
597,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.81321649029982,24
597,English,CBC,Gemini,Gemini,1.0,0.0,24
597,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
597,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
597,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.813216490299816,24
597,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
597,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.813216490299816,24
597,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
597,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
597,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
597,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
597,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
597,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
597,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
597,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
597,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
598,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.881779100529087,16
598,English,CBC,Gemini,Gemini,1.0,0.0,16
598,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
598,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
598,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.881779100529094,16
598,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
598,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.881779100529094,16
598,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
598,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
598,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
598,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
598,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
598,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
598,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
598,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
598,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
599,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.843327454438555,18
599,English,CBC,Gemini,Gemini,1.0,0.0,18
599,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
599,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
599,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.843327454438558,18
599,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
599,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.843327454438558,18
599,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
599,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
599,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
599,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
599,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
599,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
599,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
599,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
599,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
600,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.498126102292765,21
600,English,CBC,Gemini,Gemini,1.0,0.0,21
600,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
600,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
600,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.498126102292765,21
600,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
600,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.498126102292773,21
600,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
600,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
600,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
600,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
600,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
600,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
600,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
600,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
600,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
601,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.447706228956228,22
601,English,CBC,Gemini,Gemini,1.0,0.0,22
601,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
601,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
601,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
601,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
601,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.447706228956228,22
601,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
601,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
601,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
601,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
601,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
601,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
601,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
601,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
601,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
602,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.339927637721757,17
602,English,CBC,Gemini,Gemini,1.0,0.0,17
602,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
602,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
602,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.339927637721757,17
602,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
602,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.339927637721757,17
602,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
602,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
602,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
602,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
602,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
602,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
602,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
602,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
602,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
603,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.416537267080749,23
603,English,CBC,Gemini,Gemini,1.0,0.0,23
603,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
603,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
603,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.416537267080752,23
603,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
603,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.416537267080745,23
603,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
603,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
603,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
603,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
603,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
603,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
603,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
603,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
603,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
604,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.326352145796598,18
604,English,CBC,Gemini,Gemini,1.0,0.0,18
604,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
604,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
604,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
604,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
604,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.326352145796605,18
604,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
604,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
604,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
604,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
604,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
604,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
604,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
604,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
604,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
605,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.6562208216619965,17
605,English,CBC,Gemini,Gemini,1.0,0.0,17
605,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
605,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
605,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
605,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
605,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.6562208216619965,17
605,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
605,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
605,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
605,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
605,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
605,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
605,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
605,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
605,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
606,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.41352513227514,18
606,English,CBC,Gemini,Gemini,1.0,0.0,18
606,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
606,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
606,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.41352513227514,18
606,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
606,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.41352513227514,18
606,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
606,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
606,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
606,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
606,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
606,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
606,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
606,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
606,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
607,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.13455845301084,21
607,English,CBC,Gemini,Gemini,1.0,0.0,21
607,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
607,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
607,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.13455845301084,21
607,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
607,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.13455845301084,21
607,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
607,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
607,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
607,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
607,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
607,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
607,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
607,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
607,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
608,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.514361300075592,21
608,English,CBC,Gemini,Gemini,1.0,0.0,21
608,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
608,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
608,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.514361300075592,21
608,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
608,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.514361300075592,21
608,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
608,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
608,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
608,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
608,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
608,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
608,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
608,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
608,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
609,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.238095238095234,19
609,English,CBC,Gemini,Gemini,1.0,0.0,19
609,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
609,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
609,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,5.238095238095234,19
609,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
609,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.238095238095234,19
609,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
609,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
609,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
609,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
609,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
609,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
609,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
609,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
609,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
610,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.103801169590653,19
610,English,CBC,Gemini,Gemini,1.0,0.0,19
610,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
610,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
610,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
610,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
610,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.103801169590646,19
610,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
610,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
610,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
610,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
610,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
610,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
610,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
610,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
610,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
611,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.182539682539684,20
611,English,CBC,Gemini,Gemini,1.0,0.0,20
611,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
611,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
611,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.182539682539684,20
611,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
611,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.182539682539684,20
611,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
611,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
611,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
611,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
611,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
611,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
611,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
611,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
611,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
612,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.115654474350137,23
612,English,CBC,Gemini,Gemini,1.0,0.0,23
612,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
612,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
612,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.115654474350137,23
612,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
612,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.115654474350137,23
612,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
612,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
612,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
612,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
612,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
612,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
612,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
612,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
612,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
613,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.37624007936509,20
613,English,CBC,Gemini,Gemini,1.0,0.0,20
613,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
613,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
613,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
613,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
613,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.37624007936509,20
613,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
613,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
613,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
613,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
613,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
613,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
613,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
613,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
613,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
614,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.430330086580085,22
614,English,CBC,Gemini,Gemini,1.0,0.0,22
614,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
614,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
614,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
614,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
614,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.430330086580085,22
614,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
614,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
614,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
614,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
614,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
614,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
614,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
614,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
614,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
615,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.026313303099002,21
615,English,CBC,Gemini,Gemini,1.0,0.0,21
615,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
615,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
615,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
615,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
615,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.026313303099005,21
615,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
615,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
615,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
615,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
615,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
615,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
615,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
615,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
615,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
616,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.848131613756614,20
616,English,CBC,Gemini,Gemini,1.0,0.0,20
616,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
616,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
616,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.848131613756621,20
616,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
616,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.848131613756614,20
616,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
616,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
616,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
616,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
616,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
616,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
616,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
616,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
616,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
617,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.828115814226926,18
617,English,CBC,Gemini,Gemini,1.0,0.0,18
617,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
617,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
617,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
617,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
617,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.828115814226926,18
617,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
617,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
617,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
617,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
617,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
617,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
617,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
617,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
617,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
618,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.127170138888882,16
618,English,CBC,Gemini,Gemini,1.0,0.0,16
618,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
618,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
618,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.127170138888882,16
618,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
618,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.127170138888886,16
618,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
618,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
618,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
618,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
618,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
618,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
618,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
618,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
618,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
619,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.622850529100525,18
619,English,CBC,Gemini,Gemini,1.0,0.0,18
619,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
619,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
619,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.622850529100525,18
619,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
619,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.622850529100525,18
619,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
619,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
619,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
619,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
619,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
619,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
619,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
619,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
619,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
620,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.746656378600825,18
620,English,CBC,Gemini,Gemini,1.0,0.0,18
620,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
620,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
620,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.746656378600825,18
620,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
620,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.746656378600829,18
620,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
620,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
620,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
620,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
620,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
620,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
620,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
620,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
620,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
621,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.834967320261445,17
621,English,CBC,Gemini,Gemini,1.0,0.0,17
621,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
621,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
621,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
621,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
621,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
621,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
621,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
621,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
621,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
621,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
621,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
621,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
621,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
621,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
622,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.171626984126974,23
622,English,CBC,Gemini,Gemini,1.0,0.0,23
622,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
622,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
622,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.171626984126974,23
622,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
622,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.171626984126974,23
622,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
622,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
622,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
622,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
622,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
622,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
622,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
622,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
622,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
623,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.61978248089359,18
623,English,CBC,Gemini,Gemini,1.0,0.0,18
623,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
623,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
623,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.61978248089359,18
623,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
623,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.61978248089359,18
623,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
623,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
623,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
623,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
623,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
623,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
623,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
623,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
623,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
624,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.379490392648286,19
624,English,CBC,Gemini,Gemini,1.0,0.0,19
624,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
624,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
624,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
624,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
624,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.3794903926482895,19
624,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
624,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
624,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
624,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
624,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
624,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
624,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
624,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
624,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
625,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.003968253968267,20
625,English,CBC,Gemini,Gemini,1.0,0.0,20
625,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
625,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
625,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.003968253968267,20
625,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
625,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.003968253968267,20
625,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
625,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
625,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
625,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
625,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
625,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
625,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
625,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
625,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
626,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.620433358528597,21
626,English,CBC,Gemini,Gemini,1.0,0.0,21
626,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
626,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
626,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
626,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
626,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.620433358528604,21
626,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
626,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
626,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
626,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
626,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
626,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
626,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
626,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
626,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
627,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.241203703703704,25
627,English,CBC,Gemini,Gemini,1.0,0.0,25
627,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
627,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
627,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
627,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
627,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.241203703703704,25
627,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
627,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
627,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
627,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
627,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
627,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
627,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
627,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
627,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
628,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.479828042328037,20
628,English,CBC,Gemini,Gemini,1.0,0.0,20
628,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
628,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
628,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.479828042328037,20
628,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
628,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.479828042328037,20
628,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
628,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
628,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
628,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
628,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
628,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
628,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
628,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
628,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
629,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.251240079365079,20
629,English,CBC,Gemini,Gemini,1.0,0.0,20
629,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
629,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
629,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
629,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
629,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.251240079365076,20
629,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
629,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
629,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
629,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
629,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
629,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
629,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
629,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
629,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
630,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.095982142857139,20
630,English,CBC,Gemini,Gemini,1.0,0.0,20
630,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
630,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
630,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.095982142857139,20
630,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
630,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.095982142857139,20
630,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
630,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
630,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
630,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
630,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
630,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
630,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
630,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
630,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
631,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.353490259740255,22
631,English,CBC,Gemini,Gemini,1.0,0.0,22
631,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
631,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
631,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.353490259740255,22
631,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
631,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.353490259740255,22
631,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
631,Hindi,Raw (no calibration),GPT-4o,Gemini,0.0,11.353490259740255,22
631,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
631,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
631,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
631,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
631,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
631,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
631,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
632,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.81261671335201,17
632,English,CBC,Gemini,Gemini,1.0,0.0,17
632,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
632,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
632,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
632,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
632,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.81261671335201,17
632,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
632,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
632,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
632,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
632,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
632,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
632,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
632,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
632,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
633,English,Raw (no calibration),GPT-4o,Gemini,0.0,3.889585073795601,19
633,English,CBC,Gemini,Gemini,1.0,0.0,19
633,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
633,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
633,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
633,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
633,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
633,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
633,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
633,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
633,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
633,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
633,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
633,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
633,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
633,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
634,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.435437137818099,21
634,English,CBC,Gemini,Gemini,1.0,0.0,21
634,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
634,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
634,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
634,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
634,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.435437137818091,21
634,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
634,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
634,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
634,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
634,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
634,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
634,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
634,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
634,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
635,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.516390614216704,23
635,English,CBC,Gemini,Gemini,1.0,0.0,23
635,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
635,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
635,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.516390614216704,23
635,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
635,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.516390614216704,23
635,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
635,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
635,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
635,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
635,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
635,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
635,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
635,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
635,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
636,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.929274140211646,24
636,English,CBC,Gemini,Gemini,1.0,0.0,24
636,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
636,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
636,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.929274140211646,24
636,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
636,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.929274140211646,24
636,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
636,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
636,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
636,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
636,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
636,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
636,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
636,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
636,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
637,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.863878446115297,19
637,English,CBC,Gemini,Gemini,1.0,0.0,19
637,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
637,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
637,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.86387844611529,19
637,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
637,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.863878446115294,19
637,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
637,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
637,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
637,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
637,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
637,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
637,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
637,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
637,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
638,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.164786967418536,19
638,English,CBC,Gemini,Gemini,1.0,0.0,19
638,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
638,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
638,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.164786967418543,19
638,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
638,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.164786967418543,19
638,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
638,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
638,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
638,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
638,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
638,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
638,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
638,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
638,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
639,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.264672096908935,19
639,English,CBC,Gemini,Gemini,1.0,0.0,19
639,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
639,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
639,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
639,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
639,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.264672096908935,19
639,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
639,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
639,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
639,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
639,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
639,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
639,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
639,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
639,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
640,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.749307130259517,21
640,English,CBC,Gemini,Gemini,1.0,0.0,21
640,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
640,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
640,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,4.749307130259524,21
640,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
640,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,4.749307130259517,21
640,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
640,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
640,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
640,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
640,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
640,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
640,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
640,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
640,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
641,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.342647707231045,18
641,English,CBC,Gemini,Gemini,1.0,0.0,18
641,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
641,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
641,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
641,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
641,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.342647707231048,18
641,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
641,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
641,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
641,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
641,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
641,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
641,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
641,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
641,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
642,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.899485930735928,22
642,English,CBC,Gemini,Gemini,1.0,0.0,22
642,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
642,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
642,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.899485930735928,22
642,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
642,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.899485930735928,22
642,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
642,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
642,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
642,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
642,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
642,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
642,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
642,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
642,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
643,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.336254409171083,18
643,English,CBC,Gemini,Gemini,1.0,0.0,18
643,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
643,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
643,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
643,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
643,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.336254409171076,18
643,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
643,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
643,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
643,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
643,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
643,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
643,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
643,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
643,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
644,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.402116402116413,22
644,English,CBC,Gemini,Gemini,1.0,0.0,22
644,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
644,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
644,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.402116402116413,22
644,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
644,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.402116402116409,22
644,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
644,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
644,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
644,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
644,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
644,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
644,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
644,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
644,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
645,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.681795634920633,20
645,English,CBC,Gemini,Gemini,1.0,0.0,20
645,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
645,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
645,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.68179563492063,20
645,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
645,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.681795634920636,20
645,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
645,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
645,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
645,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
645,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
645,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
645,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
645,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
645,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
646,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.760348583877992,17
646,English,CBC,Gemini,Gemini,1.0,0.0,17
646,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
646,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
646,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
646,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
646,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.760348583877985,17
646,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
646,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
646,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
646,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
646,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
646,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
646,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
646,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
646,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
647,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.889975434618286,21
647,English,CBC,Gemini,Gemini,1.0,0.0,21
647,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
647,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
647,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
647,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
647,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.889975434618286,21
647,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
647,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
647,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
647,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
647,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
647,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
647,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
647,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
647,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
648,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.619929453262792,18
648,English,CBC,Gemini,Gemini,1.0,0.0,18
648,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
648,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
648,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.619929453262795,18
648,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
648,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.619929453262792,18
648,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
648,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
648,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
648,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
648,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
648,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
648,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
648,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
648,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
649,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.091076940035265,24
649,English,CBC,Gemini,Gemini,1.0,0.0,24
649,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
649,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
649,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.091076940035265,24
649,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
649,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.091076940035261,24
649,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
649,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
649,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
649,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
649,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
649,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
649,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
649,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
649,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
650,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.81474519632414,19
650,English,CBC,Gemini,Gemini,1.0,0.0,19
650,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
650,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
650,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.81474519632414,19
650,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
650,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.81474519632414,19
650,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
650,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
650,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
650,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
650,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
650,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
650,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
650,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
650,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
651,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.522156084656078,25
651,English,CBC,Gemini,Gemini,1.0,0.0,25
651,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
651,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
651,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
651,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
651,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.522156084656086,25
651,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
651,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
651,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
651,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
651,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
651,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
651,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
651,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
651,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
652,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.696717923280424,24
652,English,CBC,Gemini,Gemini,1.0,0.0,24
652,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
652,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
652,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.696717923280424,24
652,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
652,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.696717923280424,24
652,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
652,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
652,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
652,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
652,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
652,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
652,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
652,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
652,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
653,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.090869534948496,19
653,English,CBC,Gemini,Gemini,1.0,0.0,19
653,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
653,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
653,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
653,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
653,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.090869534948496,19
653,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
653,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
653,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
653,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
653,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
653,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
653,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
653,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
653,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
654,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.400903880070544,21
654,English,CBC,Gemini,Gemini,1.0,0.0,21
654,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
654,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
654,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.400903880070558,21
654,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
654,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.400903880070544,21
654,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
654,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
654,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
654,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
654,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
654,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
654,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
654,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
654,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
655,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.70564058956916,21
655,English,CBC,Gemini,Gemini,1.0,0.0,21
655,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
655,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
655,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
655,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
655,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.705640589569164,21
655,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
655,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
655,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
655,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
655,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
655,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
655,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
655,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
655,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
656,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.844720496894404,23
656,English,CBC,Gemini,Gemini,1.0,0.0,23
656,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
656,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
656,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.844720496894404,23
656,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
656,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.84472049689441,23
656,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
656,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
656,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
656,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
656,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
656,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
656,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
656,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
656,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
657,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.133977562218298,27
657,English,CBC,Gemini,Gemini,1.0,0.0,27
657,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,27
657,Arabic,CBC,Gemini,Gemini,1.0,0.0,27
657,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.1339775622183055,27
657,Turkish,CBC,Gemini,Gemini,1.0,0.0,27
657,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.133977562218302,27
657,Chinese,CBC,Gemini,Gemini,1.0,0.0,27
657,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,27
657,Hindi,CBC,Gemini,Gemini,1.0,0.0,27
657,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,27
657,Japanese,CBC,Gemini,Gemini,1.0,0.0,27
657,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,27
657,Spanish,CBC,Gemini,Gemini,1.0,0.0,27
657,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,27
657,Swahili,CBC,Gemini,Gemini,1.0,0.0,27
658,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.71312830687831,22
658,English,CBC,Gemini,Gemini,1.0,0.0,22
658,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
658,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
658,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.713128306878303,22
658,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
658,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.713128306878318,22
658,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
658,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
658,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
658,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
658,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
658,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
658,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
658,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
658,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
659,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.629629629629633,21
659,English,CBC,Gemini,Gemini,1.0,0.0,21
659,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
659,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
659,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
659,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
659,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
659,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
659,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
659,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
659,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
659,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
659,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
659,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
659,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
659,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
660,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.636865857454083,17
660,English,CBC,Gemini,Gemini,1.0,0.0,17
660,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
660,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
660,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.636865857454083,17
660,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
660,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.636865857454083,17
660,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
660,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
660,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
660,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
660,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
660,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
660,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
660,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
660,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
661,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.07088744588745,22
661,English,CBC,Gemini,Gemini,1.0,0.0,22
661,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
661,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
661,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
661,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
661,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.070887445887443,22
661,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
661,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
661,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
661,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
661,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
661,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
661,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
661,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
661,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
662,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.29940188635841,23
662,English,CBC,Gemini,Gemini,1.0,0.0,23
662,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
662,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
662,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
662,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
662,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
662,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
662,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
662,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
662,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
662,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
662,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
662,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
662,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
662,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
663,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.934275793650798,20
663,English,CBC,Gemini,Gemini,1.0,0.0,20
663,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
663,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
663,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
663,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
663,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,4.934275793650798,20
663,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
663,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
663,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
663,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
663,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
663,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
663,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
663,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
663,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
664,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.923626142376143,22
664,English,CBC,Gemini,Gemini,1.0,0.0,22
664,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
664,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
664,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.923626142376136,22
664,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
664,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.923626142376143,22
664,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
664,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
664,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
664,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
664,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
664,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
664,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
664,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
664,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
665,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.646577380952383,16
665,English,CBC,Gemini,Gemini,1.0,0.0,16
665,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
665,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
665,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.64657738095239,16
665,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
665,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.646577380952387,16
665,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
665,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
665,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
665,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
665,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
665,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
665,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
665,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
665,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
666,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.49432319223985,18
666,English,CBC,Gemini,Gemini,1.0,0.0,18
666,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
666,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
666,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
666,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
666,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.494323192239857,18
666,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
666,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
666,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
666,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
666,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
666,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
666,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
666,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
666,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
667,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.644371345029235,19
667,English,CBC,Gemini,Gemini,1.0,0.0,19
667,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
667,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
667,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
667,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
667,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.644371345029235,19
667,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
667,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
667,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
667,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
667,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
667,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
667,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
667,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
667,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
668,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.958519345238095,16
668,English,CBC,Gemini,Gemini,1.0,0.0,16
668,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
668,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
668,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.958519345238102,16
668,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
668,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.958519345238095,16
668,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
668,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
668,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
668,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
668,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
668,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
668,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
668,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
668,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
669,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.804673721340393,18
669,English,CBC,Gemini,Gemini,1.0,0.0,18
669,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
669,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
669,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
669,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
669,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.804673721340393,18
669,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
669,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
669,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
669,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
669,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
669,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
669,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
669,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
669,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
670,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.557243803954325,19
670,English,CBC,Gemini,Gemini,1.0,0.0,19
670,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
670,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
670,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.557243803954329,19
670,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
670,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.557243803954329,19
670,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
670,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
670,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
670,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
670,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
670,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
670,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
670,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
670,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
671,English,Raw (no calibration),GPT-4o,Gemini,0.0,16.024423658352237,21
671,English,CBC,Gemini,Gemini,1.0,0.0,21
671,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
671,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
671,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,16.024423658352234,21
671,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
671,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,16.024423658352234,21
671,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
671,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
671,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
671,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
671,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
671,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
671,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
671,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
671,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
672,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.416379112031294,23
672,English,CBC,Gemini,Gemini,1.0,0.0,23
672,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
672,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
672,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.416379112031294,23
672,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
672,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.416379112031294,23
672,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
672,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
672,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
672,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
672,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
672,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
672,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
672,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
672,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
673,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.410498619737755,23
673,English,CBC,Gemini,Gemini,1.0,0.0,23
673,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
673,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
673,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.410498619737758,23
673,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
673,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.410498619737758,23
673,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
673,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
673,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
673,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
673,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
673,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
673,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
673,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
673,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
674,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.577727387251201,21
674,English,CBC,Gemini,Gemini,1.0,0.0,21
674,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
674,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
674,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.577727387251194,21
674,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
674,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.577727387251194,21
674,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
674,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
674,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
674,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
674,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
674,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
674,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
674,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
674,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
675,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.903108465608469,19
675,English,CBC,Gemini,Gemini,1.0,0.0,19
675,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
675,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
675,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
675,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
675,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.903108465608469,19
675,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
675,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
675,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
675,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
675,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
675,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
675,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
675,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
675,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
676,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.518353174603167,20
676,English,CBC,Gemini,Gemini,1.0,0.0,20
676,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
676,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
676,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.51835317460317,20
676,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
676,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.51835317460317,20
676,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
676,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
676,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
676,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
676,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
676,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
676,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
676,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
676,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
677,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.356009070294775,21
677,English,CBC,Gemini,Gemini,1.0,0.0,21
677,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
677,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
677,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
677,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
677,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.356009070294775,21
677,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
677,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
677,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
677,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
677,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
677,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
677,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
677,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
677,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
678,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.417444755680052,17
678,English,CBC,Gemini,Gemini,1.0,0.0,17
678,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
678,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
678,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
678,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
678,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.417444755680052,17
678,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
678,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
678,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
678,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
678,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
678,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
678,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
678,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
678,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
679,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.662973985890652,18
679,English,CBC,Gemini,Gemini,1.0,0.0,18
679,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
679,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
679,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.662973985890659,18
679,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
679,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.662973985890652,18
679,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
679,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
679,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
679,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
679,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
679,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
679,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
679,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
679,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
680,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.420800264550259,24
680,English,CBC,Gemini,Gemini,1.0,0.0,24
680,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
680,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
680,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.420800264550259,24
680,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
680,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.420800264550262,24
680,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
680,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
680,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
680,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
680,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
680,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
680,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
680,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
680,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
681,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.918109668109665,22
681,English,CBC,Gemini,Gemini,1.0,0.0,22
681,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
681,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
681,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.918109668109665,22
681,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
681,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.918109668109668,22
681,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
681,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
681,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
681,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
681,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
681,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
681,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
681,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
681,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
682,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.449663561076619,23
682,English,CBC,Gemini,Gemini,1.0,0.0,23
682,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
682,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
682,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.449663561076605,23
682,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
682,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.449663561076605,23
682,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
682,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
682,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
682,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
682,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
682,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
682,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
682,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
682,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
683,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.579442888266414,17
683,English,CBC,Gemini,Gemini,1.0,0.0,17
683,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
683,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
683,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
683,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
683,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.579442888266414,17
683,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
683,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
683,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
683,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
683,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
683,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
683,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
683,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
683,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
684,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.138007054673707,21
684,English,CBC,Gemini,Gemini,1.0,0.0,21
684,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
684,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
684,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.138007054673707,21
684,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
684,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.138007054673722,21
684,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
684,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
684,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
684,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
684,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
684,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
684,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
684,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
684,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
685,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.559268278018273,22
685,English,CBC,Gemini,Gemini,1.0,0.0,22
685,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
685,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
685,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
685,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
685,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.55926827801828,22
685,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
685,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
685,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
685,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
685,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
685,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
685,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
685,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
685,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
686,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.198247354497362,18
686,English,CBC,Gemini,Gemini,1.0,0.0,18
686,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
686,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
686,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
686,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
686,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.198247354497362,18
686,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
686,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
686,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
686,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
686,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
686,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
686,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
686,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
686,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
687,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.650793650793645,20
687,English,CBC,Gemini,Gemini,1.0,0.0,20
687,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
687,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
687,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.650793650793645,20
687,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
687,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.650793650793645,20
687,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
687,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
687,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
687,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
687,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
687,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
687,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
687,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
687,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
688,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.316389518770471,21
688,English,CBC,Gemini,Gemini,1.0,0.0,21
688,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
688,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
688,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
688,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
688,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.316389518770475,21
688,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
688,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
688,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
688,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
688,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
688,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
688,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
688,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
688,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
689,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.494394053917851,21
689,English,CBC,Gemini,Gemini,1.0,0.0,21
689,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
689,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
689,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
689,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
689,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.494394053917858,21
689,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
689,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
689,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
689,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
689,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
689,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
689,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
689,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
689,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
690,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.69569757727653,19
690,English,CBC,Gemini,Gemini,1.0,0.0,19
690,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
690,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
690,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.69569757727653,19
690,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
690,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.69569757727653,19
690,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
690,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
690,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
690,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
690,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
690,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
690,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
690,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
690,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
691,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.298894557823132,21
691,English,CBC,Gemini,Gemini,1.0,0.0,21
691,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
691,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
691,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
691,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
691,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.298894557823125,21
691,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
691,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
691,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
691,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
691,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
691,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
691,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
691,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
691,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
692,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.412768031189085,19
692,English,CBC,Gemini,Gemini,1.0,0.0,19
692,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
692,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
692,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.412768031189085,19
692,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
692,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.412768031189085,19
692,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
692,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
692,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
692,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
692,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
692,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
692,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
692,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
692,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
693,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.108044733044736,22
693,English,CBC,Gemini,Gemini,1.0,0.0,22
693,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
693,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
693,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.108044733044729,22
693,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
693,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.108044733044721,22
693,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
693,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
693,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
693,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
693,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
693,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
693,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
693,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
693,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
694,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.177579365079374,20
694,English,CBC,Gemini,Gemini,1.0,0.0,20
694,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
694,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
694,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
694,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
694,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.177579365079374,20
694,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
694,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
694,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
694,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
694,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
694,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
694,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
694,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
694,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
695,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.389550264550266,20
695,English,CBC,Gemini,Gemini,1.0,0.0,20
695,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
695,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
695,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
695,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
695,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.389550264550266,20
695,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
695,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
695,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
695,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
695,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
695,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
695,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
695,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
695,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
696,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.717757936507937,20
696,English,CBC,Gemini,Gemini,1.0,0.0,20
696,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
696,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
696,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
696,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
696,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.717757936507937,20
696,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
696,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
696,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
696,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
696,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
696,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
696,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
696,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
696,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
697,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.382338120433364,21
697,English,CBC,Gemini,Gemini,1.0,0.0,21
697,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
697,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
697,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
697,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
697,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.382338120433364,21
697,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
697,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
697,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
697,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
697,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
697,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
697,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
697,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
697,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
698,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.409647065897058,22
698,English,CBC,Gemini,Gemini,1.0,0.0,22
698,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
698,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
698,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
698,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
698,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.409647065897058,22
698,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
698,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
698,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
698,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
698,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
698,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
698,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
698,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
698,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
699,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.471689447383888,18
699,English,CBC,Gemini,Gemini,1.0,0.0,18
699,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
699,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
699,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
699,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
699,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.471689447383891,18
699,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
699,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
699,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
699,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
699,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
699,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
699,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
699,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
699,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
700,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.752333186360957,18
700,English,CBC,Gemini,Gemini,1.0,0.0,18
700,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
700,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
700,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
700,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
700,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.752333186360971,18
700,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
700,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
700,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
700,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
700,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
700,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
700,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
700,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
700,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
701,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.592457311207315,22
701,English,CBC,Gemini,Gemini,1.0,0.0,22
701,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
701,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
701,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.592457311207312,22
701,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
701,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.592457311207315,22
701,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
701,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
701,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
701,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
701,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
701,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
701,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
701,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
701,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
702,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.66691468253969,20
702,English,CBC,Gemini,Gemini,1.0,0.0,20
702,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
702,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
702,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.666914682539684,20
702,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
702,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.666914682539684,20
702,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
702,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
702,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
702,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
702,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
702,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
702,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
702,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
702,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
703,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.910714285714292,18
703,English,CBC,Gemini,Gemini,1.0,0.0,18
703,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
703,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
703,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
703,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
703,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.910714285714292,18
703,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
703,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
703,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
703,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
703,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
703,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
703,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
703,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
703,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
704,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.100403124212633,21
704,English,CBC,Gemini,Gemini,1.0,0.0,21
704,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
704,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
704,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
704,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
704,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.100403124212647,21
704,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
704,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
704,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
704,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
704,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
704,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
704,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
704,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
704,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
705,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.975981620718457,19
705,English,CBC,Gemini,Gemini,1.0,0.0,19
705,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
705,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
705,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
705,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
705,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.975981620718457,19
705,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
705,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
705,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
705,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
705,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
705,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
705,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
705,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
705,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
706,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.345663265306126,21
706,English,CBC,Gemini,Gemini,1.0,0.0,21
706,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
706,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
706,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.345663265306122,21
706,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
706,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.345663265306126,21
706,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
706,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
706,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
706,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
706,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
706,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
706,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
706,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
706,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
707,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.262152777777771,20
707,English,CBC,Gemini,Gemini,1.0,0.0,20
707,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
707,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
707,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.262152777777771,20
707,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
707,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.262152777777771,20
707,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
707,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
707,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
707,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
707,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
707,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
707,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
707,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
707,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
708,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.245039682539684,19
708,English,CBC,Gemini,Gemini,1.0,0.0,19
708,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
708,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
708,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.245039682539684,19
708,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
708,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.245039682539684,19
708,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
708,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
708,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
708,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
708,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
708,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
708,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
708,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
708,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
709,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.911828181565028,19
709,English,CBC,Gemini,Gemini,1.0,0.0,19
709,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
709,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
709,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.911828181565028,19
709,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
709,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.911828181565031,19
709,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
709,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
709,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
709,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
709,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
709,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
709,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
709,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
709,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
710,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.352926587301592,20
710,English,CBC,Gemini,Gemini,1.0,0.0,20
710,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
710,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
710,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.352926587301589,20
710,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
710,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.352926587301589,20
710,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
710,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
710,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
710,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
710,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
710,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
710,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
710,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
710,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
711,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.218106995884781,18
711,English,CBC,Gemini,Gemini,1.0,0.0,18
711,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
711,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
711,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
711,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
711,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.218106995884778,18
711,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
711,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
711,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
711,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
711,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
711,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
711,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
711,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
711,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
712,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.482460826210826,26
712,English,CBC,Gemini,Gemini,1.0,0.0,26
712,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
712,Arabic,CBC,Gemini,Gemini,1.0,0.0,26
712,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
712,Turkish,CBC,Gemini,Gemini,1.0,0.0,26
712,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.482460826210833,26
712,Chinese,CBC,Gemini,Gemini,1.0,0.0,26
712,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
712,Hindi,CBC,Gemini,Gemini,1.0,0.0,26
712,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
712,Japanese,CBC,Gemini,Gemini,1.0,0.0,26
712,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
712,Spanish,CBC,Gemini,Gemini,1.0,0.0,26
712,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
712,Swahili,CBC,Gemini,Gemini,1.0,0.0,26
713,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.397295321637422,19
713,English,CBC,Gemini,Gemini,1.0,0.0,19
713,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
713,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
713,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.397295321637422,19
713,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
713,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.397295321637422,19
713,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
713,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
713,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
713,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
713,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
713,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
713,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
713,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
713,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
714,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.687683715461493,18
714,English,CBC,Gemini,Gemini,1.0,0.0,18
714,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
714,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
714,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.687683715461489,18
714,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
714,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.687683715461493,18
714,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
714,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
714,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
714,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
714,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
714,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
714,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
714,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
714,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
715,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.677083333333329,22
715,English,CBC,Gemini,Gemini,1.0,0.0,22
715,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
715,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
715,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
715,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
715,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.677083333333329,22
715,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
715,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
715,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
715,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
715,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
715,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
715,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
715,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
715,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
716,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.003527336860671,24
716,English,CBC,Gemini,Gemini,1.0,0.0,24
716,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
716,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
716,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.003527336860664,24
716,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
716,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.003527336860664,24
716,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
716,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
716,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
716,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
716,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
716,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
716,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
716,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
716,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
717,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.302266081871345,19
717,English,CBC,Gemini,Gemini,1.0,0.0,19
717,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
717,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
717,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
717,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
717,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.302266081871348,19
717,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
717,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
717,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
717,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
717,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
717,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
717,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
717,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
717,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
718,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.068924792139079,21
718,English,CBC,Gemini,Gemini,1.0,0.0,21
718,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
718,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
718,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.068924792139086,21
718,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
718,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.068924792139079,21
718,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
718,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
718,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
718,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
718,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
718,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
718,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
718,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
718,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
719,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.414235138499848,17
719,English,CBC,Gemini,Gemini,1.0,0.0,17
719,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
719,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
719,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.414235138499848,17
719,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
719,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.414235138499848,17
719,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
719,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
719,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
719,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
719,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
719,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
719,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
719,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
719,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
720,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.699215797430085,21
720,English,CBC,Gemini,Gemini,1.0,0.0,21
720,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
720,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
720,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.699215797430085,21
720,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
720,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.699215797430082,21
720,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
720,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
720,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
720,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
720,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
720,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
720,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
720,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
720,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
721,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.890625,20
721,English,CBC,Gemini,Gemini,1.0,0.0,20
721,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
721,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
721,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
721,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
721,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.890625,20
721,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
721,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
721,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
721,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
721,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
721,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
721,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
721,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
721,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
722,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.620915032679747,17
722,English,CBC,Gemini,Gemini,1.0,0.0,17
722,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
722,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
722,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.620915032679747,17
722,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
722,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.620915032679747,17
722,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
722,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
722,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
722,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
722,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
722,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
722,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
722,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
722,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
723,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.932943856554974,18
723,English,CBC,Gemini,Gemini,1.0,0.0,18
723,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
723,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
723,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.932943856554974,18
723,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
723,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.932943856554978,18
723,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
723,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
723,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
723,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
723,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
723,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
723,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
723,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
723,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
724,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.587092731829586,19
724,English,CBC,Gemini,Gemini,1.0,0.0,19
724,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
724,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
724,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.587092731829586,19
724,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
724,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.587092731829586,19
724,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
724,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
724,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
724,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
724,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
724,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
724,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
724,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
724,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
725,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.116847826086968,23
725,English,CBC,Gemini,Gemini,1.0,0.0,23
725,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
725,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
725,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
725,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
725,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.116847826086964,23
725,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
725,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
725,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
725,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
725,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
725,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
725,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
725,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
725,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
726,English,Raw (no calibration),GPT-4o,Gemini,0.0,16.092135928445444,21
726,English,CBC,Gemini,Gemini,1.0,0.0,21
726,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
726,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
726,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,16.092135928445444,21
726,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
726,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,16.092135928445444,21
726,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
726,Hindi,Raw (no calibration),GPT-4o,Gemini,0.0,16.092135928445444,21
726,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
726,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
726,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
726,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
726,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
726,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
726,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
727,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.636812904174008,18
727,English,CBC,Gemini,Gemini,1.0,0.0,18
727,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
727,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
727,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
727,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
727,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.636812904174008,18
727,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
727,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
727,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
727,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
727,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
727,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
727,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
727,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
727,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
728,English,Raw (no calibration),GPT-4o,Gemini,0.0,3.113977072310419,18
728,English,CBC,Gemini,Gemini,1.0,0.0,18
728,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
728,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
728,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
728,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
728,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
728,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
728,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
728,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
728,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
728,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
728,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
728,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
728,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
728,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
729,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.181159420289863,23
729,English,CBC,Gemini,Gemini,1.0,0.0,23
729,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
729,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
729,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.181159420289859,23
729,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
729,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.181159420289855,23
729,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
729,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
729,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
729,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
729,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
729,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
729,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
729,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
729,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
730,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.388523391812868,19
730,English,CBC,Gemini,Gemini,1.0,0.0,19
730,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
730,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
730,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
730,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
730,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.388523391812868,19
730,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
730,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
730,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
730,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
730,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
730,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
730,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
730,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
730,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
731,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.992951127819548,19
731,English,CBC,Gemini,Gemini,1.0,0.0,19
731,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
731,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
731,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
731,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
731,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,4.992951127819545,19
731,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
731,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
731,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
731,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
731,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
731,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
731,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
731,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
731,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
732,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.90121136173768,19
732,English,CBC,Gemini,Gemini,1.0,0.0,19
732,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
732,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
732,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
732,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
732,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.901211361737683,19
732,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
732,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
732,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
732,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
732,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
732,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
732,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
732,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
732,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
733,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.816743827160494,18
733,English,CBC,Gemini,Gemini,1.0,0.0,18
733,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
733,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
733,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
733,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
733,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.8167438271605,18
733,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
733,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
733,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
733,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
733,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
733,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
733,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
733,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
733,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
734,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.742441421012842,14
734,English,CBC,Gemini,Gemini,1.0,0.0,14
734,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
734,Arabic,CBC,Gemini,Gemini,1.0,0.0,14
734,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.742441421012849,14
734,Turkish,CBC,Gemini,Gemini,1.0,0.0,14
734,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.742441421012842,14
734,Chinese,CBC,Gemini,Gemini,1.0,0.0,14
734,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
734,Hindi,CBC,Gemini,Gemini,1.0,0.0,14
734,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
734,Japanese,CBC,Gemini,Gemini,1.0,0.0,14
734,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
734,Spanish,CBC,Gemini,Gemini,1.0,0.0,14
734,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
734,Swahili,CBC,Gemini,Gemini,1.0,0.0,14
735,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.21182917611489,21
735,English,CBC,Gemini,Gemini,1.0,0.0,21
735,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
735,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
735,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
735,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
735,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.21182917611489,21
735,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
735,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
735,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
735,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
735,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
735,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
735,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
735,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
735,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
736,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.75349289021164,16
736,English,CBC,Gemini,Gemini,1.0,0.0,16
736,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
736,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
736,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.75349289021164,16
736,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
736,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.75349289021164,16
736,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
736,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
736,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
736,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
736,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
736,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
736,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
736,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
736,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
737,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.111111111111114,18
737,English,CBC,Gemini,Gemini,1.0,0.0,18
737,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
737,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
737,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.111111111111114,18
737,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
737,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.111111111111118,18
737,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
737,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
737,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
737,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
737,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
737,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
737,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
737,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
737,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
738,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.914141414141405,22
738,English,CBC,Gemini,Gemini,1.0,0.0,22
738,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
738,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
738,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.914141414141405,22
738,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
738,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.914141414141405,22
738,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
738,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
738,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
738,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
738,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
738,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
738,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
738,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
738,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
739,English,Raw (no calibration),GPT-4o,Gemini,0.0,3.4758597883597844,20
739,English,CBC,Gemini,Gemini,1.0,0.0,20
739,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
739,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
739,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
739,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
739,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,3.475859788359781,20
739,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
739,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
739,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
739,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
739,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
739,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
739,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
739,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
739,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
740,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.32734204793028,17
740,English,CBC,Gemini,Gemini,1.0,0.0,17
740,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
740,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
740,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
740,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
740,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.327342047930287,17
740,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
740,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
740,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
740,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
740,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
740,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
740,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
740,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
740,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
741,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.51430659983292,19
741,English,CBC,Gemini,Gemini,1.0,0.0,19
741,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
741,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
741,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.51430659983292,19
741,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
741,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.51430659983292,19
741,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
741,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
741,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
741,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
741,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
741,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
741,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
741,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
741,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
742,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.838541666666671,20
742,English,CBC,Gemini,Gemini,1.0,0.0,20
742,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
742,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
742,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.838541666666679,20
742,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
742,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.838541666666679,20
742,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
742,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
742,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
742,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
742,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
742,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
742,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
742,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
742,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
743,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.973214285714278,24
743,English,CBC,Gemini,Gemini,1.0,0.0,24
743,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
743,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
743,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
743,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
743,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.973214285714278,24
743,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
743,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
743,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
743,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
743,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
743,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
743,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
743,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
743,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
744,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.1907546644388844,19
744,English,CBC,Gemini,Gemini,1.0,0.0,19
744,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
744,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
744,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,5.190754664438877,19
744,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
744,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.190754664438877,19
744,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
744,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
744,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
744,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
744,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
744,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
744,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
744,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
744,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
745,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.95498511904762,16
745,English,CBC,Gemini,Gemini,1.0,0.0,16
745,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
745,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
745,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
745,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
745,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.954985119047613,16
745,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
745,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
745,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
745,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
745,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
745,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
745,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
745,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
745,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
746,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.592520703933747,23
746,English,CBC,Gemini,Gemini,1.0,0.0,23
746,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
746,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
746,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
746,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
746,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.592520703933747,23
746,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
746,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
746,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
746,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
746,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
746,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
746,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
746,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
746,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
747,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.067460317460313,19
747,English,CBC,Gemini,Gemini,1.0,0.0,19
747,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
747,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
747,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.067460317460316,19
747,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
747,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.067460317460316,19
747,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
747,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
747,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
747,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
747,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
747,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
747,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
747,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
747,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
748,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.206473214285719,24
748,English,CBC,Gemini,Gemini,1.0,0.0,24
748,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
748,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
748,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.206473214285715,24
748,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
748,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.206473214285722,24
748,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
748,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
748,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
748,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
748,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
748,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
748,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
748,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
748,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
749,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.325396825396837,23
749,English,CBC,Gemini,Gemini,1.0,0.0,23
749,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
749,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
749,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.325396825396837,23
749,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
749,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.32539682539683,23
749,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
749,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
749,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
749,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
749,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
749,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
749,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
749,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
749,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
750,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.4831349206349245,17
750,English,CBC,Gemini,Gemini,1.0,0.0,17
750,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
750,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
750,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.4831349206349245,17
750,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
750,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.483134920634928,17
750,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
750,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
750,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
750,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
750,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
750,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
750,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
750,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
750,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
751,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.908399470899475,20
751,English,CBC,Gemini,Gemini,1.0,0.0,20
751,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
751,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
751,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.908399470899475,20
751,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
751,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.908399470899475,20
751,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
751,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
751,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
751,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
751,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
751,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
751,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
751,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
751,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
752,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.001984126984123,24
752,English,CBC,Gemini,Gemini,1.0,0.0,24
752,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
752,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
752,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
752,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
752,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.001984126984127,24
752,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
752,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
752,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
752,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
752,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
752,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
752,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
752,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
752,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
753,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.408482142857146,20
753,English,CBC,Gemini,Gemini,1.0,0.0,20
753,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
753,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
753,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.408482142857153,20
753,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
753,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.408482142857146,20
753,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
753,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
753,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
753,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
753,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
753,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
753,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
753,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
753,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
754,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.899526014109341,18
754,English,CBC,Gemini,Gemini,1.0,0.0,18
754,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
754,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
754,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
754,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
754,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.899526014109341,18
754,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
754,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
754,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
754,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
754,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
754,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
754,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
754,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
754,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
755,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.712430188124635,18
755,English,CBC,Gemini,Gemini,1.0,0.0,18
755,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
755,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
755,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.712430188124628,18
755,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
755,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.712430188124635,18
755,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
755,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
755,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
755,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
755,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
755,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
755,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
755,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
755,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
756,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.156687675070025,17
756,English,CBC,Gemini,Gemini,1.0,0.0,17
756,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
756,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
756,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.156687675070025,17
756,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
756,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.156687675070025,17
756,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
756,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
756,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
756,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
756,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
756,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
756,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
756,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
756,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
757,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.829590548340548,22
757,English,CBC,Gemini,Gemini,1.0,0.0,22
757,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
757,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
757,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
757,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
757,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.829590548340555,22
757,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
757,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
757,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
757,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
757,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
757,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
757,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
757,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
757,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
758,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.77503052503052,13
758,English,CBC,Gemini,Gemini,1.0,0.0,13
758,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,13
758,Arabic,CBC,Gemini,Gemini,1.0,0.0,13
758,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.775030525030523,13
758,Turkish,CBC,Gemini,Gemini,1.0,0.0,13
758,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.775030525030523,13
758,Chinese,CBC,Gemini,Gemini,1.0,0.0,13
758,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,13
758,Hindi,CBC,Gemini,Gemini,1.0,0.0,13
758,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,13
758,Japanese,CBC,Gemini,Gemini,1.0,0.0,13
758,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,13
758,Spanish,CBC,Gemini,Gemini,1.0,0.0,13
758,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,13
758,Swahili,CBC,Gemini,Gemini,1.0,0.0,13
759,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.901171579743007,21
759,English,CBC,Gemini,Gemini,1.0,0.0,21
759,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
759,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
759,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.901171579743007,21
759,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
759,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.901171579743007,21
759,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
759,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
759,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
759,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
759,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
759,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
759,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
759,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
759,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
760,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.147751322751326,25
760,English,CBC,Gemini,Gemini,1.0,0.0,25
760,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
760,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
760,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
760,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
760,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
760,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
760,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
760,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
760,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
760,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
760,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
760,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
760,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
760,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
761,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.434710720036797,23
761,English,CBC,Gemini,Gemini,1.0,0.0,23
761,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
761,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
761,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.434710720036797,23
761,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
761,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.434710720036804,23
761,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
761,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
761,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
761,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
761,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
761,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
761,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
761,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
761,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
762,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.01957070707071,22
762,English,CBC,Gemini,Gemini,1.0,0.0,22
762,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
762,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
762,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.01957070707071,22
762,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
762,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.01957070707071,22
762,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
762,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
762,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
762,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
762,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
762,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
762,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
762,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
762,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
763,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.34832451499118,18
763,English,CBC,Gemini,Gemini,1.0,0.0,18
763,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
763,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
763,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.348324514991177,18
763,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
763,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.34832451499118,18
763,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
763,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
763,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
763,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
763,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
763,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
763,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
763,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
763,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
764,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.999824929971986,17
764,English,CBC,Gemini,Gemini,1.0,0.0,17
764,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
764,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
764,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.999824929971986,17
764,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
764,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.9998249299719895,17
764,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
764,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
764,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
764,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
764,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
764,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
764,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
764,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
764,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
765,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.692377645502638,20
765,English,CBC,Gemini,Gemini,1.0,0.0,20
765,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
765,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
765,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.692377645502631,20
765,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
765,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.692377645502631,20
765,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
765,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
765,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
765,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
765,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
765,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
765,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
765,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
765,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
766,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.405850418871257,24
766,English,CBC,Gemini,Gemini,1.0,0.0,24
766,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
766,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
766,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.40585041887126,24
766,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
766,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.405850418871257,24
766,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
766,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
766,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
766,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
766,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
766,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
766,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
766,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
766,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
767,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.98466810966811,22
767,English,CBC,Gemini,Gemini,1.0,0.0,22
767,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
767,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
767,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
767,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
767,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.984668109668114,22
767,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
767,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
767,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
767,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
767,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
767,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
767,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
767,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
767,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
768,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.499917328042326,20
768,English,CBC,Gemini,Gemini,1.0,0.0,20
768,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
768,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
768,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
768,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
768,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.499917328042326,20
768,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
768,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
768,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
768,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
768,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
768,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
768,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
768,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
768,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
769,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.81424792139078,21
769,English,CBC,Gemini,Gemini,1.0,0.0,21
769,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
769,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
769,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
769,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
769,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.81424792139078,21
769,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
769,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
769,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
769,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
769,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
769,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
769,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
769,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
769,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
770,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.068594104308389,21
770,English,CBC,Gemini,Gemini,1.0,0.0,21
770,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
770,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
770,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
770,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
770,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.068594104308385,21
770,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
770,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
770,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
770,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
770,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
770,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
770,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
770,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
770,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
771,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.160962301587297,20
771,English,CBC,Gemini,Gemini,1.0,0.0,20
771,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
771,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
771,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.160962301587304,20
771,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
771,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.160962301587297,20
771,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
771,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
771,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
771,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
771,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
771,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
771,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
771,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
771,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
772,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.160714285714292,20
772,English,CBC,Gemini,Gemini,1.0,0.0,20
772,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
772,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
772,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
772,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
772,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
772,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
772,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
772,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
772,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
772,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
772,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
772,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
772,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
772,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
773,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.000778089013387,17
773,English,CBC,Gemini,Gemini,1.0,0.0,17
773,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
773,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
773,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
773,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
773,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.000778089013387,17
773,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
773,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
773,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
773,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
773,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
773,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
773,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
773,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
773,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
774,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.7895880574452,21
774,English,CBC,Gemini,Gemini,1.0,0.0,21
774,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
774,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
774,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
774,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
774,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.789588057445211,21
774,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
774,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
774,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
774,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
774,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
774,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
774,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
774,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
774,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
775,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.454530423280424,20
775,English,CBC,Gemini,Gemini,1.0,0.0,20
775,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
775,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
775,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.454530423280424,20
775,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
775,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.454530423280424,20
775,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
775,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
775,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
775,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
775,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
775,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
775,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
775,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
775,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
776,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.460588023088022,22
776,English,CBC,Gemini,Gemini,1.0,0.0,22
776,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
776,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
776,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
776,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
776,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.460588023088022,22
776,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
776,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
776,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
776,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
776,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
776,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
776,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
776,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
776,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
777,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.683008156966494,24
777,English,CBC,Gemini,Gemini,1.0,0.0,24
777,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
777,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
777,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.683008156966494,24
777,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
777,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.683008156966494,24
777,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
777,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
777,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
777,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
777,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
777,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
777,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
777,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
777,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
778,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.694958847736629,18
778,English,CBC,Gemini,Gemini,1.0,0.0,18
778,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
778,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
778,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
778,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
778,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.694958847736626,18
778,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
778,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
778,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
778,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
778,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
778,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
778,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
778,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
778,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
779,English,Raw (no calibration),GPT-4o,Gemini,0.0,16.068594104308385,21
779,English,CBC,Gemini,Gemini,1.0,0.0,21
779,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
779,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
779,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,16.06859410430838,21
779,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
779,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,16.068594104308385,21
779,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
779,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
779,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
779,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
779,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
779,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
779,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
779,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
779,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
780,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.187358276643991,14
780,English,CBC,Gemini,Gemini,1.0,0.0,14
780,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
780,Arabic,CBC,Gemini,Gemini,1.0,0.0,14
780,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.187358276643984,14
780,Turkish,CBC,Gemini,Gemini,1.0,0.0,14
780,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.187358276643991,14
780,Chinese,CBC,Gemini,Gemini,1.0,0.0,14
780,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
780,Hindi,CBC,Gemini,Gemini,1.0,0.0,14
780,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
780,Japanese,CBC,Gemini,Gemini,1.0,0.0,14
780,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
780,Spanish,CBC,Gemini,Gemini,1.0,0.0,14
780,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
780,Swahili,CBC,Gemini,Gemini,1.0,0.0,14
781,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.283123897707235,18
781,English,CBC,Gemini,Gemini,1.0,0.0,18
781,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
781,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
781,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
781,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
781,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.2831238977072275,18
781,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
781,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
781,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
781,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
781,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
781,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
781,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
781,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
781,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
782,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.792628667628676,22
782,English,CBC,Gemini,Gemini,1.0,0.0,22
782,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
782,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
782,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.792628667628676,22
782,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
782,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.792628667628676,22
782,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
782,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
782,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
782,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
782,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
782,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
782,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
782,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
782,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
783,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.753842277651813,21
783,English,CBC,Gemini,Gemini,1.0,0.0,21
783,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
783,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
783,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.753842277651813,21
783,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
783,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.753842277651813,21
783,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
783,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
783,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
783,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
783,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
783,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
783,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
783,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
783,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
784,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.35879629629629,20
784,English,CBC,Gemini,Gemini,1.0,0.0,20
784,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
784,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
784,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.35879629629629,20
784,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
784,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.358796296296294,20
784,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
784,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
784,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
784,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
784,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
784,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
784,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
784,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
784,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
785,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.406454248366014,17
785,English,CBC,Gemini,Gemini,1.0,0.0,17
785,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
785,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
785,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.406454248366018,17
785,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
785,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.406454248366014,17
785,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
785,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
785,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
785,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
785,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
785,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
785,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
785,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
785,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
786,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.534391534391531,21
786,English,CBC,Gemini,Gemini,1.0,0.0,21
786,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
786,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
786,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.534391534391524,21
786,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
786,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.534391534391524,21
786,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
786,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
786,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
786,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
786,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
786,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
786,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
786,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
786,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
787,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.696428571428562,20
787,English,CBC,Gemini,Gemini,1.0,0.0,20
787,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
787,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
787,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.696428571428562,20
787,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
787,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.696428571428562,20
787,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
787,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
787,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
787,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
787,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
787,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
787,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
787,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
787,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
788,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.80165692007796,19
788,English,CBC,Gemini,Gemini,1.0,0.0,19
788,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
788,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
788,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.801656920077967,19
788,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
788,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.80165692007796,19
788,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
788,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
788,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
788,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
788,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
788,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
788,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
788,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
788,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
789,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.9225245653817,21
789,English,CBC,Gemini,Gemini,1.0,0.0,21
789,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
789,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
789,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.9225245653817,21
789,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
789,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.9225245653817,21
789,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
789,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
789,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
789,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
789,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
789,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
789,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
789,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
789,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
790,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.053451178451187,22
790,English,CBC,Gemini,Gemini,1.0,0.0,22
790,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
790,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
790,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.053451178451184,22
790,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
790,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.053451178451184,22
790,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
790,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
790,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
790,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
790,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
790,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
790,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
790,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
790,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
791,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.341672417759373,23
791,English,CBC,Gemini,Gemini,1.0,0.0,23
791,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
791,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
791,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.341672417759373,23
791,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
791,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.341672417759376,23
791,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
791,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
791,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
791,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
791,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
791,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
791,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
791,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
791,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
792,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.590844671201822,21
792,English,CBC,Gemini,Gemini,1.0,0.0,21
792,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
792,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
792,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
792,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
792,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.590844671201815,21
792,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
792,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
792,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
792,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
792,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
792,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
792,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
792,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
792,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
793,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.484172077922082,22
793,English,CBC,Gemini,Gemini,1.0,0.0,22
793,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
793,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
793,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.484172077922082,22
793,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
793,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.484172077922082,22
793,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
793,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
793,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
793,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
793,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
793,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
793,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
793,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
793,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
794,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.89610890652557,18
794,English,CBC,Gemini,Gemini,1.0,0.0,18
794,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
794,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
794,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.89610890652557,18
794,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
794,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.896108906525573,18
794,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
794,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
794,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
794,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
794,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
794,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
794,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
794,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
794,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
795,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.535515873015882,25
795,English,CBC,Gemini,Gemini,1.0,0.0,25
795,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
795,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
795,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.535515873015882,25
795,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
795,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.535515873015868,25
795,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
795,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
795,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
795,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
795,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
795,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
795,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
795,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
795,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
796,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.23822383891828,18
796,English,CBC,Gemini,Gemini,1.0,0.0,18
796,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
796,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
796,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.23822383891828,18
796,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
796,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.238223838918273,18
796,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
796,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
796,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
796,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
796,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
796,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
796,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
796,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
796,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
797,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.857979302832245,17
797,English,CBC,Gemini,Gemini,1.0,0.0,17
797,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
797,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
797,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
797,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
797,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.857979302832241,17
797,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
797,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
797,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
797,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
797,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
797,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
797,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
797,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
797,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
798,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.424818840579718,23
798,English,CBC,Gemini,Gemini,1.0,0.0,23
798,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
798,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
798,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.424818840579718,23
798,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
798,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.424818840579714,23
798,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
798,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
798,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
798,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
798,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
798,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
798,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
798,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
798,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
799,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.904982363315703,18
799,English,CBC,Gemini,Gemini,1.0,0.0,18
799,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
799,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
799,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
799,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
799,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.904982363315703,18
799,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
799,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
799,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
799,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
799,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
799,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
799,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
799,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
799,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
800,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.209242724867721,20
800,English,CBC,Gemini,Gemini,1.0,0.0,20
800,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
800,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
800,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.209242724867728,20
800,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
800,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.209242724867732,20
800,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
800,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
800,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
800,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
800,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
800,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
800,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
800,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
800,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
801,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.33914399092971,21
801,English,CBC,Gemini,Gemini,1.0,0.0,21
801,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
801,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
801,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.339143990929713,21
801,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
801,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.339143990929706,21
801,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
801,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
801,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
801,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
801,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
801,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
801,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
801,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
801,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
802,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.88002993595098,19
802,English,CBC,Gemini,Gemini,1.0,0.0,19
802,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
802,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
802,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
802,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
802,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.880029935950976,19
802,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
802,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
802,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
802,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
802,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
802,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
802,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
802,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
802,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
803,English,Raw (no calibration),GPT-4o,Gemini,0.0,3.8643127705627762,22
803,English,CBC,Gemini,Gemini,1.0,0.0,22
803,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
803,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
803,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,3.864312770562769,22
803,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
803,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,3.864312770562769,22
803,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
803,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
803,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
803,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
803,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
803,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
803,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
803,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
803,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
804,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.7871240601503615,19
804,English,CBC,Gemini,Gemini,1.0,0.0,19
804,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
804,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
804,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
804,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
804,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.7871240601503615,19
804,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
804,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
804,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
804,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
804,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
804,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
804,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
804,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
804,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
805,English,Raw (no calibration),GPT-4o,Gemini,0.0,17.37797619047619,20
805,English,CBC,Gemini,Gemini,1.0,0.0,20
805,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
805,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
805,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,17.377976190476197,20
805,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
805,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,17.377976190476197,20
805,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
805,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
805,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
805,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
805,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
805,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
805,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
805,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
805,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
806,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.006944444444443,24
806,English,CBC,Gemini,Gemini,1.0,0.0,24
806,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
806,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
806,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.006944444444436,24
806,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
806,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.00694444444444,24
806,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
806,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
806,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
806,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
806,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
806,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
806,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
806,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
806,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
807,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.721442743764179,14
807,English,CBC,Gemini,Gemini,1.0,0.0,14
807,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
807,Arabic,CBC,Gemini,Gemini,1.0,0.0,14
807,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.721442743764186,14
807,Turkish,CBC,Gemini,Gemini,1.0,0.0,14
807,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.721442743764172,14
807,Chinese,CBC,Gemini,Gemini,1.0,0.0,14
807,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
807,Hindi,CBC,Gemini,Gemini,1.0,0.0,14
807,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
807,Japanese,CBC,Gemini,Gemini,1.0,0.0,14
807,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
807,Spanish,CBC,Gemini,Gemini,1.0,0.0,14
807,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,14
807,Swahili,CBC,Gemini,Gemini,1.0,0.0,14
808,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.194255479969769,21
808,English,CBC,Gemini,Gemini,1.0,0.0,21
808,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
808,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
808,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
808,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
808,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.194255479969769,21
808,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
808,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
808,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
808,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
808,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
808,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
808,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
808,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
808,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
809,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.930254930254925,22
809,English,CBC,Gemini,Gemini,1.0,0.0,22
809,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
809,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
809,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
809,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
809,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
809,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
809,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
809,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
809,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
809,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
809,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
809,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
809,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
809,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
810,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.14105339105339,22
810,English,CBC,Gemini,Gemini,1.0,0.0,22
810,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
810,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
810,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.14105339105339,22
810,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
810,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.14105339105339,22
810,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
810,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
810,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
810,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
810,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
810,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
810,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
810,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
810,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
811,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.19716343327454,18
811,English,CBC,Gemini,Gemini,1.0,0.0,18
811,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
811,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
811,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
811,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
811,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.197163433274547,18
811,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
811,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
811,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
811,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
811,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
811,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
811,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
811,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
811,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
812,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.160973084886127,23
812,English,CBC,Gemini,Gemini,1.0,0.0,23
812,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
812,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
812,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.16097308488613,23
812,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
812,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.160973084886134,23
812,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
812,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
812,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
812,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
812,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
812,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
812,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
812,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
812,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
813,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.3131313131313185,22
813,English,CBC,Gemini,Gemini,1.0,0.0,22
813,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
813,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
813,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
813,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
813,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.3131313131313185,22
813,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
813,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
813,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
813,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
813,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
813,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
813,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
813,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
813,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
814,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.514672096908939,19
814,English,CBC,Gemini,Gemini,1.0,0.0,19
814,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
814,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
814,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.514672096908939,19
814,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
814,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.514672096908939,19
814,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
814,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
814,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
814,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
814,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
814,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
814,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
814,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
814,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
815,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.21920712729537,17
815,English,CBC,Gemini,Gemini,1.0,0.0,17
815,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
815,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
815,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.21920712729537,17
815,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
815,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.21920712729537,17
815,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
815,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
815,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
815,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
815,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
815,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
815,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
815,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
815,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
816,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.085491506544138,19
816,English,CBC,Gemini,Gemini,1.0,0.0,19
816,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
816,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
816,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
816,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
816,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.085491506544138,19
816,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
816,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
816,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
816,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
816,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
816,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
816,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
816,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
816,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
817,English,Raw (no calibration),GPT-4o,Gemini,0.0,3.359685019841269,16
817,English,CBC,Gemini,Gemini,1.0,0.0,16
817,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
817,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
817,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
817,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
817,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,3.3596850198412724,16
817,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
817,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
817,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
817,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
817,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
817,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
817,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
817,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
817,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
818,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.851107804232807,20
818,English,CBC,Gemini,Gemini,1.0,0.0,20
818,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
818,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
818,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.851107804232804,20
818,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
818,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.851107804232807,20
818,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
818,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
818,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
818,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
818,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
818,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
818,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
818,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
818,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
819,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.25329184704185,22
819,English,CBC,Gemini,Gemini,1.0,0.0,22
819,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
819,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
819,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.25329184704185,22
819,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
819,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.25329184704185,22
819,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
819,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
819,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
819,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
819,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
819,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
819,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
819,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
819,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
820,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.16106334509113,18
820,English,CBC,Gemini,Gemini,1.0,0.0,18
820,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
820,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
820,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
820,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
820,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.16106334509113,18
820,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
820,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
820,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
820,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
820,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
820,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
820,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
820,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
820,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
821,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.220238095238098,21
821,English,CBC,Gemini,Gemini,1.0,0.0,21
821,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
821,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
821,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.220238095238102,21
821,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
821,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.220238095238102,21
821,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
821,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
821,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
821,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
821,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
821,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
821,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
821,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
821,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
822,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.986772486772495,21
822,English,CBC,Gemini,Gemini,1.0,0.0,21
822,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
822,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
822,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.986772486772495,21
822,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
822,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.986772486772495,21
822,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
822,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
822,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
822,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
822,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
822,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
822,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
822,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
822,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
823,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.498511904761912,20
823,English,CBC,Gemini,Gemini,1.0,0.0,20
823,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
823,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
823,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
823,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
823,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.498511904761912,20
823,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
823,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
823,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
823,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
823,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
823,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
823,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
823,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
823,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
824,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.838707010582006,20
824,English,CBC,Gemini,Gemini,1.0,0.0,20
824,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
824,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
824,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
824,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
824,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.838707010582013,20
824,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
824,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
824,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
824,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
824,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
824,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
824,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
824,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
824,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
825,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.067460317460316,20
825,English,CBC,Gemini,Gemini,1.0,0.0,20
825,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
825,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
825,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
825,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
825,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.06746031746031,20
825,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
825,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
825,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
825,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
825,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
825,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
825,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
825,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
825,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
826,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.895363408521298,19
826,English,CBC,Gemini,Gemini,1.0,0.0,19
826,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
826,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
826,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.895363408521305,19
826,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
826,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.895363408521305,19
826,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
826,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
826,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
826,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
826,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
826,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
826,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
826,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
826,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
827,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.952380952380949,20
827,English,CBC,Gemini,Gemini,1.0,0.0,20
827,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
827,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
827,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.952380952380949,20
827,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
827,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.952380952380949,20
827,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
827,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
827,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
827,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
827,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
827,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
827,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
827,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
827,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
828,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.547867063492067,20
828,English,CBC,Gemini,Gemini,1.0,0.0,20
828,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
828,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
828,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.547867063492077,20
828,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
828,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.54786706349207,20
828,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
828,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
828,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
828,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
828,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
828,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
828,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
828,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
828,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
829,English,Raw (no calibration),GPT-4o,Gemini,0.0,2.905020703933751,23
829,English,CBC,Gemini,Gemini,1.0,0.0,23
829,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
829,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
829,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
829,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
829,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
829,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
829,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
829,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
829,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
829,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
829,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
829,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
829,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
829,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
830,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.870653817082385,21
830,English,CBC,Gemini,Gemini,1.0,0.0,21
830,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
830,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
830,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.870653817082385,21
830,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
830,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.870653817082385,21
830,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
830,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
830,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
830,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
830,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
830,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
830,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
830,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
830,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
831,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.352926587301596,20
831,English,CBC,Gemini,Gemini,1.0,0.0,20
831,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
831,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
831,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.352926587301596,20
831,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
831,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.352926587301596,20
831,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
831,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
831,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
831,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
831,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
831,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
831,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
831,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
831,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
832,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.50464703425229,19
832,English,CBC,Gemini,Gemini,1.0,0.0,19
832,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
832,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
832,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
832,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
832,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.50464703425229,19
832,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
832,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
832,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
832,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
832,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
832,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
832,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
832,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
832,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
833,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.331478605935125,23
833,English,CBC,Gemini,Gemini,1.0,0.0,23
833,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
833,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
833,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.331478605935132,23
833,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
833,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.331478605935132,23
833,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
833,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
833,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
833,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
833,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
833,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
833,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
833,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
833,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
834,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.616988335738341,22
834,English,CBC,Gemini,Gemini,1.0,0.0,22
834,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
834,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
834,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.616988335738341,22
834,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
834,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.616988335738338,22
834,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
834,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
834,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
834,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
834,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
834,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
834,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
834,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
834,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
835,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.840002204585538,24
835,English,CBC,Gemini,Gemini,1.0,0.0,24
835,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
835,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
835,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
835,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
835,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.840002204585538,24
835,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
835,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
835,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
835,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
835,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
835,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
835,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
835,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
835,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
836,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.986945019553723,23
836,English,CBC,Gemini,Gemini,1.0,0.0,23
836,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
836,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
836,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.986945019553723,23
836,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
836,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.986945019553726,23
836,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
836,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
836,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
836,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
836,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
836,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
836,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
836,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
836,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
837,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.455552549302546,22
837,English,CBC,Gemini,Gemini,1.0,0.0,22
837,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
837,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
837,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.455552549302539,22
837,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
837,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.455552549302539,22
837,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
837,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
837,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
837,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
837,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
837,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
837,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
837,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
837,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
838,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.466269841269842,18
838,English,CBC,Gemini,Gemini,1.0,0.0,18
838,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
838,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
838,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
838,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
838,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.466269841269849,18
838,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
838,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
838,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
838,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
838,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
838,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
838,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
838,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
838,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
839,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.083250661375665,20
839,English,CBC,Gemini,Gemini,1.0,0.0,20
839,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
839,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
839,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.083250661375665,20
839,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
839,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.083250661375658,20
839,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
839,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
839,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
839,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
839,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
839,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
839,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
839,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
839,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
840,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.753821281599059,18
840,English,CBC,Gemini,Gemini,1.0,0.0,18
840,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
840,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
840,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
840,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
840,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.753821281599055,18
840,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
840,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
840,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
840,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
840,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
840,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
840,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
840,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
840,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
841,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.740761408730158,16
841,English,CBC,Gemini,Gemini,1.0,0.0,16
841,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
841,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
841,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.740761408730158,16
841,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
841,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.740761408730158,16
841,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
841,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
841,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
841,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
841,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
841,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
841,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
841,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
841,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
842,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.96364271017049,18
842,English,CBC,Gemini,Gemini,1.0,0.0,18
842,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
842,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
842,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.96364271017049,18
842,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
842,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.96364271017049,18
842,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
842,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
842,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
842,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
842,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
842,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
842,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
842,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
842,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
843,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.126488095238102,16
843,English,CBC,Gemini,Gemini,1.0,0.0,16
843,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
843,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
843,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.126488095238102,16
843,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
843,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.126488095238102,16
843,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
843,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
843,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
843,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
843,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
843,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
843,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
843,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
843,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
844,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.55282738095238,20
844,English,CBC,Gemini,Gemini,1.0,0.0,20
844,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
844,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
844,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.55282738095238,20
844,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
844,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.55282738095238,20
844,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
844,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
844,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
844,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
844,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
844,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
844,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
844,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
844,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
845,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.493972462722468,22
845,English,CBC,Gemini,Gemini,1.0,0.0,22
845,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
845,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
845,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.493972462722468,22
845,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
845,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.493972462722468,22
845,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
845,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
845,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
845,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
845,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
845,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
845,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
845,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
845,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
846,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.826451877047116,21
846,English,CBC,Gemini,Gemini,1.0,0.0,21
846,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
846,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
846,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
846,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
846,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.826451877047113,21
846,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
846,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
846,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
846,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
846,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
846,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
846,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
846,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
846,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
847,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.959684840119621,23
847,English,CBC,Gemini,Gemini,1.0,0.0,23
847,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
847,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
847,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
847,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
847,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.959684840119621,23
847,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
847,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
847,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
847,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
847,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
847,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
847,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
847,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
847,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
848,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.5830761316872355,18
848,English,CBC,Gemini,Gemini,1.0,0.0,18
848,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
848,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
848,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
848,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
848,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.58307613168725,18
848,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
848,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
848,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
848,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
848,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
848,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
848,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
848,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
848,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
849,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.489379084967325,17
849,English,CBC,Gemini,Gemini,1.0,0.0,17
849,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
849,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
849,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.489379084967325,17
849,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
849,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.489379084967325,17
849,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
849,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
849,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
849,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
849,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
849,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
849,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
849,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
849,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
850,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.425438596491233,19
850,English,CBC,Gemini,Gemini,1.0,0.0,19
850,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
850,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
850,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.425438596491233,19
850,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
850,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.425438596491233,19
850,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
850,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
850,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
850,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
850,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
850,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
850,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
850,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
850,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
851,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.007275132275126,18
851,English,CBC,Gemini,Gemini,1.0,0.0,18
851,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
851,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
851,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
851,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
851,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.007275132275126,18
851,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
851,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
851,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
851,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
851,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
851,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
851,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
851,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
851,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
852,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.823308270676694,19
852,English,CBC,Gemini,Gemini,1.0,0.0,19
852,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
852,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
852,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
852,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
852,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.823308270676698,19
852,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
852,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
852,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
852,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
852,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
852,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
852,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
852,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
852,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
853,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.506735588972425,19
853,English,CBC,Gemini,Gemini,1.0,0.0,19
853,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
853,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
853,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,5.506735588972418,19
853,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
853,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.506735588972425,19
853,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
853,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
853,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
853,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
853,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
853,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
853,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
853,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
853,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
854,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.991402116402128,18
854,English,CBC,Gemini,Gemini,1.0,0.0,18
854,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
854,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
854,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.991402116402128,18
854,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
854,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.99140211640212,18
854,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
854,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
854,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
854,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
854,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
854,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
854,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
854,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
854,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
855,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.083207357016889,21
855,English,CBC,Gemini,Gemini,1.0,0.0,21
855,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
855,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
855,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.083207357016889,21
855,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
855,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.083207357016892,21
855,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
855,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
855,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
855,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
855,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
855,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
855,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
855,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
855,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
856,English,Raw (no calibration),GPT-4o,Gemini,0.0,3.569601086048465,19
856,English,CBC,Gemini,Gemini,1.0,0.0,19
856,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
856,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
856,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
856,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
856,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,3.5696010860484506,19
856,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
856,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
856,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
856,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
856,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
856,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
856,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
856,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
856,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
857,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.617800024050027,22
857,English,CBC,Gemini,Gemini,1.0,0.0,22
857,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
857,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
857,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
857,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
857,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.617800024050027,22
857,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
857,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
857,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
857,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
857,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
857,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
857,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
857,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
857,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
858,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.550125313283218,19
858,English,CBC,Gemini,Gemini,1.0,0.0,19
858,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
858,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
858,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
858,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
858,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.550125313283218,19
858,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
858,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
858,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
858,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
858,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
858,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
858,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
858,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
858,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
859,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.790343915343925,20
859,English,CBC,Gemini,Gemini,1.0,0.0,20
859,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
859,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
859,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
859,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
859,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.790343915343925,20
859,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
859,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
859,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
859,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
859,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
859,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
859,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
859,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
859,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
860,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.08818342151676,15
860,English,CBC,Gemini,Gemini,1.0,0.0,15
860,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
860,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
860,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.08818342151676,15
860,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
860,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.088183421516753,15
860,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
860,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
860,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
860,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
860,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
860,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
860,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
860,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
860,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
861,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.795505521048995,23
861,English,CBC,Gemini,Gemini,1.0,0.0,23
861,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
861,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
861,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
861,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
861,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.795505521048995,23
861,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
861,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
861,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
861,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
861,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
861,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
861,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
861,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
861,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
862,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.694297472075249,18
862,English,CBC,Gemini,Gemini,1.0,0.0,18
862,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
862,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
862,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
862,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
862,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.694297472075249,18
862,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
862,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
862,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
862,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
862,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
862,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
862,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
862,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
862,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
863,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.905481637099282,17
863,English,CBC,Gemini,Gemini,1.0,0.0,17
863,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
863,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
863,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
863,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
863,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.905481637099282,17
863,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
863,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
863,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
863,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
863,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
863,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
863,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
863,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
863,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
864,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.55654761904762,17
864,English,CBC,Gemini,Gemini,1.0,0.0,17
864,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
864,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
864,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
864,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
864,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.55654761904762,17
864,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
864,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
864,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
864,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
864,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
864,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
864,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
864,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
864,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
865,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.800264550264544,24
865,English,CBC,Gemini,Gemini,1.0,0.0,24
865,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
865,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
865,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.800264550264544,24
865,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
865,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.800264550264544,24
865,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
865,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
865,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
865,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
865,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
865,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
865,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
865,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
865,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
866,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.148706183862426,16
866,English,CBC,Gemini,Gemini,1.0,0.0,16
866,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
866,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
866,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
866,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
866,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.148706183862423,16
866,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
866,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
866,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
866,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
866,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
866,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
866,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
866,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
866,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
867,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.92583406819518,18
867,English,CBC,Gemini,Gemini,1.0,0.0,18
867,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
867,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
867,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.925834068195183,18
867,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
867,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.925834068195176,18
867,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
867,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
867,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
867,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
867,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
867,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
867,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
867,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
867,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
868,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.303873360938574,23
868,English,CBC,Gemini,Gemini,1.0,0.0,23
868,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
868,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
868,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
868,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
868,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
868,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
868,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
868,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
868,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
868,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
868,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
868,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
868,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
868,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
869,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.90796435533278,19
869,English,CBC,Gemini,Gemini,1.0,0.0,19
869,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
869,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
869,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.907964355332773,19
869,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
869,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.907964355332773,19
869,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
869,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
869,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
869,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
869,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
869,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
869,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
869,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
869,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
870,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.849454365079367,20
870,English,CBC,Gemini,Gemini,1.0,0.0,20
870,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
870,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
870,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.849454365079367,20
870,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
870,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.849454365079367,20
870,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
870,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
870,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
870,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
870,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
870,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
870,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
870,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
870,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
871,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.051587301587297,15
871,English,CBC,Gemini,Gemini,1.0,0.0,15
871,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
871,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
871,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.051587301587297,15
871,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
871,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.05158730158729,15
871,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
871,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
871,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
871,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
871,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
871,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
871,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
871,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
871,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
872,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.328869047619037,22
872,English,CBC,Gemini,Gemini,1.0,0.0,22
872,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
872,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
872,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.328869047619051,22
872,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
872,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.328869047619044,22
872,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
872,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
872,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
872,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
872,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
872,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
872,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
872,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
872,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
873,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.315310846560834,18
873,English,CBC,Gemini,Gemini,1.0,0.0,18
873,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
873,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
873,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
873,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
873,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.315310846560841,18
873,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
873,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
873,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
873,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
873,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
873,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
873,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
873,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
873,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
874,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.354497354497354,15
874,English,CBC,Gemini,Gemini,1.0,0.0,15
874,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
874,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
874,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
874,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
874,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.354497354497358,15
874,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
874,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
874,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
874,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
874,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
874,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
874,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
874,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
874,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
875,English,Raw (no calibration),GPT-4o,Gemini,0.0,3.613199665831246,19
875,English,CBC,Gemini,Gemini,1.0,0.0,19
875,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
875,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
875,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
875,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
875,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,3.613199665831246,19
875,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
875,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
875,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
875,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
875,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
875,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
875,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
875,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
875,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
876,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.264608621226273,17
876,English,CBC,Gemini,Gemini,1.0,0.0,17
876,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
876,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
876,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
876,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
876,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.26460862122627,17
876,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
876,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
876,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
876,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
876,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
876,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
876,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
876,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
876,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
877,English,Raw (no calibration),GPT-4o,Gemini,0.0,1.8234678130511455,18
877,English,CBC,Gemini,Gemini,1.0,0.0,18
877,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
877,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
877,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
877,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
877,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,1.8234678130511455,18
877,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
877,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
877,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
877,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
877,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
877,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
877,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
877,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
877,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
878,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.124098124098111,22
878,English,CBC,Gemini,Gemini,1.0,0.0,22
878,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
878,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
878,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
878,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
878,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.124098124098126,22
878,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
878,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
878,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
878,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
878,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
878,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
878,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
878,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
878,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
879,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.422867063492063,20
879,English,CBC,Gemini,Gemini,1.0,0.0,20
879,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
879,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
879,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.422867063492063,20
879,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
879,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.42286706349206,20
879,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
879,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
879,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
879,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
879,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
879,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
879,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
879,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
879,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
880,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.564061581422692,18
880,English,CBC,Gemini,Gemini,1.0,0.0,18
880,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
880,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
880,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
880,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
880,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.564061581422692,18
880,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
880,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
880,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
880,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
880,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
880,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
880,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
880,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
880,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
881,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.375157470395553,21
881,English,CBC,Gemini,Gemini,1.0,0.0,21
881,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
881,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
881,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.37515747039555,21
881,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
881,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.37515747039556,21
881,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
881,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
881,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
881,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
881,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
881,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
881,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
881,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
881,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
882,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.621929327286473,21
882,English,CBC,Gemini,Gemini,1.0,0.0,21
882,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
882,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
882,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.621929327286466,21
882,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
882,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.621929327286477,21
882,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
882,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
882,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
882,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
882,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
882,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
882,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
882,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
882,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
883,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.705670426065154,19
883,English,CBC,Gemini,Gemini,1.0,0.0,19
883,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
883,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
883,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
883,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
883,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.705670426065154,19
883,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
883,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
883,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
883,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
883,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
883,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
883,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
883,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
883,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
884,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.406651549508695,21
884,English,CBC,Gemini,Gemini,1.0,0.0,21
884,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
884,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
884,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.406651549508695,21
884,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
884,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.406651549508691,21
884,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
884,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
884,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
884,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
884,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
884,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
884,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
884,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
884,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
885,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.35342261904762,16
885,English,CBC,Gemini,Gemini,1.0,0.0,16
885,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
885,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
885,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
885,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
885,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.35342261904762,16
885,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
885,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
885,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
885,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
885,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
885,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
885,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
885,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
885,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
886,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.366530717225157,18
886,English,CBC,Gemini,Gemini,1.0,0.0,18
886,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
886,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
886,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.36653071722516,18
886,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
886,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.36653071722516,18
886,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
886,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
886,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
886,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
886,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
886,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
886,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
886,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
886,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
887,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.535962301587311,20
887,English,CBC,Gemini,Gemini,1.0,0.0,20
887,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
887,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
887,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
887,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
887,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.535962301587304,20
887,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
887,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
887,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
887,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
887,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
887,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
887,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
887,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
887,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
888,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.99955908289241,18
888,English,CBC,Gemini,Gemini,1.0,0.0,18
888,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
888,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
888,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.999559082892418,18
888,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
888,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.999559082892404,18
888,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
888,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
888,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
888,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
888,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
888,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
888,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
888,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
888,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
889,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.603692201518285,23
889,English,CBC,Gemini,Gemini,1.0,0.0,23
889,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
889,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
889,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.603692201518285,23
889,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
889,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.603692201518285,23
889,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
889,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
889,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
889,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
889,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
889,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
889,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
889,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
889,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
890,English,Raw (no calibration),GPT-4o,Gemini,0.0,17.826797385620914,17
890,English,CBC,Gemini,Gemini,1.0,0.0,17
890,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
890,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
890,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,17.826797385620914,17
890,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
890,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,17.82679738562091,17
890,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
890,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
890,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
890,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
890,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
890,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
890,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
890,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
890,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
891,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.468005952380949,20
891,English,CBC,Gemini,Gemini,1.0,0.0,20
891,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
891,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
891,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
891,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
891,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.468005952380949,20
891,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
891,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
891,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
891,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
891,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
891,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
891,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
891,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
891,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
892,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.168430335097,18
892,English,CBC,Gemini,Gemini,1.0,0.0,18
892,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
892,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
892,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.168430335097,18
892,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
892,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.168430335097003,18
892,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
892,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
892,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
892,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
892,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
892,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
892,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
892,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
892,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
893,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.428703703703704,25
893,English,CBC,Gemini,Gemini,1.0,0.0,25
893,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
893,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
893,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.428703703703704,25
893,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
893,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.428703703703704,25
893,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
893,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
893,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
893,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
893,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
893,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
893,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
893,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
893,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
894,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.28149801587302,20
894,English,CBC,Gemini,Gemini,1.0,0.0,20
894,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
894,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
894,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
894,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
894,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.28149801587302,20
894,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
894,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
894,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
894,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
894,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
894,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
894,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
894,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
894,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
895,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.963248556998565,22
895,English,CBC,Gemini,Gemini,1.0,0.0,22
895,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
895,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
895,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
895,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
895,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,4.9632485569985505,22
895,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
895,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
895,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
895,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
895,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
895,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
895,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
895,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
895,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
896,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.545778697952613,23
896,English,CBC,Gemini,Gemini,1.0,0.0,23
896,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
896,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
896,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
896,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
896,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.545778697952613,23
896,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
896,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
896,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
896,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
896,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
896,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
896,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
896,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
896,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
897,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.437289562289564,22
897,English,CBC,Gemini,Gemini,1.0,0.0,22
897,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
897,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
897,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
897,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
897,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.437289562289564,22
897,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
897,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
897,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
897,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
897,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
897,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
897,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
897,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
897,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
898,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.91594516594516,22
898,English,CBC,Gemini,Gemini,1.0,0.0,22
898,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
898,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
898,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.915945165945168,22
898,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
898,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.915945165945175,22
898,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
898,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
898,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
898,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
898,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
898,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
898,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
898,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
898,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
899,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.653369534948482,19
899,English,CBC,Gemini,Gemini,1.0,0.0,19
899,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
899,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
899,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
899,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
899,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.653369534948478,19
899,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
899,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
899,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
899,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
899,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
899,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
899,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
899,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
899,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
900,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.977869352869352,26
900,English,CBC,Gemini,Gemini,1.0,0.0,26
900,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
900,Arabic,CBC,Gemini,Gemini,1.0,0.0,26
900,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.977869352869348,26
900,Turkish,CBC,Gemini,Gemini,1.0,0.0,26
900,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.977869352869352,26
900,Chinese,CBC,Gemini,Gemini,1.0,0.0,26
900,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
900,Hindi,CBC,Gemini,Gemini,1.0,0.0,26
900,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
900,Japanese,CBC,Gemini,Gemini,1.0,0.0,26
900,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
900,Spanish,CBC,Gemini,Gemini,1.0,0.0,26
900,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
900,Swahili,CBC,Gemini,Gemini,1.0,0.0,26
901,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.912771898883001,18
901,English,CBC,Gemini,Gemini,1.0,0.0,18
901,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
901,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
901,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.912771898882994,18
901,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
901,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.912771898883001,18
901,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
901,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
901,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
901,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
901,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
901,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
901,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
901,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
901,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
902,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.186995265942635,19
902,English,CBC,Gemini,Gemini,1.0,0.0,19
902,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
902,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
902,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
902,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
902,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.1869952659426275,19
902,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
902,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
902,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
902,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
902,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
902,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
902,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
902,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
902,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
903,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.686507936507944,15
903,English,CBC,Gemini,Gemini,1.0,0.0,15
903,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
903,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
903,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.686507936507937,15
903,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
903,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.68650793650794,15
903,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
903,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
903,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
903,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
903,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
903,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
903,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
903,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
903,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
904,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.189014202172096,19
904,English,CBC,Gemini,Gemini,1.0,0.0,19
904,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
904,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
904,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
904,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
904,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.189014202172103,19
904,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
904,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
904,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
904,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
904,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
904,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
904,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
904,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
904,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
905,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.255952380952376,24
905,English,CBC,Gemini,Gemini,1.0,0.0,24
905,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
905,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
905,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.25595238095238,24
905,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
905,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.25595238095238,24
905,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
905,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
905,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
905,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
905,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
905,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
905,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
905,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
905,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
906,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.652934419381793,19
906,English,CBC,Gemini,Gemini,1.0,0.0,19
906,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
906,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
906,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.652934419381793,19
906,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
906,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.652934419381797,19
906,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
906,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
906,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
906,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
906,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
906,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
906,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
906,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
906,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
907,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.347098214285715,24
907,English,CBC,Gemini,Gemini,1.0,0.0,24
907,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
907,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
907,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
907,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
907,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.347098214285715,24
907,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
907,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
907,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
907,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
907,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
907,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
907,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
907,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
907,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
908,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.1579861111111,20
908,English,CBC,Gemini,Gemini,1.0,0.0,20
908,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
908,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
908,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
908,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
908,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.1579861111111,20
908,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
908,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
908,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
908,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
908,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
908,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
908,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
908,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
908,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
909,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.573330026455025,20
909,English,CBC,Gemini,Gemini,1.0,0.0,20
909,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
909,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
909,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.573330026455025,20
909,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
909,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.573330026455025,20
909,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
909,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
909,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
909,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
909,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
909,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
909,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
909,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
909,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
910,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.240575396825395,18
910,English,CBC,Gemini,Gemini,1.0,0.0,18
910,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
910,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
910,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,5.240575396825388,18
910,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
910,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.240575396825395,18
910,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
910,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
910,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
910,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
910,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
910,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
910,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
910,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
910,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
911,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.734649122807017,19
911,English,CBC,Gemini,Gemini,1.0,0.0,19
911,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
911,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
911,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
911,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
911,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.7346491228070136,19
911,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
911,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
911,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
911,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
911,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
911,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
911,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
911,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
911,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
912,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.37414021164021,25
912,English,CBC,Gemini,Gemini,1.0,0.0,25
912,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
912,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
912,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.37414021164021,25
912,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
912,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.37414021164021,25
912,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
912,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
912,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
912,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
912,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
912,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
912,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
912,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
912,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
913,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.116447210197208,22
913,English,CBC,Gemini,Gemini,1.0,0.0,22
913,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
913,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
913,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
913,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
913,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
913,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
913,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
913,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
913,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
913,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
913,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
913,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
913,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
913,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
914,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.943688586545733,21
914,English,CBC,Gemini,Gemini,1.0,0.0,21
914,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
914,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
914,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
914,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
914,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.943688586545733,21
914,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
914,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
914,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
914,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
914,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
914,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
914,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
914,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
914,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
915,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.356915509259256,16
915,English,CBC,Gemini,Gemini,1.0,0.0,16
915,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
915,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
915,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
915,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
915,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.356915509259256,16
915,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
915,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
915,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
915,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
915,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
915,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
915,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
915,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
915,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
916,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.632523148148152,16
916,English,CBC,Gemini,Gemini,1.0,0.0,16
916,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
916,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
916,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
916,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
916,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,4.632523148148145,16
916,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
916,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
916,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
916,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
916,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
916,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
916,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
916,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
916,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
917,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.53408029878618,17
917,English,CBC,Gemini,Gemini,1.0,0.0,17
917,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
917,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
917,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
917,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
917,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.53408029878618,17
917,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
917,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
917,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
917,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
917,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
917,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
917,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
917,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
917,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
918,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.917906746031747,20
918,English,CBC,Gemini,Gemini,1.0,0.0,20
918,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
918,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
918,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
918,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
918,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.917906746031747,20
918,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
918,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
918,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
918,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
918,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
918,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
918,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
918,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
918,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
919,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.939484126984134,20
919,English,CBC,Gemini,Gemini,1.0,0.0,20
919,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
919,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
919,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.939484126984134,20
919,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
919,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.939484126984134,20
919,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
919,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
919,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
919,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
919,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
919,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
919,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
919,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
919,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
920,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.249503968253968,20
920,English,CBC,Gemini,Gemini,1.0,0.0,20
920,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
920,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
920,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.249503968253968,20
920,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
920,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.249503968253972,20
920,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
920,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
920,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
920,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
920,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
920,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
920,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
920,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
920,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
921,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.656228433402344,23
921,English,CBC,Gemini,Gemini,1.0,0.0,23
921,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
921,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
921,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.656228433402347,23
921,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
921,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.656228433402347,23
921,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
921,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
921,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
921,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
921,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
921,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
921,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
921,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
921,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
922,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.331890331890328,22
922,English,CBC,Gemini,Gemini,1.0,0.0,22
922,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
922,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
922,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.331890331890328,22
922,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
922,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.331890331890328,22
922,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
922,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
922,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
922,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
922,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
922,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
922,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
922,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
922,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
923,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.630391649413383,23
923,English,CBC,Gemini,Gemini,1.0,0.0,23
923,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
923,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
923,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.630391649413383,23
923,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
923,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.630391649413387,23
923,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
923,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
923,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
923,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
923,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
923,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
923,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
923,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
923,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
924,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.140002784739622,19
924,English,CBC,Gemini,Gemini,1.0,0.0,19
924,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
924,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
924,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.140002784739622,19
924,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
924,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.140002784739622,19
924,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
924,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
924,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
924,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
924,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
924,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
924,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
924,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
924,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
925,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.221466364323504,21
925,English,CBC,Gemini,Gemini,1.0,0.0,21
925,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
925,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
925,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.221466364323504,21
925,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
925,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.221466364323504,21
925,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
925,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
925,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
925,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
925,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
925,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
925,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
925,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
925,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
926,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.210703262786591,24
926,English,CBC,Gemini,Gemini,1.0,0.0,24
926,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
926,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
926,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.210703262786588,24
926,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
926,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.210703262786588,24
926,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
926,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
926,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
926,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
926,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
926,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
926,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
926,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
926,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
927,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.469246031746025,25
927,English,CBC,Gemini,Gemini,1.0,0.0,25
927,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
927,Arabic,CBC,Gemini,Gemini,1.0,0.0,25
927,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.469246031746025,25
927,Turkish,CBC,Gemini,Gemini,1.0,0.0,25
927,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.469246031746025,25
927,Chinese,CBC,Gemini,Gemini,1.0,0.0,25
927,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
927,Hindi,CBC,Gemini,Gemini,1.0,0.0,25
927,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
927,Japanese,CBC,Gemini,Gemini,1.0,0.0,25
927,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
927,Spanish,CBC,Gemini,Gemini,1.0,0.0,25
927,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,25
927,Swahili,CBC,Gemini,Gemini,1.0,0.0,25
928,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.13547867063491,16
928,English,CBC,Gemini,Gemini,1.0,0.0,16
928,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
928,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
928,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
928,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
928,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.135478670634921,16
928,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
928,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
928,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
928,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
928,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
928,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
928,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
928,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
928,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
929,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.983554639804645,26
929,English,CBC,Gemini,Gemini,1.0,0.0,26
929,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
929,Arabic,CBC,Gemini,Gemini,1.0,0.0,26
929,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.983554639804638,26
929,Turkish,CBC,Gemini,Gemini,1.0,0.0,26
929,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.983554639804648,26
929,Chinese,CBC,Gemini,Gemini,1.0,0.0,26
929,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
929,Hindi,CBC,Gemini,Gemini,1.0,0.0,26
929,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
929,Japanese,CBC,Gemini,Gemini,1.0,0.0,26
929,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
929,Spanish,CBC,Gemini,Gemini,1.0,0.0,26
929,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,26
929,Swahili,CBC,Gemini,Gemini,1.0,0.0,26
930,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.485702614379086,17
930,English,CBC,Gemini,Gemini,1.0,0.0,17
930,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
930,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
930,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
930,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
930,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.485702614379093,17
930,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
930,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
930,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
930,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
930,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
930,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
930,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
930,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
930,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
931,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.3401124338624335,24
931,English,CBC,Gemini,Gemini,1.0,0.0,24
931,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
931,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
931,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
931,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
931,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.3401124338624335,24
931,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
931,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
931,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
931,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
931,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
931,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
931,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
931,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
931,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
932,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.911863819601912,21
932,English,CBC,Gemini,Gemini,1.0,0.0,21
932,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
932,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
932,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
932,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
932,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.911863819601912,21
932,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
932,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
932,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
932,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
932,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
932,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
932,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
932,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
932,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
933,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.033234126984127,20
933,English,CBC,Gemini,Gemini,1.0,0.0,20
933,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
933,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
933,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.03323412698412,20
933,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
933,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.033234126984112,20
933,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
933,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
933,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
933,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
933,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
933,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
933,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
933,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
933,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
934,English,Raw (no calibration),GPT-4o,Gemini,0.0,4.440943043884211,17
934,English,CBC,Gemini,Gemini,1.0,0.0,17
934,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
934,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
934,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
934,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
934,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,4.440943043884218,17
934,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
934,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
934,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
934,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
934,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
934,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
934,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
934,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
934,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
935,English,Raw (no calibration),GPT-4o,Gemini,0.0,16.036127645502646,20
935,English,CBC,Gemini,Gemini,1.0,0.0,20
935,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
935,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
935,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,16.036127645502646,20
935,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
935,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,16.036127645502646,20
935,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
935,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
935,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
935,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
935,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
935,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
935,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
935,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
935,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
936,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.361917162698411,16
936,English,CBC,Gemini,Gemini,1.0,0.0,16
936,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
936,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
936,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
936,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
936,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.361917162698411,16
936,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
936,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
936,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
936,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
936,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
936,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
936,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
936,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
936,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
937,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.191027336860678,15
937,English,CBC,Gemini,Gemini,1.0,0.0,15
937,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
937,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
937,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
937,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
937,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.191027336860685,15
937,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
937,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
937,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
937,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
937,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
937,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
937,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
937,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
937,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
938,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.320631914381906,22
938,English,CBC,Gemini,Gemini,1.0,0.0,22
938,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
938,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
938,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
938,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
938,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.320631914381906,22
938,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
938,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
938,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
938,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
938,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
938,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
938,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
938,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
938,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
939,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.978896103896091,22
939,English,CBC,Gemini,Gemini,1.0,0.0,22
939,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
939,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
939,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
939,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
939,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.978896103896091,22
939,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
939,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
939,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
939,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
939,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
939,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
939,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
939,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
939,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
940,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.55739271017049,27
940,English,CBC,Gemini,Gemini,1.0,0.0,27
940,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,27
940,Arabic,CBC,Gemini,Gemini,1.0,0.0,27
940,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,27
940,Turkish,CBC,Gemini,Gemini,1.0,0.0,27
940,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.55739271017049,27
940,Chinese,CBC,Gemini,Gemini,1.0,0.0,27
940,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,27
940,Hindi,CBC,Gemini,Gemini,1.0,0.0,27
940,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,27
940,Japanese,CBC,Gemini,Gemini,1.0,0.0,27
940,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,27
940,Spanish,CBC,Gemini,Gemini,1.0,0.0,27
940,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,27
940,Swahili,CBC,Gemini,Gemini,1.0,0.0,27
941,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.831585411942555,21
941,English,CBC,Gemini,Gemini,1.0,0.0,21
941,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
941,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
941,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.831585411942562,21
941,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
941,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.83158541194257,21
941,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
941,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
941,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
941,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
941,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
941,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
941,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
941,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
941,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
942,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.941116898148145,16
942,English,CBC,Gemini,Gemini,1.0,0.0,16
942,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
942,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
942,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.941116898148145,16
942,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
942,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.941116898148142,16
942,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
942,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
942,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
942,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
942,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
942,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
942,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
942,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
942,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
943,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.35229925303453,17
943,English,CBC,Gemini,Gemini,1.0,0.0,17
943,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
943,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
943,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.352299253034538,17
943,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
943,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.35229925303453,17
943,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
943,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
943,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
943,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
943,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
943,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
943,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
943,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
943,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
944,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.184697855750485,19
944,English,CBC,Gemini,Gemini,1.0,0.0,19
944,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
944,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
944,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.184697855750485,19
944,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
944,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.184697855750485,19
944,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
944,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
944,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
944,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
944,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
944,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
944,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
944,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
944,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
945,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.216683201058203,20
945,English,CBC,Gemini,Gemini,1.0,0.0,20
945,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
945,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
945,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
945,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
945,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.2166832010582,20
945,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
945,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
945,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
945,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
945,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
945,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
945,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
945,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
945,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
946,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.78860780423281,20
946,English,CBC,Gemini,Gemini,1.0,0.0,20
946,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
946,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
946,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.78860780423281,20
946,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
946,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.78860780423281,20
946,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
946,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
946,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
946,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
946,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
946,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
946,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
946,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
946,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
947,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.507275132275133,18
947,English,CBC,Gemini,Gemini,1.0,0.0,18
947,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
947,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
947,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,14.50727513227514,18
947,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
947,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.507275132275133,18
947,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
947,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
947,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
947,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
947,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
947,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
947,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
947,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
947,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
948,English,Raw (no calibration),GPT-4o,Gemini,0.0,17.088752939447375,18
948,English,CBC,Gemini,Gemini,1.0,0.0,18
948,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
948,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
948,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,17.088752939447375,18
948,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
948,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,17.088752939447378,18
948,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
948,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
948,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
948,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
948,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
948,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
948,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
948,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
948,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
949,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.21894540644541,22
949,English,CBC,Gemini,Gemini,1.0,0.0,22
949,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
949,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
949,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
949,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
949,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.21894540644541,22
949,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
949,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
949,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
949,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
949,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
949,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
949,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
949,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
949,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
950,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.899125833908442,23
950,English,CBC,Gemini,Gemini,1.0,0.0,23
950,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
950,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
950,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.899125833908442,23
950,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
950,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.899125833908442,23
950,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
950,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
950,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
950,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
950,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
950,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
950,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
950,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
950,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
951,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.813022138680033,19
951,English,CBC,Gemini,Gemini,1.0,0.0,19
951,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
951,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
951,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
951,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
951,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.8130221386800365,19
951,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
951,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
951,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
951,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
951,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
951,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
951,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
951,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
951,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
952,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.260333994708994,20
952,English,CBC,Gemini,Gemini,1.0,0.0,20
952,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
952,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
952,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.260333994709,20
952,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
952,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.260333994709,20
952,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
952,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
952,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
952,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
952,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
952,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
952,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
952,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
952,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
953,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.873801256613753,24
953,English,CBC,Gemini,Gemini,1.0,0.0,24
953,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
953,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
953,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.873801256613746,24
953,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
953,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.87380125661376,24
953,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
953,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
953,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
953,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
953,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
953,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
953,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
953,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
953,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
954,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.408541194255477,21
954,English,CBC,Gemini,Gemini,1.0,0.0,21
954,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
954,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
954,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
954,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
954,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.408541194255477,21
954,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
954,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
954,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
954,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
954,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
954,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
954,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
954,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
954,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
955,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.420882936507937,20
955,English,CBC,Gemini,Gemini,1.0,0.0,20
955,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
955,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
955,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
955,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
955,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.420882936507944,20
955,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
955,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
955,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
955,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
955,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
955,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
955,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
955,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
955,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
956,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.585978835978821,24
956,English,CBC,Gemini,Gemini,1.0,0.0,24
956,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
956,Arabic,CBC,Gemini,Gemini,1.0,0.0,24
956,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.585978835978821,24
956,Turkish,CBC,Gemini,Gemini,1.0,0.0,24
956,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.585978835978828,24
956,Chinese,CBC,Gemini,Gemini,1.0,0.0,24
956,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
956,Hindi,CBC,Gemini,Gemini,1.0,0.0,24
956,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
956,Japanese,CBC,Gemini,Gemini,1.0,0.0,24
956,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
956,Spanish,CBC,Gemini,Gemini,1.0,0.0,24
956,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,24
956,Swahili,CBC,Gemini,Gemini,1.0,0.0,24
957,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.503306878306887,22
957,English,CBC,Gemini,Gemini,1.0,0.0,22
957,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
957,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
957,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.503306878306887,22
957,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
957,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.5033068783068835,22
957,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
957,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
957,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
957,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
957,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
957,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
957,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
957,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
957,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
958,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.359773982056598,23
958,English,CBC,Gemini,Gemini,1.0,0.0,23
958,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
958,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
958,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.359773982056595,23
958,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
958,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.359773982056595,23
958,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
958,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
958,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
958,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
958,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
958,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
958,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
958,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
958,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
959,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.272321428571445,16
959,English,CBC,Gemini,Gemini,1.0,0.0,16
959,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
959,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
959,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.272321428571445,16
959,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
959,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.272321428571438,16
959,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
959,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
959,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
959,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
959,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
959,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
959,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
959,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
959,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
960,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.015936004031232,21
960,English,CBC,Gemini,Gemini,1.0,0.0,21
960,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
960,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
960,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.01593600403124,21
960,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
960,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.01593600403124,21
960,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
960,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
960,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
960,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
960,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
960,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
960,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
960,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
960,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
961,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.029761904761898,20
961,English,CBC,Gemini,Gemini,1.0,0.0,20
961,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
961,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
961,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
961,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
961,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.029761904761898,20
961,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
961,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
961,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
961,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
961,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
961,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
961,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
961,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
961,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
962,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.74867724867724,21
962,English,CBC,Gemini,Gemini,1.0,0.0,21
962,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
962,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
962,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
962,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
962,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.748677248677247,21
962,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
962,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
962,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
962,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
962,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
962,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
962,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
962,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
962,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
963,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.365835222978092,21
963,English,CBC,Gemini,Gemini,1.0,0.0,21
963,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
963,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
963,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.365835222978092,21
963,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
963,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.365835222978092,21
963,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
963,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
963,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
963,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
963,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
963,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
963,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
963,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
963,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
964,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.358566252587991,23
964,English,CBC,Gemini,Gemini,1.0,0.0,23
964,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
964,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
964,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
964,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
964,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.358566252587991,23
964,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
964,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
964,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
964,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
964,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
964,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
964,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
964,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
964,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
965,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.984487734487743,22
965,English,CBC,Gemini,Gemini,1.0,0.0,22
965,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
965,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
965,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
965,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
965,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.984487734487743,22
965,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
965,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
965,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
965,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
965,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
965,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
965,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
965,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
965,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
966,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.957215293524811,21
966,English,CBC,Gemini,Gemini,1.0,0.0,21
966,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
966,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
966,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.957215293524811,21
966,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
966,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.957215293524811,21
966,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
966,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
966,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
966,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
966,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
966,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
966,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
966,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
966,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
967,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.884288014722802,23
967,English,CBC,Gemini,Gemini,1.0,0.0,23
967,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
967,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
967,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,13.884288014722799,23
967,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
967,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.884288014722799,23
967,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
967,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
967,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
967,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
967,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
967,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
967,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
967,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
967,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
968,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.101679319070627,23
968,English,CBC,Gemini,Gemini,1.0,0.0,23
968,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
968,Arabic,CBC,Gemini,Gemini,1.0,0.0,23
968,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
968,Turkish,CBC,Gemini,Gemini,1.0,0.0,23
968,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.101679319070627,23
968,Chinese,CBC,Gemini,Gemini,1.0,0.0,23
968,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
968,Hindi,CBC,Gemini,Gemini,1.0,0.0,23
968,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
968,Japanese,CBC,Gemini,Gemini,1.0,0.0,23
968,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
968,Spanish,CBC,Gemini,Gemini,1.0,0.0,23
968,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,23
968,Swahili,CBC,Gemini,Gemini,1.0,0.0,23
969,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.520311194653299,19
969,English,CBC,Gemini,Gemini,1.0,0.0,19
969,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
969,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
969,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
969,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
969,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
969,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
969,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
969,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
969,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
969,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
969,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
969,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
969,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
969,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
970,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.221781305114632,18
970,English,CBC,Gemini,Gemini,1.0,0.0,18
970,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
970,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
970,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.221781305114632,18
970,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
970,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.22178130511464,18
970,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
970,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
970,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
970,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
970,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
970,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
970,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
970,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
970,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
971,English,Raw (no calibration),GPT-4o,Gemini,0.0,16.434240362811792,21
971,English,CBC,Gemini,Gemini,1.0,0.0,21
971,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
971,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
971,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,16.434240362811792,21
971,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
971,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,16.434240362811792,21
971,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
971,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
971,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
971,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
971,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
971,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
971,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
971,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
971,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
972,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.024305555555557,20
972,English,CBC,Gemini,Gemini,1.0,0.0,20
972,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
972,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
972,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,11.024305555555557,20
972,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
972,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.024305555555557,20
972,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
972,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
972,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
972,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
972,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
972,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
972,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
972,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
972,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
973,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.544428882664178,17
973,English,CBC,Gemini,Gemini,1.0,0.0,17
973,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
973,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
973,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
973,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
973,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.544428882664182,17
973,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
973,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
973,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
973,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
973,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
973,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
973,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
973,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
973,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
974,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.57043650793652,20
974,English,CBC,Gemini,Gemini,1.0,0.0,20
974,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
974,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
974,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.57043650793652,20
974,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
974,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.57043650793652,20
974,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
974,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
974,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
974,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
974,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
974,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
974,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
974,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
974,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
975,English,Raw (no calibration),GPT-4o,Gemini,0.0,15.154553049289891,19
975,English,CBC,Gemini,Gemini,1.0,0.0,19
975,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
975,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
975,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,15.154553049289891,19
975,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
975,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,15.154553049289884,19
975,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
975,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
975,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
975,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
975,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
975,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
975,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
975,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
975,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
976,English,Raw (no calibration),GPT-4o,Gemini,0.0,14.78670634920634,20
976,English,CBC,Gemini,Gemini,1.0,0.0,20
976,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
976,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
976,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
976,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
976,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,14.786706349206344,20
976,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
976,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
976,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
976,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
976,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
976,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
976,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
976,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
976,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
977,English,Raw (no calibration),GPT-4o,Gemini,0.0,1.4417016806722671,17
977,English,CBC,Gemini,Gemini,1.0,0.0,17
977,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
977,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
977,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
977,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
977,Chinese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
977,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
977,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
977,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
977,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
977,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
977,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
977,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
977,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
977,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
978,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.382936507936499,16
978,English,CBC,Gemini,Gemini,1.0,0.0,16
978,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
978,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
978,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
978,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
978,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.382936507936499,16
978,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
978,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
978,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
978,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
978,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
978,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
978,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
978,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
978,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
979,English,Raw (no calibration),GPT-4o,Gemini,0.0,13.741319444444457,16
979,English,CBC,Gemini,Gemini,1.0,0.0,16
979,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
979,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
979,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
979,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
979,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,13.741319444444457,16
979,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
979,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
979,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
979,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
979,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
979,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
979,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
979,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
979,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
980,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.875248015873016,16
980,English,CBC,Gemini,Gemini,1.0,0.0,16
980,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
980,Arabic,CBC,Gemini,Gemini,1.0,0.0,16
980,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.875248015873012,16
980,Turkish,CBC,Gemini,Gemini,1.0,0.0,16
980,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.875248015873016,16
980,Chinese,CBC,Gemini,Gemini,1.0,0.0,16
980,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
980,Hindi,CBC,Gemini,Gemini,1.0,0.0,16
980,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
980,Japanese,CBC,Gemini,Gemini,1.0,0.0,16
980,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
980,Spanish,CBC,Gemini,Gemini,1.0,0.0,16
980,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,16
980,Swahili,CBC,Gemini,Gemini,1.0,0.0,16
981,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.86904761904762,15
981,English,CBC,Gemini,Gemini,1.0,0.0,15
981,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
981,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
981,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,7.86904761904762,15
981,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
981,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.86904761904762,15
981,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
981,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
981,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
981,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
981,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
981,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
981,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
981,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
981,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
982,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.939153439153436,20
982,English,CBC,Gemini,Gemini,1.0,0.0,20
982,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
982,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
982,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,8.939153439153444,20
982,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
982,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.93915343915344,20
982,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
982,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
982,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
982,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
982,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
982,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
982,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
982,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
982,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
983,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.343537414965986,21
983,English,CBC,Gemini,Gemini,1.0,0.0,21
983,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
983,Arabic,CBC,Gemini,Gemini,1.0,0.0,21
983,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,6.343537414965986,21
983,Turkish,CBC,Gemini,Gemini,1.0,0.0,21
983,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.3435374149659935,21
983,Chinese,CBC,Gemini,Gemini,1.0,0.0,21
983,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
983,Hindi,CBC,Gemini,Gemini,1.0,0.0,21
983,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
983,Japanese,CBC,Gemini,Gemini,1.0,0.0,21
983,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
983,Spanish,CBC,Gemini,Gemini,1.0,0.0,21
983,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,21
983,Swahili,CBC,Gemini,Gemini,1.0,0.0,21
984,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.406103027630806,18
984,English,CBC,Gemini,Gemini,1.0,0.0,18
984,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
984,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
984,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
984,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
984,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.406103027630806,18
984,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
984,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
984,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
984,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
984,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
984,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
984,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
984,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
984,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
985,English,Raw (no calibration),GPT-4o,Gemini,0.0,11.174725006961847,19
985,English,CBC,Gemini,Gemini,1.0,0.0,19
985,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
985,Arabic,CBC,Gemini,Gemini,1.0,0.0,19
985,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
985,Turkish,CBC,Gemini,Gemini,1.0,0.0,19
985,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,11.174725006961847,19
985,Chinese,CBC,Gemini,Gemini,1.0,0.0,19
985,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
985,Hindi,CBC,Gemini,Gemini,1.0,0.0,19
985,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
985,Japanese,CBC,Gemini,Gemini,1.0,0.0,19
985,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
985,Spanish,CBC,Gemini,Gemini,1.0,0.0,19
985,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,19
985,Swahili,CBC,Gemini,Gemini,1.0,0.0,19
986,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.480917366946777,17
986,English,CBC,Gemini,Gemini,1.0,0.0,17
986,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
986,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
986,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.480917366946777,17
986,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
986,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.480917366946773,17
986,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
986,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
986,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
986,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
986,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
986,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
986,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
986,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
986,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
987,English,Raw (no calibration),GPT-4o,Gemini,0.0,5.846463585434179,17
987,English,CBC,Gemini,Gemini,1.0,0.0,17
987,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
987,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
987,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
987,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
987,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,5.846463585434179,17
987,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
987,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
987,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
987,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
987,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
987,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
987,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
987,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
987,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
988,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.714947089947088,20
988,English,CBC,Gemini,Gemini,1.0,0.0,20
988,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
988,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
988,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.714947089947088,20
988,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
988,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.714947089947088,20
988,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
988,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
988,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
988,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
988,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
988,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
988,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
988,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
988,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
989,English,Raw (no calibration),GPT-4o,Gemini,0.0,12.490304834054832,22
989,English,CBC,Gemini,Gemini,1.0,0.0,22
989,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
989,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
989,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,12.490304834054832,22
989,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
989,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,12.490304834054832,22
989,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
989,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
989,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
989,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
989,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
989,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
989,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
989,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
989,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
990,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.835170487948268,18
990,English,CBC,Gemini,Gemini,1.0,0.0,18
990,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
990,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
990,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.835170487948268,18
990,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
990,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.835170487948275,18
990,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
990,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
990,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
990,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
990,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
990,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
990,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
990,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
990,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
991,English,Raw (no calibration),GPT-4o,Gemini,0.0,6.992243867243879,22
991,English,CBC,Gemini,Gemini,1.0,0.0,22
991,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
991,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
991,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
991,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
991,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,6.992243867243872,22
991,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
991,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
991,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
991,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
991,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
991,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
991,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
991,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
991,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
992,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.634559884559877,22
992,English,CBC,Gemini,Gemini,1.0,0.0,22
992,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
992,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
992,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
992,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
992,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.634559884559877,22
992,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
992,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
992,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
992,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
992,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
992,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
992,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
992,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
992,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
993,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.79486832611833,22
993,English,CBC,Gemini,Gemini,1.0,0.0,22
993,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
993,Arabic,CBC,Gemini,Gemini,1.0,0.0,22
993,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
993,Turkish,CBC,Gemini,Gemini,1.0,0.0,22
993,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.794868326118326,22
993,Chinese,CBC,Gemini,Gemini,1.0,0.0,22
993,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
993,Hindi,CBC,Gemini,Gemini,1.0,0.0,22
993,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
993,Japanese,CBC,Gemini,Gemini,1.0,0.0,22
993,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
993,Spanish,CBC,Gemini,Gemini,1.0,0.0,22
993,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,22
993,Swahili,CBC,Gemini,Gemini,1.0,0.0,22
994,English,Raw (no calibration),GPT-4o,Gemini,0.0,9.545634920634917,20
994,English,CBC,Gemini,Gemini,1.0,0.0,20
994,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
994,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
994,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,9.545634920634917,20
994,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
994,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,9.545634920634914,20
994,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
994,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
994,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
994,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
994,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
994,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
994,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
994,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
994,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
995,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.632605820105823,15
995,English,CBC,Gemini,Gemini,1.0,0.0,15
995,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
995,Arabic,CBC,Gemini,Gemini,1.0,0.0,15
995,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
995,Turkish,CBC,Gemini,Gemini,1.0,0.0,15
995,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.632605820105823,15
995,Chinese,CBC,Gemini,Gemini,1.0,0.0,15
995,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
995,Hindi,CBC,Gemini,Gemini,1.0,0.0,15
995,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
995,Japanese,CBC,Gemini,Gemini,1.0,0.0,15
995,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
995,Spanish,CBC,Gemini,Gemini,1.0,0.0,15
995,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,15
995,Swahili,CBC,Gemini,Gemini,1.0,0.0,15
996,English,Raw (no calibration),GPT-4o,Gemini,0.0,8.779761904761905,18
996,English,CBC,Gemini,Gemini,1.0,0.0,18
996,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
996,Arabic,CBC,Gemini,Gemini,1.0,0.0,18
996,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
996,Turkish,CBC,Gemini,Gemini,1.0,0.0,18
996,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,8.779761904761905,18
996,Chinese,CBC,Gemini,Gemini,1.0,0.0,18
996,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
996,Hindi,CBC,Gemini,Gemini,1.0,0.0,18
996,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
996,Japanese,CBC,Gemini,Gemini,1.0,0.0,18
996,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
996,Spanish,CBC,Gemini,Gemini,1.0,0.0,18
996,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,18
996,Swahili,CBC,Gemini,Gemini,1.0,0.0,18
997,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.154839713663243,17
997,English,CBC,Gemini,Gemini,1.0,0.0,17
997,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
997,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
997,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.154839713663243,17
997,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
997,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.154839713663243,17
997,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
997,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
997,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
997,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
997,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
997,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
997,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
997,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
997,Swahili,CBC,Gemini,Gemini,1.0,0.0,17
998,English,Raw (no calibration),GPT-4o,Gemini,0.0,10.629629629629626,20
998,English,CBC,Gemini,Gemini,1.0,0.0,20
998,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
998,Arabic,CBC,Gemini,Gemini,1.0,0.0,20
998,Turkish,Raw (no calibration),GPT-4o,Gemini,0.0,10.62962962962963,20
998,Turkish,CBC,Gemini,Gemini,1.0,0.0,20
998,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,10.62962962962963,20
998,Chinese,CBC,Gemini,Gemini,1.0,0.0,20
998,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
998,Hindi,CBC,Gemini,Gemini,1.0,0.0,20
998,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
998,Japanese,CBC,Gemini,Gemini,1.0,0.0,20
998,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
998,Spanish,CBC,Gemini,Gemini,1.0,0.0,20
998,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,20
998,Swahili,CBC,Gemini,Gemini,1.0,0.0,20
999,English,Raw (no calibration),GPT-4o,Gemini,0.0,7.164449112978527,17
999,English,CBC,Gemini,Gemini,1.0,0.0,17
999,Arabic,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
999,Arabic,CBC,Gemini,Gemini,1.0,0.0,17
999,Turkish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
999,Turkish,CBC,Gemini,Gemini,1.0,0.0,17
999,Chinese,Raw (no calibration),GPT-4o,Gemini,0.0,7.164449112978531,17
999,Chinese,CBC,Gemini,Gemini,1.0,0.0,17
999,Hindi,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
999,Hindi,CBC,Gemini,Gemini,1.0,0.0,17
999,Japanese,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
999,Japanese,CBC,Gemini,Gemini,1.0,0.0,17
999,Spanish,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
999,Spanish,CBC,Gemini,Gemini,1.0,0.0,17
999,Swahili,Raw (no calibration),Gemini,Gemini,1.0,0.0,17
999,Swahili,CBC,Gemini,Gemini,1.0,0.0,17


==> analysis/external_validation_feasibility.json <==
{
  "summary": {
    "best_external_candidate": "M-REWARDBENCH",
    "cbc_can_run_directly_now": false,
    "reason": "Neither public resource currently exposes the multi-evaluator multilingual score matrix needed for direct CBC estimation. M-REWARDBENCH is the best next target if evaluator outputs are collected."
  },
  "datasets": {
    "m_rewardbench": {
      "dataset": "M-REWARDBENCH",
      "repo_id": "CohereLabsCommunity/multilingual-reward-bench",
      "languages_found": [
        "arb_Arab",
        "ces_Latn",
        "deu_Latn",
        "ell_Grek",
        "eng_Latn",
        "fra_Latn",
        "heb_Hebr",
        "hin_Deva",
        "ind_Latn",
        "ita_Latn",
        "jpn_Jpan",
        "kor_Hang",
        "nld_Latn",
        "pes_Arab",
        "pol_Latn",
        "por_Latn",
        "ron_Latn",
        "rus_Cyrl",
        "spa_Latn",
        "tur_Latn",
        "ukr_Cyrl",
        "vie_Latn",
        "zho_Hans",
        "zho_Hant"
      ],
      "n_languages": 24,
      "sample_row_keys": [
        "prompt",
        "chosen",
        "chosen_model",
        "rejected",
        "rejected_model",
        "subset",
        "id",
        "language"
      ],
      "same_item_schema_across_languages": false,
      "sample_item_alignment_check": {
        "eng_id": 0,
        "spa_id": 0,
        "eng_chosen_model": "GPT4-Turbo",
        "spa_chosen_model": "GPT4-Turbo"
      },
      "contains_public_evaluator_outputs": false,
      "cbc_direct_fit": false,
      "assessment": "Good external benchmark candidate for future CBC validation because it contains aligned multilingual preference instances across many languages, but the public dataset only exposes benchmark instances (prompt/chosen/rejected/model ids) rather than evaluator-by-language score matrices.",
      "required_next_step": "Run a panel of multilingual evaluators or reward models on the released instances to create a language x evaluator score matrix before CBC can be applied.",
      "readme_mentions": {
        "m_rewardbench_name_present": true,
        "num_examples_2869_present": true,
        "languages_23_present": true
      }
    },
    "m_prometheus": {
      "dataset": "M-Prometheus / M-Feedback-Collection",
      "repo_id": "Unbabel/M-Feedback-Collection",
      "repo_files": [
        ".gitattributes",
        "README.md",
        "data/train-00000-of-00004.parquet",
        "data/train-00001-of-00004.parquet",
        "data/train-00002-of-00004.parquet",
        "data/train-00003-of-00004.parquet"
      ],
      "contains_scalar_scores": true,
      "multilingual_training_data": true,
      "contains_public_multi_evaluator_panel": false,
      "cbc_direct_fit": false,
      "assessment": "Useful multilingual judge-training resource with scalar labels, but it is primarily a supervised training collection rather than a public benchmark with repeated outputs from multiple evaluators on the same multilingual items.",
      "required_next_step": "Use it to benchmark multilingual judges or to train new evaluators, but not as a direct CBC external-validation panel unless separate multi-evaluator outputs are collected.",
      "readme_signals": {
        "has_orig_score_field": true,
        "mentions_6_languages": true,
        "mentions_feedback_judge_data": true
      }
    }
  }
}

==> analysis/information_theoretic_measurement.json <==
{
  "protocol": {
    "target": "I(score; language | backbone, task)",
    "estimator": "KSG_style_mixed_continuous_discrete_knn",
    "conditioning": [
      "backbone",
      "task"
    ],
    "slice_variable": "framework_level_scores_within_each_task_backbone_slice",
    "k": 2,
    "permutation_reps": 500,
    "seed": 407,
    "n_slices": 330,
    "slice_size": 24
  },
  "observed_mean_nats": -0.114944,
  "permutation_null_mean_nats": -0.292446,
  "debiased_mean_nats": 0.177502,
  "debiased_ci_low_nats": 0.169414,
  "debiased_ci_high_nats": 0.186766,
  "debiased_mean_bits": 0.256081,
  "debiased_ci_low_bits": 0.244413,
  "debiased_ci_high_bits": 0.269446,
  "one_sided_permutation_p": 0.001996,
  "by_slice_summary": {
    "mean_nats": -0.114944,
    "median_nats": -0.122764,
    "min_nats": -0.456522,
    "max_nats": 0.811654
  }
}

==> analysis/leave_one_language_out.json <==
{
  "protocol": {
    "evaluation": "leave_one_language_out_task_bootstrap_oob",
    "bootstrap_reps": 1000,
    "seed": 207,
    "metric": "mean_kendall_tau_between_heldout_language_and_each_training_language",
    "skipped_replicates": 0,
    "n_languages": 8,
    "n_backbones": 6
  },
  "note": "Under CBC's column-wise sum-to-zero normalization, the mean of beta_hat over the retained training languages is exactly zero for each backbone. Therefore the requested mean-imputation variant is algebraically identical to the LOLO zero-shot variant.",
  "by_language": [
    {
      "heldout_language": "Arabic",
      "method": "LOLO imputation",
      "mean_tau_to_training_languages": 0.898076,
      "ci_low": 0.771429,
      "ci_high": 0.980952,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Arabic",
      "method": "LOLO zero-shot",
      "mean_tau_to_training_languages": 0.898173,
      "ci_low": 0.771429,
      "ci_high": 0.980952,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Arabic",
      "method": "Raw",
      "mean_tau_to_training_languages": 0.750189,
      "ci_low": 0.67619,
      "ci_high": 0.809524,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Chinese",
      "method": "LOLO imputation",
      "mean_tau_to_training_languages": 0.583352,
      "ci_low": 0.466667,
      "ci_high": 0.771429,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Chinese",
      "method": "LOLO zero-shot",
      "mean_tau_to_training_languages": 0.583442,
      "ci_low": 0.466667,
      "ci_high": 0.771429,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Chinese",
      "method": "Raw",
      "mean_tau_to_training_languages": 0.579722,
      "ci_low": 0.485714,
      "ci_high": 0.714286,
      "n_replicates": 1000
    },
    {
      "heldout_language": "English",
      "method": "LOLO imputation",
      "mean_tau_to_training_languages": 0.624457,
      "ci_low": 0.52381,
      "ci_high": 0.771429,
      "n_replicates": 1000
    },
    {
      "heldout_language": "English",
      "method": "LOLO zero-shot",
      "mean_tau_to_training_languages": 0.624457,
      "ci_low": 0.52381,
      "ci_high": 0.771429,
      "n_replicates": 1000
    },
    {
      "heldout_language": "English",
      "method": "Raw",
      "mean_tau_to_training_languages": 0.614076,
      "ci_low": 0.542857,
      "ci_high": 0.714286,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Hindi",
      "method": "LOLO imputation",
      "mean_tau_to_training_languages": 0.801867,
      "ci_low": 0.695238,
      "ci_high": 0.905238,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Hindi",
      "method": "LOLO zero-shot",
      "mean_tau_to_training_languages": 0.801867,
      "ci_low": 0.695238,
      "ci_high": 0.905238,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Hindi",
      "method": "Raw",
      "mean_tau_to_training_languages": 0.677392,
      "ci_low": 0.6,
      "ci_high": 0.790476,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Japanese",
      "method": "LOLO imputation",
      "mean_tau_to_training_languages": 0.780781,
      "ci_low": 0.638095,
      "ci_high": 0.904762,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Japanese",
      "method": "LOLO zero-shot",
      "mean_tau_to_training_languages": 0.780781,
      "ci_low": 0.638095,
      "ci_high": 0.904762,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Japanese",
      "method": "Raw",
      "mean_tau_to_training_languages": 0.690003,
      "ci_low": 0.6,
      "ci_high": 0.771429,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Spanish",
      "method": "LOLO imputation",
      "mean_tau_to_training_languages": 0.504324,
      "ci_low": 0.371429,
      "ci_high": 0.6,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Spanish",
      "method": "LOLO zero-shot",
      "mean_tau_to_training_languages": 0.504324,
      "ci_low": 0.371429,
      "ci_high": 0.6,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Spanish",
      "method": "Raw",
      "mean_tau_to_training_languages": 0.41067,
      "ci_low": 0.333333,
      "ci_high": 0.485714,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Swahili",
      "method": "LOLO imputation",
      "mean_tau_to_training_languages": 0.880267,
      "ci_low": 0.733333,
      "ci_high": 0.980952,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Swahili",
      "method": "LOLO zero-shot",
      "mean_tau_to_training_languages": 0.880308,
      "ci_low": 0.733333,
      "ci_high": 0.980952,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Swahili",
      "method": "Raw",
      "mean_tau_to_training_languages": 0.7436,
      "ci_low": 0.657143,
      "ci_high": 0.809524,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Turkish",
      "method": "LOLO imputation",
      "mean_tau_to_training_languages": 0.846838,
      "ci_low": 0.695238,
      "ci_high": 0.980952,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Turkish",
      "method": "LOLO zero-shot",
      "mean_tau_to_training_languages": 0.846838,
      "ci_low": 0.695238,
      "ci_high": 0.980952,
      "n_replicates": 1000
    },
    {
      "heldout_language": "Turkish",
      "method": "Raw",
      "mean_tau_to_training_languages": 0.728742,
      "ci_low": 0.638095,
      "ci_high": 0.790476,
      "n_replicates": 1000
    }
  ],
  "overall": [
    {
      "method": "LOLO zero-shot",
      "mean_tau_to_training_languages": 0.740024,
      "min_language_tau": 0.504324,
      "max_language_tau": 0.898173
    },
    {
      "method": "LOLO imputation",
      "mean_tau_to_training_languages": 0.739995,
      "min_language_tau": 0.504324,
      "max_language_tau": 0.898076
    },
    {
      "method": "Raw",
      "mean_tau_to_training_languages": 0.649299,
      "min_language_tau": 0.41067,
      "max_language_tau": 0.750189
    }
  ]
}

==> analysis/meb_foundations.json <==
{
  "dataset": {
    "n_run_rows": 7920,
    "n_task_rows": 2640,
    "languages": [
      "English",
      "Arabic",
      "Turkish",
      "Chinese",
      "Hindi",
      "Japanese",
      "Spanish",
      "Swahili"
    ],
    "backbones": [
      "GPT-4o",
      "GPT-5.4",
      "Sonnet",
      "Gemini",
      "DeepSeek",
      "Qwen"
    ],
    "frameworks": [
      "MetaGPT",
      "GPT-Pilot",
      "OpenHands"
    ]
  },
  "beta_hat": {
    "English": {
      "GPT-4o": 11.842427,
      "GPT-5.4": -7.443948,
      "Sonnet": 2.603731,
      "Gemini": -7.359803,
      "DeepSeek": 0.45456,
      "Qwen": -0.096967
    },
    "Arabic": {
      "GPT-4o": -6.474632,
      "GPT-5.4": 2.030238,
      "Sonnet": -0.389375,
      "Gemini": 9.307986,
      "DeepSeek": -5.653264,
      "Qwen": 1.179047
    },
    "Turkish": {
      "GPT-4o": 5.553987,
      "GPT-5.4": 2.042984,
      "Sonnet": -1.183747,
      "Gemini": -4.362529,
      "DeepSeek": -0.604202,
      "Qwen": -1.446494
    },
    "Chinese": {
      "GPT-4o": 9.318217,
      "GPT-5.4": -6.80991,
      "Sonnet": -1.272572,
      "Gemini": -5.175981,
      "DeepSeek": 2.908224,
      "Qwen": 1.032022
    },
    "Hindi": {
      "GPT-4o": 5.558396,
      "GPT-5.4": 1.176542,
      "Sonnet": -7.369093,
      "Gemini": 5.061313,
      "DeepSeek": 0.348019,
      "Qwen": -4.775177
    },
    "Japanese": {
      "GPT-4o": -1.550991,
      "GPT-5.4": -6.37248,
      "Sonnet": 4.059519,
      "Gemini": 2.025037,
      "DeepSeek": -1.013172,
      "Qwen": 2.852087
    },
    "Spanish": {
      "GPT-4o": -20.605825,
      "GPT-5.4": 6.988511,
      "Sonnet": 4.38708,
      "Gemini": 2.503873,
      "DeepSeek": 4.774466,
      "Qwen": 1.951895
    },
    "Swahili": {
      "GPT-4o": -3.641579,
      "GPT-5.4": 8.388062,
      "Sonnet": -0.835543,
      "Gemini": -1.999895,
      "DeepSeek": -1.214631,
      "Qwen": -0.696414
    }
  },
  "rank_reversal_delta": [
    {
      "backbone_i": "GPT-4o",
      "backbone_j": "GPT-5.4",
      "language_a": "English",
      "language_b": "Spanish",
      "d_a": 35.632997,
      "d_b": -11.247715,
      "product": -400.7898,
      "delta": 400.7898,
      "rank_reversal": true
    },
    {
      "backbone_i": "GPT-4o",
      "backbone_j": "Sonnet",
      "language_a": "Hindi",
      "language_b": "Spanish",
      "d_a": 30.72583,
      "d_b": -7.194565,
      "product": -221.05897,
      "delta": 221.05897,
      "rank_reversal": true
    },
    {
      "backbone_i": "GPT-4o",
      "backbone_j": "Gemini",
      "language_a": "English",
      "language_b": "Spanish",
      "d_a": 9.510342,
      "d_b": -32.801587,
      "product": -311.954297,
      "delta": 311.954297,
      "rank_reversal": true
    },
    {
      "backbone_i": "GPT-4o",
      "backbone_j": "DeepSeek",
      "language_a": "English",
      "language_b": "Spanish",
      "d_a": 32.431217,
      "d_b": -4.336941,
      "product": -140.652269,
      "delta": 140.652269,
      "rank_reversal": true
    },
    {
      "backbone_i": "GPT-4o",
      "backbone_j": "Qwen",
      "language_a": "Arabic",
      "language_b": "Spanish",
      "d_a": 21.923761,
      "d_b": 7.019721,
      "product": 153.898689,
      "delta": 0.0,
      "rank_reversal": false
    },
    {
      "backbone_i": "GPT-5.4",
      "backbone_j": "Sonnet",
      "language_a": "Japanese",
      "language_b": "Swahili",
      "d_a": -8.980279,
      "d_b": 10.675325,
      "product": -95.867394,
      "delta": 95.867394,
      "rank_reversal": true
    },
    {
      "backbone_i": "GPT-5.4",
      "backbone_j": "Gemini",
      "language_a": "Turkish",
      "language_b": "Swahili",
      "d_a": -19.632997,
      "d_b": -15.650553,
      "product": 307.267257,
      "delta": 0.0,
      "rank_reversal": false
    },
    {
      "backbone_i": "GPT-5.4",
      "backbone_j": "DeepSeek",
      "language_a": "Chinese",
      "language_b": "Swahili",
      "d_a": -5.021405,
      "d_b": 14.299423,
      "product": -71.803186,
      "delta": 71.803186,
      "rank_reversal": true
    },
    {
      "backbone_i": "GPT-5.4",
      "backbone_j": "Qwen",
      "language_a": "Chinese",
      "language_b": "Japanese",
      "d_a": 5.388889,
      "d_b": 4.006253,
      "product": 21.589252,
      "delta": 0.0,
      "rank_reversal": false
    },
    {
      "backbone_i": "Sonnet",
      "backbone_j": "Gemini",
      "language_a": "English",
      "language_b": "Chinese",
      "d_a": -17.526696,
      "d_b": -23.586821,
      "product": 413.399023,
      "delta": 0.0,
      "rank_reversal": false
    },
    {
      "backbone_i": "Sonnet",
      "backbone_j": "DeepSeek",
      "language_a": "Arabic",
      "language_b": "Hindi",
      "d_a": 8.508899,
      "d_b": -4.472102,
      "product": -38.052662,
      "delta": 38.052662,
      "rank_reversal": true
    },
    {
      "backbone_i": "Sonnet",
      "backbone_j": "Qwen",
      "language_a": "Chinese",
      "language_b": "Hindi",
      "d_a": 9.474507,
      "d_b": 9.185185,
      "product": 87.025101,
      "delta": 0.0,
      "rank_reversal": false
    },
    {
      "backbone_i": "Gemini",
      "backbone_j": "DeepSeek",
      "language_a": "English",
      "language_b": "Chinese",
      "d_a": 22.920875,
      "d_b": 22.651034,
      "product": 519.181532,
      "delta": 0.0,
      "rank_reversal": false
    },
    {
      "backbone_i": "Gemini",
      "backbone_j": "Qwen",
      "language_a": "English",
      "language_b": "Chinese",
      "d_a": 32.006494,
      "d_b": 33.061328,
      "product": 1058.177166,
      "delta": 0.0,
      "rank_reversal": false
    },
    {
      "backbone_i": "DeepSeek",
      "backbone_j": "Qwen",
      "language_a": "Arabic",
      "language_b": "Japanese",
      "d_a": 1.70178,
      "d_b": 4.668831,
      "product": 7.945322,
      "delta": 0.0,
      "rank_reversal": false
    }
  ],
  "ols": {
    "simplified": {
      "n_obs": 7920,
      "n_params": 121,
      "sse": 1334869.90098,
      "sst": 4313112.107682,
      "r2": 0.690509
    },
    "full": {
      "n_obs": 7920,
      "n_params": 561,
      "sse": 1270960.222018,
      "sst": 4313112.107682,
      "r2": 0.705326
    }
  },
  "calibration": {
    "protocol": {
      "resampling": "bootstrap_train_oob_eval",
      "bootstrap_reps": 1000,
      "seed": 7,
      "metric": "mean_pairwise_kendall_tau_across_languages",
      "skipped_replicates": 0,
      "n_backbones": 6
    },
    "results": [
      {
        "method": "Oracle (eval-task beta)",
        "mean_pairwise_tau": 1.0,
        "ci_low": 1.0,
        "ci_high": 1.0,
        "n_replicates": 1000
      },
      {
        "method": "CBC",
        "mean_pairwise_tau": 0.902305,
        "ci_low": 0.795238,
        "ci_high": 0.9675,
        "n_replicates": 1000
      },
      {
        "method": "CBC-Weighted",
        "mean_pairwise_tau": 0.902305,
        "ci_low": 0.795238,
        "ci_high": 0.9675,
        "n_replicates": 1000
      },
      {
        "method": "Per-language norm.",
        "mean_pairwise_tau": 0.650282,
        "ci_low": 0.609524,
        "ci_high": 0.714286,
        "n_replicates": 1000
      },
      {
        "method": "Raw (no calibration)",
        "mean_pairwise_tau": 0.650282,
        "ci_low": 0.609524,
        "ci_high": 0.714286,
        "n_replicates": 1000
      },
      {
        "method": "ComBat-EB",
        "mean_pairwise_tau": 0.649714,
        "ci_low": 0.609524,
        "ci_high": 0.714286,
        "n_replicates": 1000
      },
      {
        "method": "Dawid-Skene EM",
        "mean_pairwise_tau": 0.446454,
        "ci_low": -0.041894,
        "ci_high": 1.0,
        "n_replicates": 1000
      },
      {
        "method": "Z-score",
        "mean_pairwise_tau": 0.220243,
        "ci_low": -0.038095,
        "ci_high": 0.585714,
        "n_replicates": 1000
      },
      {
        "method": "Quantile normalization",
        "mean_pairwise_tau": 0.190016,
        "ci_low": -0.047857,
        "ci_high": 0.518136,
        "n_replicates": 1000
      },
      {
        "method": "Ensemble",
        "mean_pairwise_tau": 0.134371,
        "ci_low": -0.052597,
        "ci_high": 0.437124,
        "n_replicates": 1000
      },
      {
        "method": "Backbone-only norm.",
        "mean_pairwise_tau": 0.060371,
        "ci_low": -0.080952,
        "ci_high": 0.295238,
        "n_replicates": 1000
      },
      {
        "method": "Random control",
        "mean_pairwise_tau": 0.002306,
        "ci_low": -0.095238,
        "ci_high": 0.147619,
        "n_replicates": 1000
      }
    ]
  },
  "ablation_backbones": {
    "protocol": {
      "bootstrap_reps_per_subset": 100,
      "metric": "mean_pairwise_kendall_tau_across_languages"
    },
    "summary": [
      {
        "m": 2,
        "mean_pairwise_tau": 0.901381,
        "std": 0.205575,
        "n_subsets": 15
      },
      {
        "m": 3,
        "mean_pairwise_tau": 0.907238,
        "std": 0.105026,
        "n_subsets": 20
      },
      {
        "m": 4,
        "mean_pairwise_tau": 0.899524,
        "std": 0.075494,
        "n_subsets": 15
      },
      {
        "m": 5,
        "mean_pairwise_tau": 0.897714,
        "std": 0.044172,
        "n_subsets": 6
      },
      {
        "m": 6,
        "mean_pairwise_tau": 0.910762,
        "std": 0.0,
        "n_subsets": 1
      }
    ]
  },
  "ablation_tasks": {
    "protocol": {
      "task_subsample_reps": 100,
      "metric": "mean_pairwise_kendall_tau_across_languages",
      "error_metric": "mean_abs_beta_error_vs_full_data_beta",
      "sigma_hat": 22.244073
    },
    "summary": [
      {
        "n_tasks": 10,
        "mean_pairwise_tau": 0.759,
        "tau_std": 0.103007,
        "mean_abs_beta_error": 2.007291,
        "error_std": 0.414602,
        "theoretical_bound": 21.627641
      },
      {
        "n_tasks": 20,
        "mean_pairwise_tau": 0.837714,
        "tau_std": 0.061433,
        "mean_abs_beta_error": 1.433434,
        "error_std": 0.24256,
        "theoretical_bound": 15.293051
      },
      {
        "n_tasks": 30,
        "mean_pairwise_tau": 0.853476,
        "tau_std": 0.056568,
        "mean_abs_beta_error": 1.108174,
        "error_std": 0.209297,
        "theoretical_bound": 12.486724
      },
      {
        "n_tasks": 40,
        "mean_pairwise_tau": 0.891333,
        "tau_std": 0.054124,
        "mean_abs_beta_error": 0.909978,
        "error_std": 0.138322,
        "theoretical_bound": 10.81382
      },
      {
        "n_tasks": 55,
        "mean_pairwise_tau": 0.905857,
        "tau_std": 0.050664,
        "mean_abs_beta_error": 0.667546,
        "error_std": 0.120688,
        "theoretical_bound": 9.222057
      }
    ]
  },
  "leave_one_language_out": {
    "protocol": {
      "evaluation": "leave_one_language_out_task_bootstrap_oob",
      "bootstrap_reps": 1000,
      "seed": 207,
      "metric": "mean_kendall_tau_between_heldout_language_and_each_training_language",
      "skipped_replicates": 0,
      "n_languages": 8,
      "n_backbones": 6
    },
    "note": "Under CBC's column-wise sum-to-zero normalization, the mean of beta_hat over the retained training languages is exactly zero for each backbone. Therefore the requested mean-imputation variant is algebraically identical to the LOLO zero-shot variant.",
    "by_language": [
      {
        "heldout_language": "Arabic",
        "method": "LOLO imputation",
        "mean_tau_to_training_languages": 0.898076,
        "ci_low": 0.771429,
        "ci_high": 0.980952,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Arabic",
        "method": "LOLO zero-shot",
        "mean_tau_to_training_languages": 0.898173,
        "ci_low": 0.771429,
        "ci_high": 0.980952,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Arabic",
        "method": "Raw",
        "mean_tau_to_training_languages": 0.750189,
        "ci_low": 0.67619,
        "ci_high": 0.809524,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Chinese",
        "method": "LOLO imputation",
        "mean_tau_to_training_languages": 0.583352,
        "ci_low": 0.466667,
        "ci_high": 0.771429,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Chinese",
        "method": "LOLO zero-shot",
        "mean_tau_to_training_languages": 0.583442,
        "ci_low": 0.466667,
        "ci_high": 0.771429,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Chinese",
        "method": "Raw",
        "mean_tau_to_training_languages": 0.579722,
        "ci_low": 0.485714,
        "ci_high": 0.714286,
        "n_replicates": 1000
      },
      {
        "heldout_language": "English",
        "method": "LOLO imputation",
        "mean_tau_to_training_languages": 0.624457,
        "ci_low": 0.52381,
        "ci_high": 0.771429,
        "n_replicates": 1000
      },
      {
        "heldout_language": "English",
        "method": "LOLO zero-shot",
        "mean_tau_to_training_languages": 0.624457,
        "ci_low": 0.52381,
        "ci_high": 0.771429,
        "n_replicates": 1000
      },
      {
        "heldout_language": "English",
        "method": "Raw",
        "mean_tau_to_training_languages": 0.614076,
        "ci_low": 0.542857,
        "ci_high": 0.714286,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Hindi",
        "method": "LOLO imputation",
        "mean_tau_to_training_languages": 0.801867,
        "ci_low": 0.695238,
        "ci_high": 0.905238,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Hindi",
        "method": "LOLO zero-shot",
        "mean_tau_to_training_languages": 0.801867,
        "ci_low": 0.695238,
        "ci_high": 0.905238,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Hindi",
        "method": "Raw",
        "mean_tau_to_training_languages": 0.677392,
        "ci_low": 0.6,
        "ci_high": 0.790476,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Japanese",
        "method": "LOLO imputation",
        "mean_tau_to_training_languages": 0.780781,
        "ci_low": 0.638095,
        "ci_high": 0.904762,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Japanese",
        "method": "LOLO zero-shot",
        "mean_tau_to_training_languages": 0.780781,
        "ci_low": 0.638095,
        "ci_high": 0.904762,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Japanese",
        "method": "Raw",
        "mean_tau_to_training_languages": 0.690003,
        "ci_low": 0.6,
        "ci_high": 0.771429,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Spanish",
        "method": "LOLO imputation",
        "mean_tau_to_training_languages": 0.504324,
        "ci_low": 0.371429,
        "ci_high": 0.6,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Spanish",
        "method": "LOLO zero-shot",
        "mean_tau_to_training_languages": 0.504324,
        "ci_low": 0.371429,
        "ci_high": 0.6,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Spanish",
        "method": "Raw",
        "mean_tau_to_training_languages": 0.41067,
        "ci_low": 0.333333,
        "ci_high": 0.485714,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Swahili",
        "method": "LOLO imputation",
        "mean_tau_to_training_languages": 0.880267,
        "ci_low": 0.733333,
        "ci_high": 0.980952,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Swahili",
        "method": "LOLO zero-shot",
        "mean_tau_to_training_languages": 0.880308,
        "ci_low": 0.733333,
        "ci_high": 0.980952,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Swahili",
        "method": "Raw",
        "mean_tau_to_training_languages": 0.7436,
        "ci_low": 0.657143,
        "ci_high": 0.809524,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Turkish",
        "method": "LOLO imputation",
        "mean_tau_to_training_languages": 0.846838,
        "ci_low": 0.695238,
        "ci_high": 0.980952,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Turkish",
        "method": "LOLO zero-shot",
        "mean_tau_to_training_languages": 0.846838,
        "ci_low": 0.695238,
        "ci_high": 0.980952,
        "n_replicates": 1000
      },
      {
        "heldout_language": "Turkish",
        "method": "Raw",
        "mean_tau_to_training_languages": 0.728742,
        "ci_low": 0.638095,
        "ci_high": 0.790476,
        "n_replicates": 1000
      }
    ],
    "overall": [
      {
        "method": "LOLO zero-shot",
        "mean_tau_to_training_languages": 0.740024,
        "min_language_tau": 0.504324,
        "max_language_tau": 0.898173
      },
      {
        "method": "LOLO imputation",
        "mean_tau_to_training_languages": 0.739995,
        "min_language_tau": 0.504324,
        "max_language_tau": 0.898076
      },
      {
        "method": "Raw",
        "mean_tau_to_training_languages": 0.649299,
        "min_language_tau": 0.41067,
        "max_language_tau": 0.750189
      }
    ]
  },
  "decision_backbone_selection": {
    "protocol": {
      "evaluation": "per_language_backbone_selection_on_heldout_tasks",
      "bootstrap_reps": 1000,
      "seed": 307,
      "selection_rule": "pick top-ranked backbone per language from training tasks",
      "target": "heldout_oracle_eval_task_beta_winner",
      "target_note": "Held-out utility is defined by the backbone with highest held-out CBC-oracle score (eval matrix minus beta estimated on the held-out tasks), which converts rankings into a discrete deployment decision without requiring new human labels.",
      "skipped_replicates": 0,
      "n_languages": 8,
      "n_backbones": 6
    },
    "overall": [
      {
        "method": "CBC",
        "selection_accuracy": 1.0,
        "accuracy_ci_low": 0.999539,
        "accuracy_ci_high": 1.0,
        "mean_oracle_regret": 0.0,
        "regret_ci_low": 0.0,
        "regret_ci_high": 0.0,
        "n_replicates": 1000,
        "n_decisions": 8000
      },
      {
        "method": "Raw (no calibration)",
        "selection_accuracy": 0.68475,
        "accuracy_ci_low": 0.67444,
        "accuracy_ci_high": 0.694925,
        "mean_oracle_regret": 3.226045,
        "regret_ci_low": 0.903027,
        "regret_ci_high": 5.82144,
        "n_replicates": 1000,
        "n_decisions": 8000
      }
    ],
    "by_language": [
      {
        "language": "Arabic",
        "method": "CBC",
        "selection_accuracy": 1.0,
        "mean_oracle_regret": 0.0,
        "most_common_selection": "Gemini",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "Arabic",
        "method": "Raw (no calibration)",
        "selection_accuracy": 1.0,
        "mean_oracle_regret": 0.0,
        "most_common_selection": "Gemini",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "Chinese",
        "method": "CBC",
        "selection_accuracy": 1.0,
        "mean_oracle_regret": 0.0,
        "most_common_selection": "Gemini",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "Chinese",
        "method": "Raw (no calibration)",
        "selection_accuracy": 0.029,
        "mean_oracle_regret": 9.765596,
        "most_common_selection": "GPT-4o",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "English",
        "method": "CBC",
        "selection_accuracy": 1.0,
        "mean_oracle_regret": 0.0,
        "most_common_selection": "Gemini",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "English",
        "method": "Raw (no calibration)",
        "selection_accuracy": 0.0,
        "mean_oracle_regret": 9.942101,
        "most_common_selection": "GPT-4o",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "Hindi",
        "method": "CBC",
        "selection_accuracy": 1.0,
        "mean_oracle_regret": 0.0,
        "most_common_selection": "Gemini",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "Hindi",
        "method": "Raw (no calibration)",
        "selection_accuracy": 0.997,
        "mean_oracle_regret": 0.042145,
        "most_common_selection": "Gemini",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "Japanese",
        "method": "CBC",
        "selection_accuracy": 1.0,
        "mean_oracle_regret": 0.0,
        "most_common_selection": "Gemini",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "Japanese",
        "method": "Raw (no calibration)",
        "selection_accuracy": 1.0,
        "mean_oracle_regret": 0.0,
        "most_common_selection": "Gemini",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "Spanish",
        "method": "CBC",
        "selection_accuracy": 1.0,
        "mean_oracle_regret": 0.0,
        "most_common_selection": "Gemini",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "Spanish",
        "method": "Raw (no calibration)",
        "selection_accuracy": 1.0,
        "mean_oracle_regret": 0.0,
        "most_common_selection": "Gemini",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "Swahili",
        "method": "CBC",
        "selection_accuracy": 1.0,
        "mean_oracle_regret": 0.0,
        "most_common_selection": "Gemini",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "Swahili",
        "method": "Raw (no calibration)",
        "selection_accuracy": 1.0,
        "mean_oracle_regret": 0.0,
        "most_common_selection": "Gemini",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "Turkish",
        "method": "CBC",
        "selection_accuracy": 1.0,
        "mean_oracle_regret": 0.0,
        "most_common_selection": "Gemini",
        "most_common_oracle": "Gemini"
      },
      {
        "language": "Turkish",
        "method": "Raw (no calibration)",
        "selection_accuracy": 0.452,
        "mean_oracle_regret": 6.058517,
        "most_common_selection": "GPT-4o",
        "most_common_oracle": "Gemini"
      }
    ]
  },
  "information_theoretic_measurement": {
    "protocol": {
      "target": "I(score; language | backbone, task)",
      "estimator": "KSG_style_mixed_continuous_discrete_knn",
      "conditioning": [
        "backbone",
        "task"
      ],
      "slice_variable": "framework_level_scores_within_each_task_backbone_slice",
      "k": 2,
      "permutation_reps": 500,
      "seed": 407,
      "n_slices": 330,
      "slice_size": 24
    },
    "observed_mean_nats": -0.114944,
    "permutation_null_mean_nats": -0.292446,
    "debiased_mean_nats": 0.177502,
    "debiased_ci_low_nats": 0.169414,
    "debiased_ci_high_nats": 0.186766,
    "debiased_mean_bits": 0.256081,
    "debiased_ci_low_bits": 0.244413,
    "debiased_ci_high_bits": 0.269446,
    "one_sided_permutation_p": 0.001996,
    "by_slice_summary": {
      "mean_nats": -0.114944,
      "median_nats": -0.122764,
      "min_nats": -0.456522,
      "max_nats": 0.811654
    }
  },
  "requirement_type_decomposition": {
    "protocol": {
      "bootstrap_reps": 200
    },
    "splits": {
      "operational": {
        "included_types": [
          "Data Loading",
          "Training"
        ],
        "n_tasks": 54,
        "results": [
          {
            "method": "CBC",
            "mean_pairwise_tau": 0.789405,
            "ci_low": 0.657143,
            "ci_high": 0.900238,
            "n_replicates": 200
          },
          {
            "method": "CBC-Weighted",
            "mean_pairwise_tau": 0.789405,
            "ci_low": 0.657143,
            "ci_high": 0.900238,
            "n_replicates": 200
          },
          {
            "method": "Raw (no calibration)",
            "mean_pairwise_tau": 0.770088,
            "ci_low": 0.638635,
            "ci_high": 0.865525,
            "n_replicates": 200
          }
        ]
      },
      "semantic": {
        "included_types": [
          "Evaluation Metrics",
          "Model Construction"
        ],
        "n_tasks": 51,
        "results": [
          {
            "method": "CBC",
            "mean_pairwise_tau": 0.839837,
            "ci_low": 0.680595,
            "ci_high": 0.942857,
            "n_replicates": 200
          },
          {
            "method": "CBC-Weighted",
            "mean_pairwise_tau": 0.839812,
            "ci_low": 0.680595,
            "ci_high": 0.942857,
            "n_replicates": 200
          },
          {
            "method": "Raw (no calibration)",
            "mean_pairwise_tau": 0.737335,
            "ci_low": 0.622165,
            "ci_high": 0.828103,
            "n_replicates": 200
          }
        ]
      }
    }
  },
  "cbc_status": {
    "verdict": "strong_success",
    "rationale": "CBC clearly beats raw scores and simple baselines, and the gain persists under backbone and task ablations.",
    "cbc_tau": 0.902305,
    "raw_tau": 0.650282,
    "best_simple_baseline_tau": 0.650282,
    "backbone_m3_tau": 0.907238,
    "task_n20_tau": 0.837714,
    "requirement_splits": {
      "operational": {
        "CBC": 0.789405,
        "CBC-Weighted": 0.789405,
        "Raw (no calibration)": 0.770088
      },
      "semantic": {
        "CBC": 0.839837,
        "CBC-Weighted": 0.839812,
        "Raw (no calibration)": 0.737335
      }
    }
  }
}

==> analysis/mrewardbench_external_validation_smoketest_metadata.json <==
{
  "dataset_repo": "CohereLabsCommunity/multilingual-reward-bench",
  "languages": [
    "eng_Latn",
    "spa_Latn"
  ],
  "n_languages": 2,
  "models": [
    "dry_run_judge"
  ],
  "n_models": 1,
  "max_items_per_language": 2,
  "dry_run": true,
  "n_pointwise_rows": 8,
  "n_margin_rows": 4,
  "preview_rows": [
    {
      "item_id": "alpacaeval-easy::0",
      "language": "eng_Latn",
      "evaluator_model": "dry_run_judge",
      "response_role": "chosen",
      "messages": [
        {
          "role": "system",
          "content": "You are a strict multilingual evaluation judge. Rate the quality of a single assistant response to a user prompt on a 1-5 integer scale. Consider helpfulness, correctness, relevance, completeness, clarity, and safety. Return valid JSON only in the format {\"score\": <1-5 integer>, \"reason\": \"<brief reason>\"}."
        },
        {
          "role": "user",
          "content": "Rate this response.\n\nLanguage code: eng_Latn\nSubset: alpacaeval-easy\n\nUser prompt:\nWhat are the names of some famous actors that started their careers on Broadway?\n\nCandidate response:\nSeveral famous actors started their careers on Broadway before making it big in film and television. Here are a few notable examples:\n\n1. Sarah Jessica Parker - Before she was Carrie Bradshaw on \"Sex and the City,\" Sarah Jessica Parker was a Broadway star, having appeared in productions like \"Annie\" as a child.\n\n2. Meryl Streep - Meryl Streep's early career included Broadway productions such as \"Trelawny of the 'Wells'\" and \"A Memory of Two Mondays / 27 Wagons Full of Cotton.\"\n\n3. Hugh Jackman - Hugh Jackman won a Tony Award for his role in \"The Boy from Oz\" and has been known for his stage work as well as his film career.\n\n4. Sutton Foster - Known for her television role in \"Younger,\" Sutton Foster is also a Broadway legend with leading roles in shows like \"Thoroughly Modern Millie\" and \"Anything Goes.\"\n\n5. Kristen Bell - Before she was the voice of Anna in \"Frozen\" or the star of \"The Good Place,\" Kristen Bell appeared in Broadway's \"The Adventures of Tom Sawyer\" and \"The Crucible.\"\n\n6. Audra McDonald - Audra McDonald is a renowned Broadway actress with a record-breaking number of Tony Awards. She's starred in \"Ragtime,\" \"Carousel,\" \"Master Class,\" and more.\n\n7. Nathan Lane - Nathan Lane is a Broadway veteran known for his roles in \"The Producers,\" \"A Funny Thing Happened on the Way to the Forum,\" and \"Angels in America.\"\n\n8. Idina Menzel - Before \"Frozen\" and \"Wicked\" made her a household name, Idina Menzel started on Broadway in shows like \"Rent\" and \"Hair.\"\n\n9. Lin-Manuel Miranda - Before \"Hamilton\" and \"In the Heights\" became huge hits, Lin-Manuel Miranda was performing on Broadway, eventually becoming a celebrated writer and actor.\n\n10. Lea Michele - Prior to her role on \"Glee,\" Lea Michele was a young Broadway actress in shows like \"Les Misérables,\" \"Ragtime,\" and \"Spring Awakening.\"\n\nThese actors are just a few examples of the many performers who have transitioned from the Broadway stage to broader fame in the entertainment industry. Broadway often serves as a proving ground for talent, and many actors continue to return to the stage throughout their careers.\n"
        }
      ]
    },
    {
      "item_id": "alpacaeval-easy::0",
      "language": "eng_Latn",
      "evaluator_model": "dry_run_judge",
      "response_role": "rejected",
      "messages": [
        {
          "role": "system",
          "content": "You are a strict multilingual evaluation judge. Rate the quality of a single assistant response to a user prompt on a 1-5 integer scale. Consider helpfulness, correctness, relevance, completeness, clarity, and safety. Return valid JSON only in the format {\"score\": <1-5 integer>, \"reason\": \"<brief reason>\"}."
        },
        {
          "role": "user",
          "content": "Rate this response.\n\nLanguage code: eng_Latn\nSubset: alpacaeval-easy\n\nUser prompt:\nWhat are the names of some famous actors that started their careers on Broadway?\n\nCandidate response:\nSome famous actors that started their careers on Broadway include: Tom Hanks, Meryl Streep, Laurence Olivier, Christopher Walken, and Jeremy Irons.\n"
        }
      ]
    },
    {
      "item_id": "alpacaeval-easy::1",
      "language": "eng_Latn",
      "evaluator_model": "dry_run_judge",
      "response_role": "chosen",
      "messages": [
        {
          "role": "system",
          "content": "You are a strict multilingual evaluation judge. Rate the quality of a single assistant response to a user prompt on a 1-5 integer scale. Consider helpfulness, correctness, relevance, completeness, clarity, and safety. Return valid JSON only in the format {\"score\": <1-5 integer>, \"reason\": \"<brief reason>\"}."
        },
        {
          "role": "user",
          "content": "Rate this response.\n\nLanguage code: eng_Latn\nSubset: alpacaeval-easy\n\nUser prompt:\nHow did US states get their names?\n\nCandidate response:\nThe names of U.S. states are derived from a variety of languages and sources, including indigenous American languages, European languages (primarily English, Spanish, and French), as well as other historical influences. Here is a brief overview of how some states got their names:\n\n1. **Indigenous American Languages**: Many state names come from Native American words or names of tribes, often from the languages of the indigenous peoples who lived in or near those areas.\n   - **Alabama**: Possibly derived from the Choctaw language, meaning \"thicket clearers.\"\n   - **Connecticut**: From a Mohegan-Pequot word meaning \"long tidal river.\"\n   - **Massachusetts**: Named after the Massachusett tribe; the name means \"at or about the great hill.\"\n\n2. **Spanish**: Some state names come from Spanish explorers and settlers.\n   - **California**: Possibly named after a mythical island in a Spanish novel, \"Las sergas de Esplandián\" by Garci Rodríguez de Montalvo.\n   - **Colorado**: Named after the Colorado River, which in turn was named for its red-colored silt, from Spanish \"colorado\" meaning \"colored red.\"\n   - **Florida**: Named by Spanish explorer Juan Ponce de León in 1513, \"Pascua Florida\" refers to the \"feast of the flowers\" (Easter) and the verdant landscape.\n\n3. **French**: Some states have names derived from French explorers and settlers or from French interpretations of Native American words.\n   - **Louisiana**: Named in honor of King Louis XIV of France.\n   - **Vermont**: From the French \"vert mont,\" meaning \"green mountain.\"\n\n4. **English**: Many states have names that are either directly taken from places in England or are English translations or adaptations of Native American names.\n   - **New York**: Named after the Duke of York (later King James II of England), when the English took it from the Dutch who called it New Amsterdam.\n   - **Virginia**: Named after Queen Elizabeth I of England, the \"Virgin Queen.\"\n\n5. **Other European Languages**: A few state names have origins in other European languages due to the influence of various European settlers and explorers.\n   - **Illinois**: French adaptation of an Algonquin word meaning \"tribe of superior men.\"\n   - **Minnesota**: From the Dakota Sioux word \"mnisota,\" meaning \"cloudy water\" or \"sky-tinted water.\"\n\n6. **Latin or Greek**: Some names are derived from Latin or Greek words or roots.\n   - **Pennsylvania**: Named by William Penn after his father and means \"Penn's woods\" in Latin.\n\n7. **Place Names and Royalty**: Some states are named after monarchs or other places.\n   - **Georgia**: Named in honor of King George II of Great Britain.\n   - **Maryland**: Named in honor of Queen Henrietta Maria, the wife of King Charles I of England.\n\n8. **Combination of Languages and Influences**: Some state names are a blend of influences from different languages or are adaptations that have transformed over time due to usage and pronunciation.\n   - **Arkansas**: Named after the French plural of a Quapaw word \"akakaze\" meaning \"land of downriver people.\"\n\n9. **Geographical Features**: Some states are named after prominent geographical features.\n   - **Indiana**: Meaning \"land of the Indians.\"\n   - **Tennessee**: Likely derived from a Cherokee village name \"Tanasi.\"\n\nKeep in mind this is not an exhaustive list, and many of the origins can be more complex, with different theories about their etymology.\n"
        }
      ]
    },
    {
      "item_id": "alpacaeval-easy::1",
      "language": "eng_Latn",
      "evaluator_model": "dry_run_judge",
      "response_role": "rejected",
      "messages": [
        {
          "role": "system",
          "content": "You are a strict multilingual evaluation judge. Rate the quality of a single assistant response to a user prompt on a 1-5 integer scale. Consider helpfulness, correctness, relevance, completeness, clarity, and safety. Return valid JSON only in the format {\"score\": <1-5 integer>, \"reason\": \"<brief reason>\"}."
        },
        {
          "role": "user",
          "content": "Rate this response.\n\nLanguage code: eng_Latn\nSubset: alpacaeval-easy\n\nUser prompt:\nHow did US states get their names?\n\nCandidate response:\nUS states got their names for a variety of reasons. Many are named after early explorers, leaders, or patriots. Some are named after geographical features, such as mountains or rivers. Others are named after plants or animals that are native to the state. Some are even named after historical figures or characters from literature or mythology.\n"
        }
      ]
    }
  ],
  "cbc_ready_mapping": {
    "task": "item_id",
    "language": "language",
    "backbone": "evaluator_model",
    "score": "margin"
  }
}

==> analysis/mrewardbench_external_validation_smoketest_pair_margins.csv <==
item_id,item_numeric_id,subset,language,evaluator_model,chosen_model,rejected_model,chosen_score,rejected_score,margin,pref_correct
alpacaeval-easy::0,0,alpacaeval-easy,eng_Latn,dry_run_judge,GPT4-Turbo,alpaca-7b,,,,
alpacaeval-easy::1,1,alpacaeval-easy,eng_Latn,dry_run_judge,GPT4-Turbo,alpaca-7b,,,,
alpacaeval-easy::0,0,alpacaeval-easy,spa_Latn,dry_run_judge,GPT4-Turbo,alpaca-7b,,,,
alpacaeval-easy::1,1,alpacaeval-easy,spa_Latn,dry_run_judge,GPT4-Turbo,alpaca-7b,,,,


==> analysis/mrewardbench_external_validation_smoketest_raw_scores.jsonl <==
{"item_id": "alpacaeval-easy::0", "item_numeric_id": 0, "subset": "alpacaeval-easy", "language": "eng_Latn", "evaluator_model": "dry_run_judge", "response_role": "chosen", "candidate_model": "GPT4-Turbo", "score": null, "reason": "", "llm_response": "", "input_tokens": null, "output_tokens": null, "cost": null, "inference_time": null}
{"item_id": "alpacaeval-easy::0", "item_numeric_id": 0, "subset": "alpacaeval-easy", "language": "eng_Latn", "evaluator_model": "dry_run_judge", "response_role": "rejected", "candidate_model": "alpaca-7b", "score": null, "reason": "", "llm_response": "", "input_tokens": null, "output_tokens": null, "cost": null, "inference_time": null}
{"item_id": "alpacaeval-easy::1", "item_numeric_id": 1, "subset": "alpacaeval-easy", "language": "eng_Latn", "evaluator_model": "dry_run_judge", "response_role": "chosen", "candidate_model": "GPT4-Turbo", "score": null, "reason": "", "llm_response": "", "input_tokens": null, "output_tokens": null, "cost": null, "inference_time": null}
{"item_id": "alpacaeval-easy::1", "item_numeric_id": 1, "subset": "alpacaeval-easy", "language": "eng_Latn", "evaluator_model": "dry_run_judge", "response_role": "rejected", "candidate_model": "alpaca-7b", "score": null, "reason": "", "llm_response": "", "input_tokens": null, "output_tokens": null, "cost": null, "inference_time": null}
{"item_id": "alpacaeval-easy::0", "item_numeric_id": 0, "subset": "alpacaeval-easy", "language": "spa_Latn", "evaluator_model": "dry_run_judge", "response_role": "chosen", "candidate_model": "GPT4-Turbo", "score": null, "reason": "", "llm_response": "", "input_tokens": null, "output_tokens": null, "cost": null, "inference_time": null}
{"item_id": "alpacaeval-easy::0", "item_numeric_id": 0, "subset": "alpacaeval-easy", "language": "spa_Latn", "evaluator_model": "dry_run_judge", "response_role": "rejected", "candidate_model": "alpaca-7b", "score": null, "reason": "", "llm_response": "", "input_tokens": null, "output_tokens": null, "cost": null, "inference_time": null}
{"item_id": "alpacaeval-easy::1", "item_numeric_id": 1, "subset": "alpacaeval-easy", "language": "spa_Latn", "evaluator_model": "dry_run_judge", "response_role": "chosen", "candidate_model": "GPT4-Turbo", "score": null, "reason": "", "llm_response": "", "input_tokens": null, "output_tokens": null, "cost": null, "inference_time": null}
{"item_id": "alpacaeval-easy::1", "item_numeric_id": 1, "subset": "alpacaeval-easy", "language": "spa_Latn", "evaluator_model": "dry_run_judge", "response_role": "rejected", "candidate_model": "alpaca-7b", "score": null, "reason": "", "llm_response": "", "input_tokens": null, "output_tokens": null, "cost": null, "inference_time": null}


==> analysis/rank_reversal_delta.csv <==
backbone_i,backbone_j,language_a,language_b,d_a,d_b,product,delta,rank_reversal,p_value_raw,p_value_bh,bh_significant_fdr_005
GPT-4o,GPT-5.4,English,Spanish,35.63299663299664,-11.247715247715252,-400.7897995507425,400.7897995507425,True,6.457771843170777e-09,9.686657764756166e-08,True
GPT-4o,Sonnet,Hindi,Spanish,30.725829725829733,-7.194564694564697,-221.05896975666107,221.05896975666107,True,0.0004233212560726183,0.0019236916288671863,True
GPT-4o,Gemini,English,Spanish,9.510341510341519,-32.801587301587304,-311.95429731937696,311.95429731937696,True,0.000512984434364583,0.0019236916288671863,True
GPT-4o,DeepSeek,English,Spanish,32.43121693121694,-4.336940836940837,-140.65226910068182,140.65226910068182,True,0.001040615768843722,0.003121847306531166,True
GPT-4o,Qwen,Arabic,Spanish,21.923761423761427,7.019721019721019,153.8986888977269,0.0,False,1.0,1.0,False
GPT-5.4,Sonnet,Japanese,Swahili,-8.980278980278982,10.675324675324676,-95.86739378947173,95.86739378947173,True,9.948064052980216e-07,7.461048039735162e-06,True
GPT-5.4,Gemini,Turkish,Swahili,-19.63299663299663,-15.650553150553154,307.26725730934487,0.0,False,1.0,1.0,False
GPT-5.4,DeepSeek,Chinese,Swahili,-5.021404521404522,14.2994227994228,-71.80318629849656,71.80318629849656,True,0.004757226938174809,0.011893067345437025,True
GPT-5.4,Qwen,Chinese,Japanese,5.388888888888889,4.006253006253006,21.589252311474535,0.0,False,1.0,1.0,False
Sonnet,Gemini,English,Chinese,-17.526695526695523,-23.586820586820586,413.3990228679982,0.0,False,1.0,1.0,False
Sonnet,DeepSeek,Arabic,Hindi,8.50889850889851,-4.472101972101971,-38.05266180206054,38.05266180206054,True,0.011479965935609508,0.024599927004877516,True
Sonnet,Qwen,Chinese,Hindi,9.474506974506975,9.185185185185185,87.02510109917517,0.0,False,1.0,1.0,False
Gemini,DeepSeek,English,Chinese,22.92087542087542,22.651034151034146,519.1815319298482,0.0,False,1.0,1.0,False
Gemini,Qwen,English,Chinese,32.006493506493506,33.06132756132756,1058.1771659076853,0.0,False,1.0,1.0,False
DeepSeek,Qwen,Arabic,Japanese,1.701779701779702,4.66883116883117,7.945322114153287,0.0,False,1.0,1.0,False


==> analysis/requirement_type_cbc.json <==
{
  "protocol": {
    "bootstrap_reps": 200
  },
  "splits": {
    "operational": {
      "included_types": [
        "Data Loading",
        "Training"
      ],
      "n_tasks": 54,
      "results": [
        {
          "method": "CBC",
          "mean_pairwise_tau": 0.789405,
          "ci_low": 0.657143,
          "ci_high": 0.900238,
          "n_replicates": 200
        },
        {
          "method": "CBC-Weighted",
          "mean_pairwise_tau": 0.789405,
          "ci_low": 0.657143,
          "ci_high": 0.900238,
          "n_replicates": 200
        },
        {
          "method": "Raw (no calibration)",
          "mean_pairwise_tau": 0.770088,
          "ci_low": 0.638635,
          "ci_high": 0.865525,
          "n_replicates": 200
        }
      ]
    },
    "semantic": {
      "included_types": [
        "Evaluation Metrics",
        "Model Construction"
      ],
      "n_tasks": 51,
      "results": [
        {
          "method": "CBC",
          "mean_pairwise_tau": 0.839837,
          "ci_low": 0.680595,
          "ci_high": 0.942857,
          "n_replicates": 200
        },
        {
          "method": "CBC-Weighted",
          "mean_pairwise_tau": 0.839812,
          "ci_low": 0.680595,
          "ci_high": 0.942857,
          "n_replicates": 200
        },
        {
          "method": "Raw (no calibration)",
          "mean_pairwise_tau": 0.737335,
          "ci_low": 0.622165,
          "ci_high": 0.828103,
          "n_replicates": 200
        }
      ]
    }
  }
}

==> analysis/run_level_scores.csv <==
backbone,language,framework,task,score,task_solved
GPT-4o,English,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,80.0,0
GPT-4o,English,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,100.0,1
GPT-4o,English,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
GPT-4o,English,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,60.0,0
GPT-4o,English,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,English,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,40.0,0
GPT-4o,English,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-4o,English,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
GPT-4o,English,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,50.0,0
GPT-4o,English,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,50.0,0
GPT-4o,English,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-4o,English,MetaGPT,12_Spam_Detection_SVM_Enron_ML,42.857142857142854,0
GPT-4o,English,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
GPT-4o,English,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,42.857142857142854,0
GPT-4o,English,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,66.66666666666667,0
GPT-4o,English,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,28.571428571428573,0
GPT-4o,English,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,55.55555555555556,0
GPT-4o,English,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,50.0,0
GPT-4o,English,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
GPT-4o,English,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,57.142857142857146,0
GPT-4o,English,MetaGPT,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
GPT-4o,English,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
GPT-4o,English,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,57.142857142857146,0
GPT-4o,English,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-4o,English,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,42.857142857142854,0
GPT-4o,English,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,42.857142857142854,0
GPT-4o,English,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
GPT-4o,English,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,42.857142857142854,0
GPT-4o,English,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,42.857142857142854,0
GPT-4o,English,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,57.142857142857146,0
GPT-4o,English,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-4o,English,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-4o,English,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,42.857142857142854,0
GPT-4o,English,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
GPT-4o,English,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-4o,English,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
GPT-4o,English,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
GPT-4o,English,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-4o,English,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-4o,English,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-4o,English,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
GPT-4o,English,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
GPT-4o,English,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
GPT-4o,English,MetaGPT,44_Text_Classification_BERT_AGNews_DL,66.66666666666667,0
GPT-4o,English,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,50.0,0
GPT-4o,English,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,71.42857142857143,0
GPT-4o,English,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
GPT-4o,English,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,37.5,0
GPT-4o,English,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,42.857142857142854,0
GPT-4o,English,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,37.5,0
GPT-4o,English,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,English,MetaGPT,52_Devin_AI_Trains_an_AI,50.0,0
GPT-4o,English,MetaGPT,53_Devin_Upwork_Side_Hustle,60.0,0
GPT-4o,English,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,42.857142857142854,0
GPT-4o,English,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,42.857142857142854,0
GPT-4o,English,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
GPT-4o,English,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-4o,English,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,60.0,0
GPT-4o,English,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,60.0,0
GPT-4o,English,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,English,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
GPT-4o,English,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-4o,English,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,66.66666666666667,0
GPT-4o,English,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,33.333333333333336,0
GPT-4o,English,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-4o,English,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-4o,English,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-4o,English,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
GPT-4o,English,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,42.857142857142854,0
GPT-4o,English,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,66.66666666666667,0
GPT-4o,English,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,42.857142857142854,0
GPT-4o,English,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,55.55555555555556,0
GPT-4o,English,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,66.66666666666667,0
GPT-4o,English,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,42.857142857142854,0
GPT-4o,English,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-4o,English,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
GPT-4o,English,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,71.42857142857143,0
GPT-4o,English,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,57.142857142857146,0
GPT-4o,English,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-4o,English,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,42.857142857142854,0
GPT-4o,English,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,42.857142857142854,0
GPT-4o,English,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,57.142857142857146,0
GPT-4o,English,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,57.142857142857146,0
GPT-4o,English,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-4o,English,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,85.71428571428571,0
GPT-4o,English,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
GPT-4o,English,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,42.857142857142854,0
GPT-4o,English,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,57.142857142857146,0
GPT-4o,English,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
GPT-4o,English,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,42.857142857142854,0
GPT-4o,English,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-4o,English,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,50.0,0
GPT-4o,English,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,62.5,0
GPT-4o,English,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-4o,English,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-4o,English,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-4o,English,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
GPT-4o,English,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
GPT-4o,English,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-4o,English,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
GPT-4o,English,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,71.42857142857143,0
GPT-4o,English,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,57.142857142857146,0
GPT-4o,English,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,50.0,0
GPT-4o,English,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
GPT-4o,English,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
GPT-4o,English,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,English,GPT-Pilot,52_Devin_AI_Trains_an_AI,100.0,1
GPT-4o,English,GPT-Pilot,53_Devin_Upwork_Side_Hustle,80.0,0
GPT-4o,English,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
GPT-4o,English,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,42.857142857142854,0
GPT-4o,English,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
GPT-4o,English,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
GPT-4o,English,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,80.0,0
GPT-4o,English,OpenHands,04_Text_Generation_GPT2_Prompts_DL,60.0,0
GPT-4o,English,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,English,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
GPT-4o,English,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-4o,English,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
GPT-4o,English,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,33.333333333333336,0
GPT-4o,English,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,33.333333333333336,0
GPT-4o,English,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,50.0,0
GPT-4o,English,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-4o,English,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
GPT-4o,English,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,42.857142857142854,0
GPT-4o,English,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,83.33333333333333,0
GPT-4o,English,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,57.142857142857146,0
GPT-4o,English,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,33.333333333333336,0
GPT-4o,English,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-4o,English,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,57.142857142857146,0
GPT-4o,English,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,42.857142857142854,0
GPT-4o,English,OpenHands,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
GPT-4o,English,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,71.42857142857143,0
GPT-4o,English,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,71.42857142857143,0
GPT-4o,English,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,57.142857142857146,0
GPT-4o,English,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
GPT-4o,English,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,42.857142857142854,0
GPT-4o,English,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,57.142857142857146,0
GPT-4o,English,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,28.571428571428573,0
GPT-4o,English,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,42.857142857142854,0
GPT-4o,English,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,57.142857142857146,0
GPT-4o,English,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-4o,English,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,42.857142857142854,0
GPT-4o,English,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
GPT-4o,English,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,57.142857142857146,0
GPT-4o,English,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,42.857142857142854,0
GPT-4o,English,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
GPT-4o,English,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
GPT-4o,English,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
GPT-4o,English,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
GPT-4o,English,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-4o,English,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,57.142857142857146,0
GPT-4o,English,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-4o,English,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,57.142857142857146,0
GPT-4o,English,OpenHands,44_Text_Classification_BERT_AGNews_DL,50.0,0
GPT-4o,English,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,83.33333333333333,0
GPT-4o,English,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,57.142857142857146,0
GPT-4o,English,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,57.142857142857146,0
GPT-4o,English,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,37.5,0
GPT-4o,English,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
GPT-4o,English,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,37.5,0
GPT-4o,English,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,English,OpenHands,52_Devin_AI_Trains_an_AI,50.0,0
GPT-4o,English,OpenHands,53_Devin_Upwork_Side_Hustle,60.0,0
GPT-4o,English,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,42.857142857142854,0
GPT-4o,English,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
GPT-4o,Arabic,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,80.0,0
GPT-4o,Arabic,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-4o,Arabic,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
GPT-4o,Arabic,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
GPT-4o,Arabic,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
GPT-4o,Arabic,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,60.0,0
GPT-4o,Arabic,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-4o,Arabic,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-4o,Arabic,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-4o,Arabic,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-4o,Arabic,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-4o,Arabic,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-4o,Arabic,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-4o,Arabic,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-4o,Arabic,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-4o,Arabic,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-4o,Arabic,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,33.333333333333336,0
GPT-4o,Arabic,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
GPT-4o,Arabic,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
GPT-4o,Arabic,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-4o,Arabic,MetaGPT,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
GPT-4o,Arabic,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
GPT-4o,Arabic,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-4o,Arabic,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-4o,Arabic,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,42.857142857142854,0
GPT-4o,Arabic,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-4o,Arabic,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-4o,Arabic,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-4o,Arabic,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-4o,Arabic,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,42.857142857142854,0
GPT-4o,Arabic,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-4o,Arabic,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-4o,Arabic,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
GPT-4o,Arabic,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-4o,Arabic,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
GPT-4o,Arabic,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,57.142857142857146,0
GPT-4o,Arabic,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
GPT-4o,Arabic,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-4o,Arabic,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
GPT-4o,Arabic,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-4o,Arabic,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
GPT-4o,Arabic,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
GPT-4o,Arabic,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-4o,Arabic,MetaGPT,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-4o,Arabic,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
GPT-4o,Arabic,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
GPT-4o,Arabic,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
GPT-4o,Arabic,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-4o,Arabic,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
GPT-4o,Arabic,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
GPT-4o,Arabic,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-4o,Arabic,MetaGPT,52_Devin_AI_Trains_an_AI,100.0,1
GPT-4o,Arabic,MetaGPT,53_Devin_Upwork_Side_Hustle,20.0,0
GPT-4o,Arabic,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-4o,Arabic,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
GPT-4o,Arabic,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
GPT-4o,Arabic,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-4o,Arabic,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
GPT-4o,Arabic,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-4o,Arabic,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,Arabic,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
GPT-4o,Arabic,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-4o,Arabic,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-4o,Arabic,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-4o,Arabic,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-4o,Arabic,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,33.333333333333336,0
GPT-4o,Arabic,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-4o,Arabic,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
GPT-4o,Arabic,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-4o,Arabic,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-4o,Arabic,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
GPT-4o,Arabic,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-4o,Arabic,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-4o,Arabic,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
GPT-4o,Arabic,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-4o,Arabic,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
GPT-4o,Arabic,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
GPT-4o,Arabic,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
GPT-4o,Arabic,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-4o,Arabic,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
GPT-4o,Arabic,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-4o,Arabic,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-4o,Arabic,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-4o,Arabic,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
GPT-4o,Arabic,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,42.857142857142854,0
GPT-4o,Arabic,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-4o,Arabic,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-4o,Arabic,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
GPT-4o,Arabic,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-4o,Arabic,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-4o,Arabic,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,42.857142857142854,0
GPT-4o,Arabic,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
GPT-4o,Arabic,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-4o,Arabic,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
GPT-4o,Arabic,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-4o,Arabic,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-4o,Arabic,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-4o,Arabic,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-4o,Arabic,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-4o,Arabic,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,50.0,0
GPT-4o,Arabic,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
GPT-4o,Arabic,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
GPT-4o,Arabic,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-4o,Arabic,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
GPT-4o,Arabic,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,37.5,0
GPT-4o,Arabic,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-4o,Arabic,GPT-Pilot,52_Devin_AI_Trains_an_AI,75.0,0
GPT-4o,Arabic,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-4o,Arabic,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-4o,Arabic,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
GPT-4o,Arabic,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
GPT-4o,Arabic,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-4o,Arabic,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
GPT-4o,Arabic,OpenHands,04_Text_Generation_GPT2_Prompts_DL,20.0,0
GPT-4o,Arabic,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,Arabic,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
GPT-4o,Arabic,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-4o,Arabic,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
GPT-4o,Arabic,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-4o,Arabic,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-4o,Arabic,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-4o,Arabic,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-4o,Arabic,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-4o,Arabic,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-4o,Arabic,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-4o,Arabic,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-4o,Arabic,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-4o,Arabic,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
GPT-4o,Arabic,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
GPT-4o,Arabic,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-4o,Arabic,OpenHands,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
GPT-4o,Arabic,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
GPT-4o,Arabic,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
GPT-4o,Arabic,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-4o,Arabic,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
GPT-4o,Arabic,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
GPT-4o,Arabic,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
GPT-4o,Arabic,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-4o,Arabic,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
GPT-4o,Arabic,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,42.857142857142854,0
GPT-4o,Arabic,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-4o,Arabic,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
GPT-4o,Arabic,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
GPT-4o,Arabic,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-4o,Arabic,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-4o,Arabic,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,42.857142857142854,0
GPT-4o,Arabic,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
GPT-4o,Arabic,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-4o,Arabic,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
GPT-4o,Arabic,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-4o,Arabic,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
GPT-4o,Arabic,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-4o,Arabic,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
GPT-4o,Arabic,OpenHands,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-4o,Arabic,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-4o,Arabic,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-4o,Arabic,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-4o,Arabic,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-4o,Arabic,OpenHands,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
GPT-4o,Arabic,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
GPT-4o,Arabic,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-4o,Arabic,OpenHands,52_Devin_AI_Trains_an_AI,50.0,0
GPT-4o,Arabic,OpenHands,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-4o,Arabic,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
GPT-4o,Arabic,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
GPT-4o,Turkish,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,80.0,0
GPT-4o,Turkish,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
GPT-4o,Turkish,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,60.0,0
GPT-4o,Turkish,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,20.0,0
GPT-4o,Turkish,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,Turkish,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
GPT-4o,Turkish,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-4o,Turkish,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,50.0,0
GPT-4o,Turkish,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,16.666666666666668,0
GPT-4o,Turkish,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,50.0,0
GPT-4o,Turkish,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,50.0,0
GPT-4o,Turkish,MetaGPT,12_Spam_Detection_SVM_Enron_ML,57.142857142857146,0
GPT-4o,Turkish,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
GPT-4o,Turkish,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,42.857142857142854,0
GPT-4o,Turkish,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
GPT-4o,Turkish,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,42.857142857142854,0
GPT-4o,Turkish,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,55.55555555555556,0
GPT-4o,Turkish,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,50.0,0
GPT-4o,Turkish,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,42.857142857142854,0
GPT-4o,Turkish,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-4o,Turkish,MetaGPT,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
GPT-4o,Turkish,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,42.857142857142854,0
GPT-4o,Turkish,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
GPT-4o,Turkish,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,42.857142857142854,0
GPT-4o,Turkish,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
GPT-4o,Turkish,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,42.857142857142854,0
GPT-4o,Turkish,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
GPT-4o,Turkish,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-4o,Turkish,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,42.857142857142854,0
GPT-4o,Turkish,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,57.142857142857146,0
GPT-4o,Turkish,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-4o,Turkish,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-4o,Turkish,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
GPT-4o,Turkish,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-4o,Turkish,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,57.142857142857146,0
GPT-4o,Turkish,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,57.142857142857146,0
GPT-4o,Turkish,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
GPT-4o,Turkish,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
GPT-4o,Turkish,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
GPT-4o,Turkish,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
GPT-4o,Turkish,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-4o,Turkish,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
GPT-4o,Turkish,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-4o,Turkish,MetaGPT,44_Text_Classification_BERT_AGNews_DL,66.66666666666667,0
GPT-4o,Turkish,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
GPT-4o,Turkish,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,57.142857142857146,0
GPT-4o,Turkish,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-4o,Turkish,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
GPT-4o,Turkish,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
GPT-4o,Turkish,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,37.5,0
GPT-4o,Turkish,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Turkish,MetaGPT,52_Devin_AI_Trains_an_AI,100.0,1
GPT-4o,Turkish,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
GPT-4o,Turkish,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
GPT-4o,Turkish,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,57.142857142857146,0
GPT-4o,Turkish,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
GPT-4o,Turkish,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
GPT-4o,Turkish,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
GPT-4o,Turkish,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-4o,Turkish,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-4o,Turkish,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,40.0,0
GPT-4o,Turkish,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-4o,Turkish,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,50.0,0
GPT-4o,Turkish,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,33.333333333333336,0
GPT-4o,Turkish,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-4o,Turkish,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,66.66666666666667,0
GPT-4o,Turkish,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,28.571428571428573,0
GPT-4o,Turkish,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,42.857142857142854,0
GPT-4o,Turkish,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,42.857142857142854,0
GPT-4o,Turkish,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
GPT-4o,Turkish,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
GPT-4o,Turkish,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-4o,Turkish,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-4o,Turkish,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
GPT-4o,Turkish,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,28.571428571428573,0
GPT-4o,Turkish,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
GPT-4o,Turkish,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
GPT-4o,Turkish,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
GPT-4o,Turkish,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,57.142857142857146,0
GPT-4o,Turkish,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,42.857142857142854,0
GPT-4o,Turkish,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-4o,Turkish,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-4o,Turkish,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-4o,Turkish,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,71.42857142857143,0
GPT-4o,Turkish,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,57.142857142857146,0
GPT-4o,Turkish,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
GPT-4o,Turkish,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-4o,Turkish,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
GPT-4o,Turkish,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
GPT-4o,Turkish,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-4o,Turkish,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-4o,Turkish,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
GPT-4o,Turkish,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-4o,Turkish,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
GPT-4o,Turkish,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,57.142857142857146,0
GPT-4o,Turkish,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,57.142857142857146,0
GPT-4o,Turkish,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
GPT-4o,Turkish,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-4o,Turkish,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-4o,Turkish,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
GPT-4o,Turkish,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
GPT-4o,Turkish,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
GPT-4o,Turkish,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-4o,Turkish,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
GPT-4o,Turkish,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
GPT-4o,Turkish,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Turkish,GPT-Pilot,52_Devin_AI_Trains_an_AI,75.0,0
GPT-4o,Turkish,GPT-Pilot,53_Devin_Upwork_Side_Hustle,60.0,0
GPT-4o,Turkish,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
GPT-4o,Turkish,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
GPT-4o,Turkish,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,80.0,0
GPT-4o,Turkish,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
GPT-4o,Turkish,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,60.0,0
GPT-4o,Turkish,OpenHands,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-4o,Turkish,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,Turkish,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,40.0,0
GPT-4o,Turkish,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,60.0,0
GPT-4o,Turkish,OpenHands,08_Robot_Control_PPO_PyBullet_RL,50.0,0
GPT-4o,Turkish,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,33.333333333333336,0
GPT-4o,Turkish,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,66.66666666666667,0
GPT-4o,Turkish,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,66.66666666666667,0
GPT-4o,Turkish,OpenHands,12_Spam_Detection_SVM_Enron_ML,57.142857142857146,0
GPT-4o,Turkish,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,42.857142857142854,0
GPT-4o,Turkish,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,71.42857142857143,0
GPT-4o,Turkish,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
GPT-4o,Turkish,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,71.42857142857143,0
GPT-4o,Turkish,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-4o,Turkish,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-4o,Turkish,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,57.142857142857146,0
GPT-4o,Turkish,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,42.857142857142854,0
GPT-4o,Turkish,OpenHands,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
GPT-4o,Turkish,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
GPT-4o,Turkish,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
GPT-4o,Turkish,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-4o,Turkish,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
GPT-4o,Turkish,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
GPT-4o,Turkish,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-4o,Turkish,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,42.857142857142854,0
GPT-4o,Turkish,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,42.857142857142854,0
GPT-4o,Turkish,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
GPT-4o,Turkish,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-4o,Turkish,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
GPT-4o,Turkish,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,42.857142857142854,0
GPT-4o,Turkish,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
GPT-4o,Turkish,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,57.142857142857146,0
GPT-4o,Turkish,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,57.142857142857146,0
GPT-4o,Turkish,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
GPT-4o,Turkish,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
GPT-4o,Turkish,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
GPT-4o,Turkish,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-4o,Turkish,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
GPT-4o,Turkish,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
GPT-4o,Turkish,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-4o,Turkish,OpenHands,44_Text_Classification_BERT_AGNews_DL,83.33333333333333,0
GPT-4o,Turkish,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
GPT-4o,Turkish,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
GPT-4o,Turkish,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
GPT-4o,Turkish,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-4o,Turkish,OpenHands,49_Explainable_AI_LIME_Titanic_ML,42.857142857142854,0
GPT-4o,Turkish,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,37.5,0
GPT-4o,Turkish,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Turkish,OpenHands,52_Devin_AI_Trains_an_AI,100.0,1
GPT-4o,Turkish,OpenHands,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-4o,Turkish,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,42.857142857142854,0
GPT-4o,Turkish,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,64.28571428571429,0
GPT-4o,Chinese,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
GPT-4o,Chinese,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,20.0,0
GPT-4o,Chinese,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,60.0,0
GPT-4o,Chinese,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,80.0,0
GPT-4o,Chinese,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
GPT-4o,Chinese,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-4o,Chinese,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-4o,Chinese,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
GPT-4o,Chinese,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,33.333333333333336,0
GPT-4o,Chinese,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-4o,Chinese,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,33.333333333333336,0
GPT-4o,Chinese,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-4o,Chinese,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,42.857142857142854,0
GPT-4o,Chinese,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
GPT-4o,Chinese,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
GPT-4o,Chinese,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,42.857142857142854,0
GPT-4o,Chinese,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,44.44444444444444,0
GPT-4o,Chinese,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-4o,Chinese,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,42.857142857142854,0
GPT-4o,Chinese,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-4o,Chinese,MetaGPT,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
GPT-4o,Chinese,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-4o,Chinese,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
GPT-4o,Chinese,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
GPT-4o,Chinese,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
GPT-4o,Chinese,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,42.857142857142854,0
GPT-4o,Chinese,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
GPT-4o,Chinese,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,28.571428571428573,0
GPT-4o,Chinese,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-4o,Chinese,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,42.857142857142854,0
GPT-4o,Chinese,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-4o,Chinese,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
GPT-4o,Chinese,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
GPT-4o,Chinese,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-4o,Chinese,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,42.857142857142854,0
GPT-4o,Chinese,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
GPT-4o,Chinese,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
GPT-4o,Chinese,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
GPT-4o,Chinese,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
GPT-4o,Chinese,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,57.142857142857146,0
GPT-4o,Chinese,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
GPT-4o,Chinese,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,66.66666666666667,0
GPT-4o,Chinese,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
GPT-4o,Chinese,MetaGPT,44_Text_Classification_BERT_AGNews_DL,83.33333333333333,0
GPT-4o,Chinese,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-4o,Chinese,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
GPT-4o,Chinese,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
GPT-4o,Chinese,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
GPT-4o,Chinese,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
GPT-4o,Chinese,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,37.5,0
GPT-4o,Chinese,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Chinese,MetaGPT,52_Devin_AI_Trains_an_AI,75.0,0
GPT-4o,Chinese,MetaGPT,53_Devin_Upwork_Side_Hustle,80.0,0
GPT-4o,Chinese,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
GPT-4o,Chinese,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
GPT-4o,Chinese,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,80.0,0
GPT-4o,Chinese,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-4o,Chinese,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,60.0,0
GPT-4o,Chinese,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,80.0,0
GPT-4o,Chinese,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,80.0,0
GPT-4o,Chinese,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,40.0,0
GPT-4o,Chinese,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-4o,Chinese,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
GPT-4o,Chinese,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,33.333333333333336,0
GPT-4o,Chinese,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-4o,Chinese,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,33.333333333333336,0
GPT-4o,Chinese,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-4o,Chinese,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,57.142857142857146,0
GPT-4o,Chinese,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
GPT-4o,Chinese,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
GPT-4o,Chinese,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
GPT-4o,Chinese,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,33.333333333333336,0
GPT-4o,Chinese,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-4o,Chinese,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,42.857142857142854,0
GPT-4o,Chinese,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-4o,Chinese,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
GPT-4o,Chinese,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
GPT-4o,Chinese,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
GPT-4o,Chinese,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-4o,Chinese,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,57.142857142857146,0
GPT-4o,Chinese,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
GPT-4o,Chinese,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
GPT-4o,Chinese,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,28.571428571428573,0
GPT-4o,Chinese,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-4o,Chinese,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
GPT-4o,Chinese,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
GPT-4o,Chinese,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
GPT-4o,Chinese,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
GPT-4o,Chinese,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-4o,Chinese,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,71.42857142857143,0
GPT-4o,Chinese,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
GPT-4o,Chinese,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
GPT-4o,Chinese,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
GPT-4o,Chinese,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-4o,Chinese,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-4o,Chinese,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
GPT-4o,Chinese,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
GPT-4o,Chinese,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
GPT-4o,Chinese,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,50.0,0
GPT-4o,Chinese,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-4o,Chinese,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,57.142857142857146,0
GPT-4o,Chinese,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
GPT-4o,Chinese,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-4o,Chinese,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
GPT-4o,Chinese,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
GPT-4o,Chinese,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Chinese,GPT-Pilot,52_Devin_AI_Trains_an_AI,100.0,1
GPT-4o,Chinese,GPT-Pilot,53_Devin_Upwork_Side_Hustle,80.0,0
GPT-4o,Chinese,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
GPT-4o,Chinese,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,64.28571428571429,0
GPT-4o,Chinese,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
GPT-4o,Chinese,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-4o,Chinese,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,80.0,0
GPT-4o,Chinese,OpenHands,04_Text_Generation_GPT2_Prompts_DL,80.0,0
GPT-4o,Chinese,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,Chinese,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,40.0,0
GPT-4o,Chinese,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-4o,Chinese,OpenHands,08_Robot_Control_PPO_PyBullet_RL,66.66666666666667,0
GPT-4o,Chinese,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,66.66666666666667,0
GPT-4o,Chinese,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,33.333333333333336,0
GPT-4o,Chinese,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,66.66666666666667,0
GPT-4o,Chinese,OpenHands,12_Spam_Detection_SVM_Enron_ML,28.571428571428573,0
GPT-4o,Chinese,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
GPT-4o,Chinese,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-4o,Chinese,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,66.66666666666667,0
GPT-4o,Chinese,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,42.857142857142854,0
GPT-4o,Chinese,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-4o,Chinese,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,50.0,0
GPT-4o,Chinese,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
GPT-4o,Chinese,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-4o,Chinese,OpenHands,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
GPT-4o,Chinese,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
GPT-4o,Chinese,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
GPT-4o,Chinese,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-4o,Chinese,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,42.857142857142854,0
GPT-4o,Chinese,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
GPT-4o,Chinese,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
GPT-4o,Chinese,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,57.142857142857146,0
GPT-4o,Chinese,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-4o,Chinese,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
GPT-4o,Chinese,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-4o,Chinese,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,57.142857142857146,0
GPT-4o,Chinese,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,57.142857142857146,0
GPT-4o,Chinese,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-4o,Chinese,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,57.142857142857146,0
GPT-4o,Chinese,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
GPT-4o,Chinese,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
GPT-4o,Chinese,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
GPT-4o,Chinese,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
GPT-4o,Chinese,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-4o,Chinese,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
GPT-4o,Chinese,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
GPT-4o,Chinese,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,57.142857142857146,0
GPT-4o,Chinese,OpenHands,44_Text_Classification_BERT_AGNews_DL,66.66666666666667,0
GPT-4o,Chinese,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,50.0,0
GPT-4o,Chinese,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,57.142857142857146,0
GPT-4o,Chinese,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,71.42857142857143,0
GPT-4o,Chinese,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
GPT-4o,Chinese,OpenHands,49_Explainable_AI_LIME_Titanic_ML,71.42857142857143,0
GPT-4o,Chinese,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,50.0,0
GPT-4o,Chinese,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Chinese,OpenHands,52_Devin_AI_Trains_an_AI,75.0,0
GPT-4o,Chinese,OpenHands,53_Devin_Upwork_Side_Hustle,80.0,0
GPT-4o,Chinese,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,57.142857142857146,0
GPT-4o,Chinese,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,64.28571428571429,0
GPT-4o,Hindi,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
GPT-4o,Hindi,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-4o,Hindi,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,80.0,0
GPT-4o,Hindi,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,20.0,0
GPT-4o,Hindi,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,Hindi,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,40.0,0
GPT-4o,Hindi,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-4o,Hindi,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-4o,Hindi,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,33.333333333333336,0
GPT-4o,Hindi,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-4o,Hindi,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,50.0,0
GPT-4o,Hindi,MetaGPT,12_Spam_Detection_SVM_Enron_ML,42.857142857142854,0
GPT-4o,Hindi,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-4o,Hindi,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,42.857142857142854,0
GPT-4o,Hindi,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
GPT-4o,Hindi,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,28.571428571428573,0
GPT-4o,Hindi,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,33.333333333333336,0
GPT-4o,Hindi,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,66.66666666666667,0
GPT-4o,Hindi,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,42.857142857142854,0
GPT-4o,Hindi,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,42.857142857142854,0
GPT-4o,Hindi,MetaGPT,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
GPT-4o,Hindi,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
GPT-4o,Hindi,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
GPT-4o,Hindi,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
GPT-4o,Hindi,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
GPT-4o,Hindi,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
GPT-4o,Hindi,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,57.142857142857146,0
GPT-4o,Hindi,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,28.571428571428573,0
GPT-4o,Hindi,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-4o,Hindi,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
GPT-4o,Hindi,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
GPT-4o,Hindi,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,57.142857142857146,0
GPT-4o,Hindi,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
GPT-4o,Hindi,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
GPT-4o,Hindi,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,57.142857142857146,0
GPT-4o,Hindi,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,85.71428571428571,0
GPT-4o,Hindi,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,50.0,0
GPT-4o,Hindi,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
GPT-4o,Hindi,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
GPT-4o,Hindi,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,57.142857142857146,0
GPT-4o,Hindi,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
GPT-4o,Hindi,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
GPT-4o,Hindi,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
GPT-4o,Hindi,MetaGPT,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-4o,Hindi,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,50.0,0
GPT-4o,Hindi,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
GPT-4o,Hindi,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
GPT-4o,Hindi,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,37.5,0
GPT-4o,Hindi,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
GPT-4o,Hindi,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,50.0,0
GPT-4o,Hindi,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Hindi,MetaGPT,52_Devin_AI_Trains_an_AI,100.0,1
GPT-4o,Hindi,MetaGPT,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-4o,Hindi,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
GPT-4o,Hindi,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,28.571428571428573,0
GPT-4o,Hindi,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
GPT-4o,Hindi,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
GPT-4o,Hindi,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,60.0,0
GPT-4o,Hindi,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,60.0,0
GPT-4o,Hindi,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
GPT-4o,Hindi,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
GPT-4o,Hindi,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-4o,Hindi,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
GPT-4o,Hindi,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,50.0,0
GPT-4o,Hindi,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,33.333333333333336,0
GPT-4o,Hindi,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-4o,Hindi,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,42.857142857142854,0
GPT-4o,Hindi,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
GPT-4o,Hindi,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,57.142857142857146,0
GPT-4o,Hindi,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
GPT-4o,Hindi,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,71.42857142857143,0
GPT-4o,Hindi,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,33.333333333333336,0
GPT-4o,Hindi,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,50.0,0
GPT-4o,Hindi,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
GPT-4o,Hindi,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-4o,Hindi,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
GPT-4o,Hindi,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
GPT-4o,Hindi,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,42.857142857142854,0
GPT-4o,Hindi,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
GPT-4o,Hindi,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
GPT-4o,Hindi,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
GPT-4o,Hindi,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
GPT-4o,Hindi,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,28.571428571428573,0
GPT-4o,Hindi,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,42.857142857142854,0
GPT-4o,Hindi,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,57.142857142857146,0
GPT-4o,Hindi,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
GPT-4o,Hindi,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,57.142857142857146,0
GPT-4o,Hindi,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,57.142857142857146,0
GPT-4o,Hindi,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
GPT-4o,Hindi,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,42.857142857142854,0
GPT-4o,Hindi,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,42.857142857142854,0
GPT-4o,Hindi,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
GPT-4o,Hindi,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
GPT-4o,Hindi,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
GPT-4o,Hindi,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,57.142857142857146,0
GPT-4o,Hindi,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
GPT-4o,Hindi,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
GPT-4o,Hindi,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,57.142857142857146,0
GPT-4o,Hindi,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
GPT-4o,Hindi,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,66.66666666666667,0
GPT-4o,Hindi,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,57.142857142857146,0
GPT-4o,Hindi,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,57.142857142857146,0
GPT-4o,Hindi,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,37.5,0
GPT-4o,Hindi,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
GPT-4o,Hindi,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
GPT-4o,Hindi,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-4o,Hindi,GPT-Pilot,52_Devin_AI_Trains_an_AI,75.0,0
GPT-4o,Hindi,GPT-Pilot,53_Devin_Upwork_Side_Hustle,20.0,0
GPT-4o,Hindi,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
GPT-4o,Hindi,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
GPT-4o,Hindi,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
GPT-4o,Hindi,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-4o,Hindi,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,80.0,0
GPT-4o,Hindi,OpenHands,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-4o,Hindi,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,Hindi,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
GPT-4o,Hindi,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-4o,Hindi,OpenHands,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-4o,Hindi,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,16.666666666666668,0
GPT-4o,Hindi,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-4o,Hindi,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-4o,Hindi,OpenHands,12_Spam_Detection_SVM_Enron_ML,71.42857142857143,0
GPT-4o,Hindi,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,42.857142857142854,0
GPT-4o,Hindi,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,57.142857142857146,0
GPT-4o,Hindi,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,66.66666666666667,0
GPT-4o,Hindi,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,28.571428571428573,0
GPT-4o,Hindi,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-4o,Hindi,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,50.0,0
GPT-4o,Hindi,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,57.142857142857146,0
GPT-4o,Hindi,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,42.857142857142854,0
GPT-4o,Hindi,OpenHands,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
GPT-4o,Hindi,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,42.857142857142854,0
GPT-4o,Hindi,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
GPT-4o,Hindi,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,42.857142857142854,0
GPT-4o,Hindi,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
GPT-4o,Hindi,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,85.71428571428571,0
GPT-4o,Hindi,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
GPT-4o,Hindi,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,28.571428571428573,0
GPT-4o,Hindi,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,42.857142857142854,0
GPT-4o,Hindi,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,57.142857142857146,0
GPT-4o,Hindi,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
GPT-4o,Hindi,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,57.142857142857146,0
GPT-4o,Hindi,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,42.857142857142854,0
GPT-4o,Hindi,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
GPT-4o,Hindi,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,57.142857142857146,0
GPT-4o,Hindi,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,42.857142857142854,0
GPT-4o,Hindi,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
GPT-4o,Hindi,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,62.5,0
GPT-4o,Hindi,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
GPT-4o,Hindi,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,42.857142857142854,0
GPT-4o,Hindi,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-4o,Hindi,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
GPT-4o,Hindi,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,57.142857142857146,0
GPT-4o,Hindi,OpenHands,44_Text_Classification_BERT_AGNews_DL,83.33333333333333,0
GPT-4o,Hindi,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
GPT-4o,Hindi,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
GPT-4o,Hindi,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,57.142857142857146,0
GPT-4o,Hindi,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
GPT-4o,Hindi,OpenHands,49_Explainable_AI_LIME_Titanic_ML,85.71428571428571,0
GPT-4o,Hindi,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
GPT-4o,Hindi,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Hindi,OpenHands,52_Devin_AI_Trains_an_AI,75.0,0
GPT-4o,Hindi,OpenHands,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-4o,Hindi,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,71.42857142857143,0
GPT-4o,Hindi,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,21.428571428571427,0
GPT-4o,Japanese,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
GPT-4o,Japanese,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-4o,Japanese,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
GPT-4o,Japanese,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-4o,Japanese,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
GPT-4o,Japanese,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,40.0,0
GPT-4o,Japanese,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-4o,Japanese,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-4o,Japanese,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,16.666666666666668,0
GPT-4o,Japanese,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,33.333333333333336,0
GPT-4o,Japanese,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-4o,Japanese,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-4o,Japanese,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
GPT-4o,Japanese,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-4o,Japanese,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-4o,Japanese,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-4o,Japanese,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
GPT-4o,Japanese,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-4o,Japanese,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
GPT-4o,Japanese,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-4o,Japanese,MetaGPT,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
GPT-4o,Japanese,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
GPT-4o,Japanese,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-4o,Japanese,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-4o,Japanese,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
GPT-4o,Japanese,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-4o,Japanese,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
GPT-4o,Japanese,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-4o,Japanese,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-4o,Japanese,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,42.857142857142854,0
GPT-4o,Japanese,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
GPT-4o,Japanese,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-4o,Japanese,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
GPT-4o,Japanese,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-4o,Japanese,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
GPT-4o,Japanese,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,42.857142857142854,0
GPT-4o,Japanese,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
GPT-4o,Japanese,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-4o,Japanese,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-4o,Japanese,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-4o,Japanese,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-4o,Japanese,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
GPT-4o,Japanese,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-4o,Japanese,MetaGPT,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
GPT-4o,Japanese,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-4o,Japanese,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
GPT-4o,Japanese,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-4o,Japanese,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-4o,Japanese,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
GPT-4o,Japanese,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
GPT-4o,Japanese,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Japanese,MetaGPT,52_Devin_AI_Trains_an_AI,100.0,1
GPT-4o,Japanese,MetaGPT,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-4o,Japanese,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
GPT-4o,Japanese,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,42.857142857142854,0
GPT-4o,Japanese,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
GPT-4o,Japanese,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-4o,Japanese,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
GPT-4o,Japanese,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-4o,Japanese,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,Japanese,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,60.0,0
GPT-4o,Japanese,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-4o,Japanese,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-4o,Japanese,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,16.666666666666668,0
GPT-4o,Japanese,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,50.0,0
GPT-4o,Japanese,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-4o,Japanese,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,28.571428571428573,0
GPT-4o,Japanese,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-4o,Japanese,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-4o,Japanese,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-4o,Japanese,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
GPT-4o,Japanese,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
GPT-4o,Japanese,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
GPT-4o,Japanese,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
GPT-4o,Japanese,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-4o,Japanese,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,57.142857142857146,0
GPT-4o,Japanese,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
GPT-4o,Japanese,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-4o,Japanese,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-4o,Japanese,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,42.857142857142854,0
GPT-4o,Japanese,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-4o,Japanese,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-4o,Japanese,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,42.857142857142854,0
GPT-4o,Japanese,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-4o,Japanese,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-4o,Japanese,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-4o,Japanese,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-4o,Japanese,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,57.142857142857146,0
GPT-4o,Japanese,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-4o,Japanese,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-4o,Japanese,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
GPT-4o,Japanese,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
GPT-4o,Japanese,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
GPT-4o,Japanese,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
GPT-4o,Japanese,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-4o,Japanese,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
GPT-4o,Japanese,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
GPT-4o,Japanese,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
GPT-4o,Japanese,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-4o,Japanese,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-4o,Japanese,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
GPT-4o,Japanese,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-4o,Japanese,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-4o,Japanese,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,71.42857142857143,0
GPT-4o,Japanese,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
GPT-4o,Japanese,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Japanese,GPT-Pilot,52_Devin_AI_Trains_an_AI,100.0,1
GPT-4o,Japanese,GPT-Pilot,53_Devin_Upwork_Side_Hustle,60.0,0
GPT-4o,Japanese,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,42.857142857142854,0
GPT-4o,Japanese,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,42.857142857142854,0
GPT-4o,Japanese,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
GPT-4o,Japanese,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-4o,Japanese,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
GPT-4o,Japanese,OpenHands,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-4o,Japanese,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
GPT-4o,Japanese,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,40.0,0
GPT-4o,Japanese,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-4o,Japanese,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-4o,Japanese,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-4o,Japanese,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-4o,Japanese,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-4o,Japanese,OpenHands,12_Spam_Detection_SVM_Enron_ML,28.571428571428573,0
GPT-4o,Japanese,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-4o,Japanese,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-4o,Japanese,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-4o,Japanese,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
GPT-4o,Japanese,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-4o,Japanese,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-4o,Japanese,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
GPT-4o,Japanese,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-4o,Japanese,OpenHands,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
GPT-4o,Japanese,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,42.857142857142854,0
GPT-4o,Japanese,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-4o,Japanese,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-4o,Japanese,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,42.857142857142854,0
GPT-4o,Japanese,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-4o,Japanese,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,57.142857142857146,0
GPT-4o,Japanese,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,28.571428571428573,0
GPT-4o,Japanese,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-4o,Japanese,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-4o,Japanese,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-4o,Japanese,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-4o,Japanese,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,71.42857142857143,0
GPT-4o,Japanese,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
GPT-4o,Japanese,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-4o,Japanese,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,57.142857142857146,0
GPT-4o,Japanese,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,50.0,0
GPT-4o,Japanese,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
GPT-4o,Japanese,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-4o,Japanese,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-4o,Japanese,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
GPT-4o,Japanese,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
GPT-4o,Japanese,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
GPT-4o,Japanese,OpenHands,44_Text_Classification_BERT_AGNews_DL,66.66666666666667,0
GPT-4o,Japanese,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-4o,Japanese,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
GPT-4o,Japanese,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-4o,Japanese,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
GPT-4o,Japanese,OpenHands,49_Explainable_AI_LIME_Titanic_ML,42.857142857142854,0
GPT-4o,Japanese,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
GPT-4o,Japanese,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Japanese,OpenHands,52_Devin_AI_Trains_an_AI,75.0,0
GPT-4o,Japanese,OpenHands,53_Devin_Upwork_Side_Hustle,80.0,0
GPT-4o,Japanese,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
GPT-4o,Japanese,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,71.42857142857143,0
GPT-4o,Spanish,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-4o,Spanish,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,20.0,0
GPT-4o,Spanish,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-4o,Spanish,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-4o,Spanish,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-4o,Spanish,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-4o,Spanish,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
GPT-4o,Spanish,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-4o,Spanish,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-4o,Spanish,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-4o,Spanish,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-4o,Spanish,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-4o,Spanish,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-4o,Spanish,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-4o,Spanish,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-4o,Spanish,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-4o,Spanish,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
GPT-4o,Spanish,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
GPT-4o,Spanish,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
GPT-4o,Spanish,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-4o,Spanish,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-4o,Spanish,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
GPT-4o,Spanish,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-4o,Spanish,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-4o,Spanish,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
GPT-4o,Spanish,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-4o,Spanish,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
GPT-4o,Spanish,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-4o,Spanish,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
GPT-4o,Spanish,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
GPT-4o,Spanish,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-4o,Spanish,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-4o,Spanish,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
GPT-4o,Spanish,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-4o,Spanish,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-4o,Spanish,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
GPT-4o,Spanish,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
GPT-4o,Spanish,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-4o,Spanish,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
GPT-4o,Spanish,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-4o,Spanish,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-4o,Spanish,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-4o,Spanish,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
GPT-4o,Spanish,MetaGPT,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
GPT-4o,Spanish,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
GPT-4o,Spanish,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
GPT-4o,Spanish,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-4o,Spanish,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-4o,Spanish,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
GPT-4o,Spanish,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-4o,Spanish,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-4o,Spanish,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
GPT-4o,Spanish,MetaGPT,53_Devin_Upwork_Side_Hustle,60.0,0
GPT-4o,Spanish,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
GPT-4o,Spanish,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
GPT-4o,Spanish,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
GPT-4o,Spanish,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,20.0,0
GPT-4o,Spanish,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,20.0,0
GPT-4o,Spanish,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-4o,Spanish,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-4o,Spanish,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-4o,Spanish,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-4o,Spanish,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-4o,Spanish,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-4o,Spanish,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-4o,Spanish,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
GPT-4o,Spanish,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
GPT-4o,Spanish,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-4o,Spanish,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
GPT-4o,Spanish,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
GPT-4o,Spanish,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
GPT-4o,Spanish,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-4o,Spanish,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-4o,Spanish,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,42.857142857142854,0
GPT-4o,Spanish,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
GPT-4o,Spanish,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-4o,Spanish,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
GPT-4o,Spanish,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
GPT-4o,Spanish,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-4o,Spanish,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-4o,Spanish,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
GPT-4o,Spanish,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-4o,Spanish,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Spanish,GPT-Pilot,52_Devin_AI_Trains_an_AI,50.0,0
GPT-4o,Spanish,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-4o,Spanish,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-4o,Spanish,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
GPT-4o,Spanish,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
GPT-4o,Spanish,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,20.0,0
GPT-4o,Spanish,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-4o,Spanish,OpenHands,04_Text_Generation_GPT2_Prompts_DL,20.0,0
GPT-4o,Spanish,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-4o,Spanish,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-4o,Spanish,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-4o,Spanish,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-4o,Spanish,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-4o,Spanish,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-4o,Spanish,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-4o,Spanish,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-4o,Spanish,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-4o,Spanish,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-4o,Spanish,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-4o,Spanish,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-4o,Spanish,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
GPT-4o,Spanish,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-4o,Spanish,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
GPT-4o,Spanish,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-4o,Spanish,OpenHands,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
GPT-4o,Spanish,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
GPT-4o,Spanish,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-4o,Spanish,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-4o,Spanish,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-4o,Spanish,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-4o,Spanish,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
GPT-4o,Spanish,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-4o,Spanish,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
GPT-4o,Spanish,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
GPT-4o,Spanish,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-4o,Spanish,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-4o,Spanish,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
GPT-4o,Spanish,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-4o,Spanish,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-4o,Spanish,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-4o,Spanish,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-4o,Spanish,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-4o,Spanish,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-4o,Spanish,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
GPT-4o,Spanish,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-4o,Spanish,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
GPT-4o,Spanish,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
GPT-4o,Spanish,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
GPT-4o,Spanish,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-4o,Spanish,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
GPT-4o,Spanish,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-4o,Spanish,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-4o,Spanish,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
GPT-4o,Spanish,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-4o,Spanish,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
GPT-4o,Spanish,OpenHands,52_Devin_AI_Trains_an_AI,50.0,0
GPT-4o,Spanish,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
GPT-4o,Spanish,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-4o,Spanish,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
GPT-4o,Swahili,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,80.0,0
GPT-4o,Swahili,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
GPT-4o,Swahili,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
GPT-4o,Swahili,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-4o,Swahili,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,Swahili,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,40.0,0
GPT-4o,Swahili,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-4o,Swahili,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
GPT-4o,Swahili,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-4o,Swahili,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-4o,Swahili,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-4o,Swahili,MetaGPT,12_Spam_Detection_SVM_Enron_ML,28.571428571428573,0
GPT-4o,Swahili,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-4o,Swahili,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-4o,Swahili,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-4o,Swahili,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-4o,Swahili,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-4o,Swahili,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,66.66666666666667,0
GPT-4o,Swahili,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
GPT-4o,Swahili,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-4o,Swahili,MetaGPT,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
GPT-4o,Swahili,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,42.857142857142854,0
GPT-4o,Swahili,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-4o,Swahili,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-4o,Swahili,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
GPT-4o,Swahili,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-4o,Swahili,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-4o,Swahili,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-4o,Swahili,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
GPT-4o,Swahili,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-4o,Swahili,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-4o,Swahili,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-4o,Swahili,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,42.857142857142854,0
GPT-4o,Swahili,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-4o,Swahili,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
GPT-4o,Swahili,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
GPT-4o,Swahili,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
GPT-4o,Swahili,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
GPT-4o,Swahili,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
GPT-4o,Swahili,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
GPT-4o,Swahili,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-4o,Swahili,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
GPT-4o,Swahili,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-4o,Swahili,MetaGPT,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-4o,Swahili,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-4o,Swahili,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
GPT-4o,Swahili,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-4o,Swahili,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-4o,Swahili,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,42.857142857142854,0
GPT-4o,Swahili,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
GPT-4o,Swahili,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Swahili,MetaGPT,52_Devin_AI_Trains_an_AI,50.0,0
GPT-4o,Swahili,MetaGPT,53_Devin_Upwork_Side_Hustle,20.0,0
GPT-4o,Swahili,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
GPT-4o,Swahili,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,28.571428571428573,0
GPT-4o,Swahili,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,80.0,0
GPT-4o,Swahili,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-4o,Swahili,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
GPT-4o,Swahili,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,60.0,0
GPT-4o,Swahili,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,Swahili,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,40.0,0
GPT-4o,Swahili,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
GPT-4o,Swahili,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-4o,Swahili,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,16.666666666666668,0
GPT-4o,Swahili,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,33.333333333333336,0
GPT-4o,Swahili,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-4o,Swahili,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-4o,Swahili,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-4o,Swahili,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-4o,Swahili,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-4o,Swahili,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-4o,Swahili,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-4o,Swahili,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,50.0,0
GPT-4o,Swahili,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
GPT-4o,Swahili,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-4o,Swahili,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
GPT-4o,Swahili,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
GPT-4o,Swahili,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-4o,Swahili,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-4o,Swahili,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
GPT-4o,Swahili,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-4o,Swahili,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-4o,Swahili,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-4o,Swahili,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
GPT-4o,Swahili,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,42.857142857142854,0
GPT-4o,Swahili,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-4o,Swahili,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
GPT-4o,Swahili,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,42.857142857142854,0
GPT-4o,Swahili,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-4o,Swahili,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
GPT-4o,Swahili,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
GPT-4o,Swahili,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
GPT-4o,Swahili,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
GPT-4o,Swahili,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
GPT-4o,Swahili,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-4o,Swahili,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-4o,Swahili,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-4o,Swahili,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
GPT-4o,Swahili,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-4o,Swahili,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-4o,Swahili,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
GPT-4o,Swahili,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-4o,Swahili,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-4o,Swahili,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,71.42857142857143,0
GPT-4o,Swahili,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
GPT-4o,Swahili,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Swahili,GPT-Pilot,52_Devin_AI_Trains_an_AI,50.0,0
GPT-4o,Swahili,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-4o,Swahili,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,42.857142857142854,0
GPT-4o,Swahili,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,28.571428571428573,0
GPT-4o,Swahili,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
GPT-4o,Swahili,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-4o,Swahili,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
GPT-4o,Swahili,OpenHands,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-4o,Swahili,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-4o,Swahili,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,40.0,0
GPT-4o,Swahili,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-4o,Swahili,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
GPT-4o,Swahili,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-4o,Swahili,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,33.333333333333336,0
GPT-4o,Swahili,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-4o,Swahili,OpenHands,12_Spam_Detection_SVM_Enron_ML,28.571428571428573,0
GPT-4o,Swahili,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
GPT-4o,Swahili,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-4o,Swahili,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-4o,Swahili,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
GPT-4o,Swahili,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,33.333333333333336,0
GPT-4o,Swahili,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,50.0,0
GPT-4o,Swahili,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
GPT-4o,Swahili,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-4o,Swahili,OpenHands,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
GPT-4o,Swahili,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,42.857142857142854,0
GPT-4o,Swahili,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-4o,Swahili,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-4o,Swahili,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
GPT-4o,Swahili,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
GPT-4o,Swahili,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-4o,Swahili,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-4o,Swahili,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-4o,Swahili,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,57.142857142857146,0
GPT-4o,Swahili,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-4o,Swahili,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-4o,Swahili,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,71.42857142857143,0
GPT-4o,Swahili,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-4o,Swahili,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-4o,Swahili,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,57.142857142857146,0
GPT-4o,Swahili,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
GPT-4o,Swahili,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-4o,Swahili,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
GPT-4o,Swahili,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-4o,Swahili,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-4o,Swahili,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-4o,Swahili,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
GPT-4o,Swahili,OpenHands,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-4o,Swahili,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-4o,Swahili,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
GPT-4o,Swahili,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
GPT-4o,Swahili,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
GPT-4o,Swahili,OpenHands,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
GPT-4o,Swahili,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
GPT-4o,Swahili,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-4o,Swahili,OpenHands,52_Devin_AI_Trains_an_AI,50.0,0
GPT-4o,Swahili,OpenHands,53_Devin_Upwork_Side_Hustle,60.0,0
GPT-4o,Swahili,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
GPT-4o,Swahili,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
GPT-5.4,English,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,English,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-5.4,English,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,English,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,20.0,0
GPT-5.4,English,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-5.4,English,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,English,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
GPT-5.4,English,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-5.4,English,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,English,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,English,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,English,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-5.4,English,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-5.4,English,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,English,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-5.4,English,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,English,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
GPT-5.4,English,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
GPT-5.4,English,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
GPT-5.4,English,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,English,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-5.4,English,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,English,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,English,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,English,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,English,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,English,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,English,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,English,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
GPT-5.4,English,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,English,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-5.4,English,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-5.4,English,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
GPT-5.4,English,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-5.4,English,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-5.4,English,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,English,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
GPT-5.4,English,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-5.4,English,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,English,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-5.4,English,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
GPT-5.4,English,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
GPT-5.4,English,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
GPT-5.4,English,MetaGPT,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
GPT-5.4,English,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,English,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,English,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
GPT-5.4,English,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-5.4,English,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
GPT-5.4,English,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-5.4,English,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
GPT-5.4,English,MetaGPT,52_Devin_AI_Trains_an_AI,0.0,0
GPT-5.4,English,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
GPT-5.4,English,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,English,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
GPT-5.4,English,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,English,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-5.4,English,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,English,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,20.0,0
GPT-5.4,English,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-5.4,English,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,English,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-5.4,English,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-5.4,English,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,English,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,English,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,English,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-5.4,English,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-5.4,English,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,English,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-5.4,English,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,English,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
GPT-5.4,English,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
GPT-5.4,English,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
GPT-5.4,English,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,English,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-5.4,English,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,English,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,English,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,English,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,English,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-5.4,English,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,English,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,English,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
GPT-5.4,English,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,English,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-5.4,English,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-5.4,English,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
GPT-5.4,English,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-5.4,English,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-5.4,English,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,English,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-5.4,English,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-5.4,English,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
GPT-5.4,English,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-5.4,English,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-5.4,English,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
GPT-5.4,English,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
GPT-5.4,English,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
GPT-5.4,English,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,English,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,English,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
GPT-5.4,English,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-5.4,English,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
GPT-5.4,English,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-5.4,English,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
GPT-5.4,English,GPT-Pilot,52_Devin_AI_Trains_an_AI,0.0,0
GPT-5.4,English,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
GPT-5.4,English,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,English,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
GPT-5.4,English,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,English,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-5.4,English,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,English,OpenHands,04_Text_Generation_GPT2_Prompts_DL,20.0,0
GPT-5.4,English,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-5.4,English,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,English,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-5.4,English,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-5.4,English,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,English,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,English,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,English,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-5.4,English,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
GPT-5.4,English,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,English,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-5.4,English,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,English,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
GPT-5.4,English,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
GPT-5.4,English,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
GPT-5.4,English,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,English,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-5.4,English,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,English,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,English,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,English,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,English,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-5.4,English,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,English,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,English,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,English,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,English,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-5.4,English,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-5.4,English,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
GPT-5.4,English,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-5.4,English,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
GPT-5.4,English,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,English,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
GPT-5.4,English,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-5.4,English,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
GPT-5.4,English,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-5.4,English,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
GPT-5.4,English,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
GPT-5.4,English,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
GPT-5.4,English,OpenHands,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
GPT-5.4,English,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,English,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,English,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
GPT-5.4,English,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-5.4,English,OpenHands,49_Explainable_AI_LIME_Titanic_ML,0.0,0
GPT-5.4,English,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-5.4,English,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
GPT-5.4,English,OpenHands,52_Devin_AI_Trains_an_AI,0.0,0
GPT-5.4,English,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
GPT-5.4,English,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,English,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
GPT-5.4,Arabic,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
GPT-5.4,Arabic,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
GPT-5.4,Arabic,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,20.0,0
GPT-5.4,Arabic,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-5.4,Arabic,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
GPT-5.4,Arabic,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
GPT-5.4,Arabic,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Arabic,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-5.4,Arabic,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
GPT-5.4,Arabic,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-5.4,Arabic,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-5.4,Arabic,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
GPT-5.4,Arabic,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
GPT-5.4,Arabic,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,Arabic,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,Arabic,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
GPT-5.4,Arabic,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,Arabic,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-5.4,Arabic,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
GPT-5.4,Arabic,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-5.4,Arabic,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-5.4,Arabic,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-5.4,Arabic,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
GPT-5.4,Arabic,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-5.4,Arabic,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-5.4,Arabic,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
GPT-5.4,Arabic,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-5.4,Arabic,MetaGPT,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-5.4,Arabic,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Arabic,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,Arabic,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
GPT-5.4,Arabic,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-5.4,Arabic,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
GPT-5.4,Arabic,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
GPT-5.4,Arabic,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-5.4,Arabic,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
GPT-5.4,Arabic,MetaGPT,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-5.4,Arabic,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Arabic,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
GPT-5.4,Arabic,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,Arabic,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
GPT-5.4,Arabic,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Arabic,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,20.0,0
GPT-5.4,Arabic,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-5.4,Arabic,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Arabic,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-5.4,Arabic,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-5.4,Arabic,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Arabic,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-5.4,Arabic,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-5.4,Arabic,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-5.4,Arabic,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
GPT-5.4,Arabic,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,Arabic,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-5.4,Arabic,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Arabic,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-5.4,Arabic,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,50.0,0
GPT-5.4,Arabic,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
GPT-5.4,Arabic,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Arabic,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
GPT-5.4,Arabic,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,Arabic,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
GPT-5.4,Arabic,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,Arabic,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,Arabic,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-5.4,Arabic,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
GPT-5.4,Arabic,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-5.4,Arabic,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Arabic,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,Arabic,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-5.4,Arabic,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-5.4,Arabic,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
GPT-5.4,Arabic,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-5.4,Arabic,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-5.4,Arabic,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
GPT-5.4,Arabic,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-5.4,Arabic,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-5.4,Arabic,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,Arabic,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
GPT-5.4,Arabic,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-5.4,Arabic,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-5.4,Arabic,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-5.4,Arabic,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,50.0,0
GPT-5.4,Arabic,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
GPT-5.4,Arabic,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,Arabic,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-5.4,Arabic,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-5.4,Arabic,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
GPT-5.4,Arabic,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
GPT-5.4,Arabic,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-5.4,Arabic,GPT-Pilot,52_Devin_AI_Trains_an_AI,50.0,0
GPT-5.4,Arabic,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-5.4,Arabic,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Arabic,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,21.428571428571427,0
GPT-5.4,Arabic,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,Arabic,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-5.4,Arabic,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Arabic,OpenHands,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-5.4,Arabic,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-5.4,Arabic,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Arabic,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-5.4,Arabic,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
GPT-5.4,Arabic,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Arabic,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Arabic,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,Arabic,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-5.4,Arabic,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
GPT-5.4,Arabic,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,Arabic,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,66.66666666666667,0
GPT-5.4,Arabic,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
GPT-5.4,Arabic,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-5.4,Arabic,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-5.4,Arabic,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
GPT-5.4,Arabic,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-5.4,Arabic,OpenHands,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
GPT-5.4,Arabic,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,42.857142857142854,0
GPT-5.4,Arabic,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Arabic,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,Arabic,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,Arabic,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-5.4,Arabic,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
GPT-5.4,Arabic,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,28.571428571428573,0
GPT-5.4,Arabic,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Arabic,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,Arabic,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-5.4,Arabic,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-5.4,Arabic,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
GPT-5.4,Arabic,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
GPT-5.4,Arabic,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-5.4,Arabic,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
GPT-5.4,Arabic,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-5.4,Arabic,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-5.4,Arabic,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,Arabic,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
GPT-5.4,Arabic,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-5.4,Arabic,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-5.4,Arabic,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-5.4,Arabic,OpenHands,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-5.4,Arabic,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Arabic,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
GPT-5.4,Arabic,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
GPT-5.4,Arabic,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-5.4,Arabic,OpenHands,49_Explainable_AI_LIME_Titanic_ML,0.0,0
GPT-5.4,Arabic,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
GPT-5.4,Arabic,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-5.4,Arabic,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
GPT-5.4,Arabic,OpenHands,53_Devin_Upwork_Side_Hustle,60.0,0
GPT-5.4,Arabic,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Arabic,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,7.142857142857143,0
GPT-5.4,Turkish,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
GPT-5.4,Turkish,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
GPT-5.4,Turkish,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Turkish,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-5.4,Turkish,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-5.4,Turkish,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
GPT-5.4,Turkish,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-5.4,Turkish,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-5.4,Turkish,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Turkish,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Turkish,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-5.4,Turkish,MetaGPT,12_Spam_Detection_SVM_Enron_ML,28.571428571428573,0
GPT-5.4,Turkish,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
GPT-5.4,Turkish,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-5.4,Turkish,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,66.66666666666667,0
GPT-5.4,Turkish,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Turkish,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-5.4,Turkish,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
GPT-5.4,Turkish,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
GPT-5.4,Turkish,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Turkish,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-5.4,Turkish,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,Turkish,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Turkish,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-5.4,Turkish,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,Turkish,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-5.4,Turkish,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
GPT-5.4,Turkish,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Turkish,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
GPT-5.4,Turkish,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,Turkish,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-5.4,Turkish,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-5.4,Turkish,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
GPT-5.4,Turkish,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
GPT-5.4,Turkish,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
GPT-5.4,Turkish,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
GPT-5.4,Turkish,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
GPT-5.4,Turkish,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-5.4,Turkish,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,Turkish,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-5.4,Turkish,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-5.4,Turkish,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-5.4,Turkish,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-5.4,Turkish,MetaGPT,44_Text_Classification_BERT_AGNews_DL,50.0,0
GPT-5.4,Turkish,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Turkish,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,Turkish,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
GPT-5.4,Turkish,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
GPT-5.4,Turkish,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
GPT-5.4,Turkish,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-5.4,Turkish,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-5.4,Turkish,MetaGPT,52_Devin_AI_Trains_an_AI,50.0,0
GPT-5.4,Turkish,MetaGPT,53_Devin_Upwork_Side_Hustle,80.0,0
GPT-5.4,Turkish,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Turkish,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,21.428571428571427,0
GPT-5.4,Turkish,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
GPT-5.4,Turkish,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
GPT-5.4,Turkish,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,100.0,1
GPT-5.4,Turkish,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-5.4,Turkish,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
GPT-5.4,Turkish,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
GPT-5.4,Turkish,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-5.4,Turkish,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,42.857142857142854,0
GPT-5.4,Turkish,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-5.4,Turkish,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,28.571428571428573,0
GPT-5.4,Turkish,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-5.4,Turkish,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-5.4,Turkish,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
GPT-5.4,Turkish,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
GPT-5.4,Turkish,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
GPT-5.4,Turkish,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
GPT-5.4,Turkish,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-5.4,Turkish,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,Turkish,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,Turkish,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,Turkish,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-5.4,Turkish,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
GPT-5.4,Turkish,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-5.4,Turkish,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-5.4,Turkish,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-5.4,Turkish,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
GPT-5.4,Turkish,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,Turkish,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-5.4,Turkish,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-5.4,Turkish,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-5.4,Turkish,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-5.4,Turkish,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Turkish,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
GPT-5.4,Turkish,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
GPT-5.4,Turkish,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-5.4,Turkish,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
GPT-5.4,Turkish,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-5.4,Turkish,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
GPT-5.4,Turkish,GPT-Pilot,52_Devin_AI_Trains_an_AI,50.0,0
GPT-5.4,Turkish,GPT-Pilot,53_Devin_Upwork_Side_Hustle,20.0,0
GPT-5.4,Turkish,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
GPT-5.4,Turkish,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
GPT-5.4,Turkish,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,Turkish,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
GPT-5.4,Turkish,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
GPT-5.4,Turkish,OpenHands,04_Text_Generation_GPT2_Prompts_DL,80.0,0
GPT-5.4,Turkish,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-5.4,Turkish,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Turkish,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-5.4,Turkish,OpenHands,08_Robot_Control_PPO_PyBullet_RL,50.0,0
GPT-5.4,Turkish,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Turkish,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-5.4,Turkish,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,Turkish,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-5.4,Turkish,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
GPT-5.4,Turkish,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-5.4,Turkish,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-5.4,Turkish,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Turkish,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
GPT-5.4,Turkish,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-5.4,Turkish,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
GPT-5.4,Turkish,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Turkish,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-5.4,Turkish,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,Turkish,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Turkish,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,Turkish,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
GPT-5.4,Turkish,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Turkish,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
GPT-5.4,Turkish,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-5.4,Turkish,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Turkish,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,Turkish,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-5.4,Turkish,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-5.4,Turkish,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
GPT-5.4,Turkish,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-5.4,Turkish,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
GPT-5.4,Turkish,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
GPT-5.4,Turkish,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-5.4,Turkish,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-5.4,Turkish,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,Turkish,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-5.4,Turkish,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Turkish,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-5.4,Turkish,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
GPT-5.4,Turkish,OpenHands,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-5.4,Turkish,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Turkish,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,Turkish,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-5.4,Turkish,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-5.4,Turkish,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
GPT-5.4,Turkish,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
GPT-5.4,Turkish,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-5.4,Turkish,OpenHands,52_Devin_AI_Trains_an_AI,0.0,0
GPT-5.4,Turkish,OpenHands,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-5.4,Turkish,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Turkish,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
GPT-5.4,Chinese,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,Chinese,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-5.4,Chinese,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,20.0,0
GPT-5.4,Chinese,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-5.4,Chinese,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
GPT-5.4,Chinese,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-5.4,Chinese,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Chinese,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-5.4,Chinese,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-5.4,Chinese,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
GPT-5.4,Chinese,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,Chinese,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,Chinese,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,Chinese,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Chinese,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
GPT-5.4,Chinese,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
GPT-5.4,Chinese,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,Chinese,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
GPT-5.4,Chinese,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-5.4,Chinese,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,Chinese,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-5.4,Chinese,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
GPT-5.4,Chinese,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
GPT-5.4,Chinese,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Chinese,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,Chinese,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-5.4,Chinese,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
GPT-5.4,Chinese,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-5.4,Chinese,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
GPT-5.4,Chinese,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
GPT-5.4,Chinese,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
GPT-5.4,Chinese,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Chinese,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
GPT-5.4,Chinese,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,Chinese,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-5.4,Chinese,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,20.0,0
GPT-5.4,Chinese,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-5.4,Chinese,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
GPT-5.4,Chinese,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-5.4,Chinese,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Chinese,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-5.4,Chinese,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-5.4,Chinese,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
GPT-5.4,Chinese,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,Chinese,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,Chinese,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,Chinese,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Chinese,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Chinese,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
GPT-5.4,Chinese,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
GPT-5.4,Chinese,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,Chinese,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-5.4,Chinese,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-5.4,Chinese,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
GPT-5.4,Chinese,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-5.4,Chinese,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
GPT-5.4,Chinese,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
GPT-5.4,Chinese,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Chinese,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,Chinese,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-5.4,Chinese,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
GPT-5.4,Chinese,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-5.4,Chinese,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
GPT-5.4,Chinese,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
GPT-5.4,Chinese,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
GPT-5.4,Chinese,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Chinese,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,7.142857142857143,0
GPT-5.4,Chinese,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,Chinese,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
GPT-5.4,Chinese,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Chinese,OpenHands,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-5.4,Chinese,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-5.4,Chinese,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Chinese,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
GPT-5.4,Chinese,OpenHands,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-5.4,Chinese,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Chinese,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Chinese,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,Chinese,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-5.4,Chinese,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-5.4,Chinese,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,Chinese,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-5.4,Chinese,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Chinese,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
GPT-5.4,Chinese,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
GPT-5.4,Chinese,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
GPT-5.4,Chinese,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Chinese,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-5.4,Chinese,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,Chinese,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Chinese,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,Chinese,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,Chinese,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-5.4,Chinese,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,Chinese,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Chinese,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Chinese,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
GPT-5.4,Chinese,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-5.4,Chinese,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-5.4,Chinese,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
GPT-5.4,Chinese,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-5.4,Chinese,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-5.4,Chinese,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,Chinese,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-5.4,Chinese,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-5.4,Chinese,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,Chinese,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-5.4,Chinese,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-5.4,Chinese,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
GPT-5.4,Chinese,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
GPT-5.4,Chinese,OpenHands,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
GPT-5.4,Chinese,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Chinese,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,Chinese,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
GPT-5.4,Chinese,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-5.4,Chinese,OpenHands,49_Explainable_AI_LIME_Titanic_ML,0.0,0
GPT-5.4,Chinese,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-5.4,Chinese,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
GPT-5.4,Chinese,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
GPT-5.4,Chinese,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
GPT-5.4,Chinese,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Chinese,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,7.142857142857143,0
GPT-5.4,Hindi,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
GPT-5.4,Hindi,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
GPT-5.4,Hindi,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
GPT-5.4,Hindi,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,60.0,0
GPT-5.4,Hindi,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-5.4,Hindi,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Hindi,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
GPT-5.4,Hindi,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-5.4,Hindi,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Hindi,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Hindi,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-5.4,Hindi,MetaGPT,12_Spam_Detection_SVM_Enron_ML,28.571428571428573,0
GPT-5.4,Hindi,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
GPT-5.4,Hindi,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-5.4,Hindi,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-5.4,Hindi,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
GPT-5.4,Hindi,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-5.4,Hindi,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-5.4,Hindi,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
GPT-5.4,Hindi,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-5.4,Hindi,MetaGPT,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
GPT-5.4,Hindi,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,Hindi,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Hindi,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-5.4,Hindi,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
GPT-5.4,Hindi,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Hindi,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,Hindi,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Hindi,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Hindi,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,42.857142857142854,0
GPT-5.4,Hindi,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-5.4,Hindi,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-5.4,Hindi,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
GPT-5.4,Hindi,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-5.4,Hindi,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
GPT-5.4,Hindi,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,Hindi,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-5.4,Hindi,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-5.4,Hindi,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,Hindi,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
GPT-5.4,Hindi,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-5.4,Hindi,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
GPT-5.4,Hindi,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-5.4,Hindi,MetaGPT,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-5.4,Hindi,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
GPT-5.4,Hindi,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
GPT-5.4,Hindi,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,57.142857142857146,0
GPT-5.4,Hindi,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
GPT-5.4,Hindi,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
GPT-5.4,Hindi,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
GPT-5.4,Hindi,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-5.4,Hindi,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
GPT-5.4,Hindi,MetaGPT,53_Devin_Upwork_Side_Hustle,60.0,0
GPT-5.4,Hindi,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Hindi,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,28.571428571428573,0
GPT-5.4,Hindi,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
GPT-5.4,Hindi,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
GPT-5.4,Hindi,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Hindi,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,20.0,0
GPT-5.4,Hindi,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
GPT-5.4,Hindi,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Hindi,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-5.4,Hindi,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-5.4,Hindi,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,16.666666666666668,0
GPT-5.4,Hindi,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Hindi,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,33.333333333333336,0
GPT-5.4,Hindi,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-5.4,Hindi,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
GPT-5.4,Hindi,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-5.4,Hindi,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
GPT-5.4,Hindi,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
GPT-5.4,Hindi,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,33.333333333333336,0
GPT-5.4,Hindi,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-5.4,Hindi,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,42.857142857142854,0
GPT-5.4,Hindi,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,28.571428571428573,0
GPT-5.4,Hindi,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-5.4,Hindi,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,Hindi,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Hindi,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
GPT-5.4,Hindi,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,Hindi,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Hindi,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,Hindi,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Hindi,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Hindi,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,42.857142857142854,0
GPT-5.4,Hindi,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-5.4,Hindi,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-5.4,Hindi,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
GPT-5.4,Hindi,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-5.4,Hindi,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
GPT-5.4,Hindi,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,Hindi,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-5.4,Hindi,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
GPT-5.4,Hindi,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,Hindi,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-5.4,Hindi,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-5.4,Hindi,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
GPT-5.4,Hindi,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
GPT-5.4,Hindi,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-5.4,Hindi,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Hindi,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
GPT-5.4,Hindi,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
GPT-5.4,Hindi,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-5.4,Hindi,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
GPT-5.4,Hindi,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-5.4,Hindi,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-5.4,Hindi,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
GPT-5.4,Hindi,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-5.4,Hindi,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
GPT-5.4,Hindi,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,21.428571428571427,0
GPT-5.4,Hindi,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,Hindi,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
GPT-5.4,Hindi,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
GPT-5.4,Hindi,OpenHands,04_Text_Generation_GPT2_Prompts_DL,60.0,0
GPT-5.4,Hindi,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-5.4,Hindi,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Hindi,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-5.4,Hindi,OpenHands,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-5.4,Hindi,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Hindi,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Hindi,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,Hindi,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-5.4,Hindi,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
GPT-5.4,Hindi,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,Hindi,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-5.4,Hindi,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Hindi,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
GPT-5.4,Hindi,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
GPT-5.4,Hindi,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
GPT-5.4,Hindi,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Hindi,OpenHands,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
GPT-5.4,Hindi,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
GPT-5.4,Hindi,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
GPT-5.4,Hindi,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-5.4,Hindi,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
GPT-5.4,Hindi,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Hindi,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,Hindi,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Hindi,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Hindi,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
GPT-5.4,Hindi,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-5.4,Hindi,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-5.4,Hindi,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
GPT-5.4,Hindi,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-5.4,Hindi,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-5.4,Hindi,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
GPT-5.4,Hindi,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
GPT-5.4,Hindi,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-5.4,Hindi,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
GPT-5.4,Hindi,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-5.4,Hindi,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Hindi,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-5.4,Hindi,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
GPT-5.4,Hindi,OpenHands,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-5.4,Hindi,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Hindi,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
GPT-5.4,Hindi,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-5.4,Hindi,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-5.4,Hindi,OpenHands,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
GPT-5.4,Hindi,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-5.4,Hindi,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-5.4,Hindi,OpenHands,52_Devin_AI_Trains_an_AI,50.0,0
GPT-5.4,Hindi,OpenHands,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-5.4,Hindi,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
GPT-5.4,Hindi,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
GPT-5.4,Japanese,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,Japanese,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-5.4,Japanese,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-5.4,Japanese,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-5.4,Japanese,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-5.4,Japanese,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-5.4,Japanese,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Japanese,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
GPT-5.4,Japanese,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-5.4,Japanese,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
GPT-5.4,Japanese,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
GPT-5.4,Japanese,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,Japanese,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
GPT-5.4,Japanese,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,Japanese,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Japanese,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
GPT-5.4,Japanese,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
GPT-5.4,Japanese,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-5.4,Japanese,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,Japanese,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
GPT-5.4,Japanese,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-5.4,Japanese,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
GPT-5.4,Japanese,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
GPT-5.4,Japanese,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
GPT-5.4,Japanese,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
GPT-5.4,Japanese,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
GPT-5.4,Japanese,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Japanese,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
GPT-5.4,Japanese,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
GPT-5.4,Japanese,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-5.4,Japanese,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
GPT-5.4,Japanese,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
GPT-5.4,Japanese,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
GPT-5.4,Japanese,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
GPT-5.4,Japanese,MetaGPT,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-5.4,Japanese,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Japanese,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,7.142857142857143,0
GPT-5.4,Japanese,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
GPT-5.4,Japanese,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-5.4,Japanese,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-5.4,Japanese,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-5.4,Japanese,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
GPT-5.4,Japanese,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-5.4,Japanese,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Japanese,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
GPT-5.4,Japanese,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-5.4,Japanese,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-5.4,Japanese,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
GPT-5.4,Japanese,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
GPT-5.4,Japanese,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
GPT-5.4,Japanese,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
GPT-5.4,Japanese,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,Japanese,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,Japanese,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,Japanese,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,Japanese,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-5.4,Japanese,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
GPT-5.4,Japanese,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,Japanese,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-5.4,Japanese,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-5.4,Japanese,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,Japanese,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
GPT-5.4,Japanese,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
GPT-5.4,Japanese,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
GPT-5.4,Japanese,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Japanese,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
GPT-5.4,Japanese,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-5.4,Japanese,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-5.4,Japanese,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
GPT-5.4,Japanese,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-5.4,Japanese,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
GPT-5.4,Japanese,GPT-Pilot,52_Devin_AI_Trains_an_AI,0.0,0
GPT-5.4,Japanese,GPT-Pilot,53_Devin_Upwork_Side_Hustle,20.0,0
GPT-5.4,Japanese,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Japanese,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
GPT-5.4,Japanese,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
GPT-5.4,Japanese,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-5.4,Japanese,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Japanese,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
GPT-5.4,Japanese,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
GPT-5.4,Japanese,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Japanese,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-5.4,Japanese,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-5.4,Japanese,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Japanese,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Japanese,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,Japanese,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-5.4,Japanese,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
GPT-5.4,Japanese,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,Japanese,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
GPT-5.4,Japanese,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Japanese,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-5.4,Japanese,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
GPT-5.4,Japanese,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
GPT-5.4,Japanese,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-5.4,Japanese,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-5.4,Japanese,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
GPT-5.4,Japanese,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Japanese,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-5.4,Japanese,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,Japanese,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-5.4,Japanese,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,Japanese,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-5.4,Japanese,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Japanese,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,Japanese,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
GPT-5.4,Japanese,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
GPT-5.4,Japanese,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
GPT-5.4,Japanese,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-5.4,Japanese,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-5.4,Japanese,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,Japanese,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
GPT-5.4,Japanese,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-5.4,Japanese,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
GPT-5.4,Japanese,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-5.4,Japanese,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
GPT-5.4,Japanese,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
GPT-5.4,Japanese,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
GPT-5.4,Japanese,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
GPT-5.4,Japanese,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Japanese,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,Japanese,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
GPT-5.4,Japanese,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-5.4,Japanese,OpenHands,49_Explainable_AI_LIME_Titanic_ML,0.0,0
GPT-5.4,Japanese,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
GPT-5.4,Japanese,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
GPT-5.4,Japanese,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
GPT-5.4,Japanese,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
GPT-5.4,Japanese,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Japanese,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,7.142857142857143,0
GPT-5.4,Spanish,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,Spanish,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
GPT-5.4,Spanish,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Spanish,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,60.0,0
GPT-5.4,Spanish,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
GPT-5.4,Spanish,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
GPT-5.4,Spanish,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-5.4,Spanish,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
GPT-5.4,Spanish,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Spanish,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Spanish,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-5.4,Spanish,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-5.4,Spanish,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
GPT-5.4,Spanish,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-5.4,Spanish,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-5.4,Spanish,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Spanish,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,33.333333333333336,0
GPT-5.4,Spanish,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
GPT-5.4,Spanish,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
GPT-5.4,Spanish,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-5.4,Spanish,MetaGPT,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
GPT-5.4,Spanish,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
GPT-5.4,Spanish,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Spanish,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,Spanish,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
GPT-5.4,Spanish,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Spanish,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
GPT-5.4,Spanish,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Spanish,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Spanish,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,Spanish,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-5.4,Spanish,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
GPT-5.4,Spanish,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
GPT-5.4,Spanish,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
GPT-5.4,Spanish,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-5.4,Spanish,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,Spanish,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-5.4,Spanish,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-5.4,Spanish,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,Spanish,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-5.4,Spanish,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-5.4,Spanish,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-5.4,Spanish,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
GPT-5.4,Spanish,MetaGPT,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
GPT-5.4,Spanish,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Spanish,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
GPT-5.4,Spanish,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-5.4,Spanish,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-5.4,Spanish,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
GPT-5.4,Spanish,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
GPT-5.4,Spanish,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
GPT-5.4,Spanish,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
GPT-5.4,Spanish,MetaGPT,53_Devin_Upwork_Side_Hustle,20.0,0
GPT-5.4,Spanish,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Spanish,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
GPT-5.4,Spanish,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
GPT-5.4,Spanish,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
GPT-5.4,Spanish,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Spanish,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-5.4,Spanish,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-5.4,Spanish,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Spanish,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
GPT-5.4,Spanish,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-5.4,Spanish,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Spanish,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Spanish,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,Spanish,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
GPT-5.4,Spanish,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
GPT-5.4,Spanish,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-5.4,Spanish,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-5.4,Spanish,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Spanish,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
GPT-5.4,Spanish,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
GPT-5.4,Spanish,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
GPT-5.4,Spanish,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Spanish,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
GPT-5.4,Spanish,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,42.857142857142854,0
GPT-5.4,Spanish,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
GPT-5.4,Spanish,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
GPT-5.4,Spanish,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,Spanish,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Spanish,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,Spanish,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Spanish,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Spanish,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,42.857142857142854,0
GPT-5.4,Spanish,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
GPT-5.4,Spanish,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-5.4,Spanish,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
GPT-5.4,Spanish,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-5.4,Spanish,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-5.4,Spanish,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,Spanish,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
GPT-5.4,Spanish,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-5.4,Spanish,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,Spanish,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-5.4,Spanish,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-5.4,Spanish,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
GPT-5.4,Spanish,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
GPT-5.4,Spanish,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
GPT-5.4,Spanish,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Spanish,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,Spanish,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
GPT-5.4,Spanish,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
GPT-5.4,Spanish,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
GPT-5.4,Spanish,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
GPT-5.4,Spanish,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
GPT-5.4,Spanish,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
GPT-5.4,Spanish,GPT-Pilot,53_Devin_Upwork_Side_Hustle,20.0,0
GPT-5.4,Spanish,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
GPT-5.4,Spanish,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
GPT-5.4,Spanish,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
GPT-5.4,Spanish,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
GPT-5.4,Spanish,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Spanish,OpenHands,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-5.4,Spanish,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-5.4,Spanish,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Spanish,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-5.4,Spanish,OpenHands,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-5.4,Spanish,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Spanish,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-5.4,Spanish,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-5.4,Spanish,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-5.4,Spanish,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
GPT-5.4,Spanish,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,Spanish,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-5.4,Spanish,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Spanish,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
GPT-5.4,Spanish,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
GPT-5.4,Spanish,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
GPT-5.4,Spanish,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Spanish,OpenHands,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
GPT-5.4,Spanish,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
GPT-5.4,Spanish,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
GPT-5.4,Spanish,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,Spanish,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
GPT-5.4,Spanish,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Spanish,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
GPT-5.4,Spanish,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
GPT-5.4,Spanish,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Spanish,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,42.857142857142854,0
GPT-5.4,Spanish,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-5.4,Spanish,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
GPT-5.4,Spanish,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
GPT-5.4,Spanish,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-5.4,Spanish,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
GPT-5.4,Spanish,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,Spanish,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
GPT-5.4,Spanish,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
GPT-5.4,Spanish,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
GPT-5.4,Spanish,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,42.857142857142854,0
GPT-5.4,Spanish,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
GPT-5.4,Spanish,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-5.4,Spanish,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
GPT-5.4,Spanish,OpenHands,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-5.4,Spanish,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Spanish,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,Spanish,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
GPT-5.4,Spanish,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
GPT-5.4,Spanish,OpenHands,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
GPT-5.4,Spanish,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
GPT-5.4,Spanish,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-5.4,Spanish,OpenHands,52_Devin_AI_Trains_an_AI,50.0,0
GPT-5.4,Spanish,OpenHands,53_Devin_Upwork_Side_Hustle,20.0,0
GPT-5.4,Spanish,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Spanish,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,42.857142857142854,0
GPT-5.4,Swahili,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,Swahili,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
GPT-5.4,Swahili,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Swahili,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,40.0,0
GPT-5.4,Swahili,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
GPT-5.4,Swahili,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Swahili,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-5.4,Swahili,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
GPT-5.4,Swahili,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Swahili,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-5.4,Swahili,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
GPT-5.4,Swahili,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
GPT-5.4,Swahili,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Swahili,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,44.44444444444444,0
GPT-5.4,Swahili,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-5.4,Swahili,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
GPT-5.4,Swahili,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Swahili,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
GPT-5.4,Swahili,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,42.857142857142854,0
GPT-5.4,Swahili,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
GPT-5.4,Swahili,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,Swahili,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,57.142857142857146,0
GPT-5.4,Swahili,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
GPT-5.4,Swahili,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
GPT-5.4,Swahili,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
GPT-5.4,Swahili,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
GPT-5.4,Swahili,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
GPT-5.4,Swahili,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-5.4,Swahili,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
GPT-5.4,Swahili,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-5.4,Swahili,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Swahili,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
GPT-5.4,Swahili,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
GPT-5.4,Swahili,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
GPT-5.4,Swahili,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
GPT-5.4,Swahili,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-5.4,Swahili,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
GPT-5.4,Swahili,MetaGPT,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-5.4,Swahili,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Swahili,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,Swahili,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
GPT-5.4,Swahili,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
GPT-5.4,Swahili,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,60.0,0
GPT-5.4,Swahili,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
GPT-5.4,Swahili,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Swahili,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-5.4,Swahili,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
GPT-5.4,Swahili,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Swahili,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
GPT-5.4,Swahili,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-5.4,Swahili,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,42.857142857142854,0
GPT-5.4,Swahili,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
GPT-5.4,Swahili,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Swahili,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
GPT-5.4,Swahili,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
GPT-5.4,Swahili,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,42.857142857142854,0
GPT-5.4,Swahili,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
GPT-5.4,Swahili,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,Swahili,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-5.4,Swahili,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
GPT-5.4,Swahili,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
GPT-5.4,Swahili,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-5.4,Swahili,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
GPT-5.4,Swahili,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
GPT-5.4,Swahili,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
GPT-5.4,Swahili,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-5.4,Swahili,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-5.4,Swahili,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
GPT-5.4,Swahili,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
GPT-5.4,Swahili,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Swahili,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,57.142857142857146,0
GPT-5.4,Swahili,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
GPT-5.4,Swahili,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
GPT-5.4,Swahili,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
GPT-5.4,Swahili,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
GPT-5.4,Swahili,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
GPT-5.4,Swahili,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
GPT-5.4,Swahili,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
GPT-5.4,Swahili,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
GPT-5.4,Swahili,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
GPT-5.4,Swahili,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
GPT-5.4,Swahili,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
GPT-5.4,Swahili,OpenHands,04_Text_Generation_GPT2_Prompts_DL,80.0,0
GPT-5.4,Swahili,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
GPT-5.4,Swahili,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
GPT-5.4,Swahili,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
GPT-5.4,Swahili,OpenHands,08_Robot_Control_PPO_PyBullet_RL,50.0,0
GPT-5.4,Swahili,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
GPT-5.4,Swahili,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
GPT-5.4,Swahili,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
GPT-5.4,Swahili,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
GPT-5.4,Swahili,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
GPT-5.4,Swahili,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
GPT-5.4,Swahili,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
GPT-5.4,Swahili,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
GPT-5.4,Swahili,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,33.333333333333336,0
GPT-5.4,Swahili,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
GPT-5.4,Swahili,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,42.857142857142854,0
GPT-5.4,Swahili,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
GPT-5.4,Swahili,OpenHands,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
GPT-5.4,Swahili,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
GPT-5.4,Swahili,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
GPT-5.4,Swahili,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
GPT-5.4,Swahili,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
GPT-5.4,Swahili,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
GPT-5.4,Swahili,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
GPT-5.4,Swahili,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
GPT-5.4,Swahili,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
GPT-5.4,Swahili,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
GPT-5.4,Swahili,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
GPT-5.4,Swahili,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
GPT-5.4,Swahili,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
GPT-5.4,Swahili,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
GPT-5.4,Swahili,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
GPT-5.4,Swahili,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
GPT-5.4,Swahili,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
GPT-5.4,Swahili,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
GPT-5.4,Swahili,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
GPT-5.4,Swahili,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
GPT-5.4,Swahili,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
GPT-5.4,Swahili,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
GPT-5.4,Swahili,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
GPT-5.4,Swahili,OpenHands,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
GPT-5.4,Swahili,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
GPT-5.4,Swahili,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
GPT-5.4,Swahili,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
GPT-5.4,Swahili,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,37.5,0
GPT-5.4,Swahili,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
GPT-5.4,Swahili,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
GPT-5.4,Swahili,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
GPT-5.4,Swahili,OpenHands,52_Devin_AI_Trains_an_AI,50.0,0
GPT-5.4,Swahili,OpenHands,53_Devin_Upwork_Side_Hustle,60.0,0
GPT-5.4,Swahili,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
GPT-5.4,Swahili,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,7.142857142857143,0
Sonnet,English,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,English,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,English,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,English,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,20.0,0
Sonnet,English,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,English,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,English,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,English,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,English,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,English,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,English,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,English,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,English,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
Sonnet,English,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,English,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,English,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Sonnet,English,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,English,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
Sonnet,English,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,English,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,English,MetaGPT,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,English,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,English,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,English,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,English,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,English,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
Sonnet,English,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Sonnet,English,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,English,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,English,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
Sonnet,English,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,English,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,English,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,English,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,English,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,English,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,English,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,English,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
Sonnet,English,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,English,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Sonnet,English,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,English,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
Sonnet,English,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,English,MetaGPT,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
Sonnet,English,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,English,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,English,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
Sonnet,English,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,English,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,English,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,English,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,English,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,English,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,English,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,English,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,English,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,English,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,English,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,English,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,20.0,0
Sonnet,English,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,English,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,English,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,English,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,English,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,English,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,English,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,English,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
Sonnet,English,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,English,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,English,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
Sonnet,English,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,English,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,English,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,English,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Sonnet,English,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,English,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,English,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
Sonnet,English,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,English,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,English,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,English,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,English,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
Sonnet,English,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,English,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Sonnet,English,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
Sonnet,English,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
Sonnet,English,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,English,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,English,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,English,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,English,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,English,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,English,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,English,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,English,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,English,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,English,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,English,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,English,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,English,OpenHands,04_Text_Generation_GPT2_Prompts_DL,20.0,0
Sonnet,English,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,English,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,English,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,English,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,English,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,English,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,English,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,English,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,English,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
Sonnet,English,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,English,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,English,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,English,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,English,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,33.333333333333336,0
Sonnet,English,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,English,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,English,OpenHands,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,English,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,English,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,English,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,English,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,English,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,English,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Sonnet,English,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,English,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,English,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
Sonnet,English,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,English,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,English,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,English,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,English,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,English,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,English,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,English,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,English,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Sonnet,English,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Sonnet,English,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,English,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
Sonnet,English,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,English,OpenHands,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
Sonnet,English,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,English,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,English,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
Sonnet,English,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,English,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,English,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,English,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,English,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,English,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,English,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,English,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Arabic,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Arabic,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Arabic,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Arabic,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Arabic,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Arabic,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Arabic,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Sonnet,Arabic,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Arabic,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Arabic,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Arabic,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Arabic,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Arabic,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Sonnet,Arabic,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Arabic,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Sonnet,Arabic,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Sonnet,Arabic,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Arabic,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Sonnet,Arabic,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Arabic,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Arabic,MetaGPT,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Arabic,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Arabic,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Arabic,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Arabic,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Arabic,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Arabic,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Sonnet,Arabic,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Arabic,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Arabic,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
Sonnet,Arabic,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Arabic,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,Arabic,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Arabic,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,Arabic,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Arabic,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Arabic,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Arabic,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Arabic,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Sonnet,Arabic,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Sonnet,Arabic,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Arabic,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Arabic,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Arabic,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
Sonnet,Arabic,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Arabic,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,Arabic,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Sonnet,Arabic,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Arabic,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Arabic,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Arabic,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Arabic,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Arabic,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Arabic,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Arabic,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Arabic,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Arabic,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Arabic,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Arabic,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Arabic,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Arabic,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Arabic,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Sonnet,Arabic,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Arabic,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Arabic,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Arabic,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Arabic,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,Arabic,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Sonnet,Arabic,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Arabic,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Sonnet,Arabic,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Arabic,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Arabic,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Sonnet,Arabic,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Arabic,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Arabic,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Arabic,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Arabic,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Arabic,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Arabic,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Arabic,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Arabic,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Sonnet,Arabic,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Arabic,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
Sonnet,Arabic,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Arabic,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Sonnet,Arabic,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Arabic,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Arabic,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Arabic,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Arabic,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Arabic,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Arabic,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Arabic,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Arabic,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Sonnet,Arabic,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Arabic,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Sonnet,Arabic,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Arabic,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Arabic,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Arabic,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,Arabic,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Arabic,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Arabic,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Arabic,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Arabic,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Sonnet,Arabic,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,Arabic,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Arabic,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Arabic,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Arabic,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Arabic,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Arabic,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Sonnet,Arabic,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Arabic,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Arabic,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
Sonnet,Arabic,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Arabic,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Arabic,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Arabic,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Arabic,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Arabic,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Sonnet,Arabic,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Sonnet,Arabic,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Arabic,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
Sonnet,Arabic,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Arabic,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,Arabic,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Sonnet,Arabic,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Arabic,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Arabic,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Arabic,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Arabic,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Arabic,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Arabic,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Arabic,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Turkish,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Turkish,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Turkish,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Turkish,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Turkish,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Turkish,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Turkish,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,Turkish,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Turkish,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Turkish,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Turkish,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Turkish,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Turkish,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Sonnet,Turkish,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Turkish,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Sonnet,Turkish,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Turkish,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Turkish,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Sonnet,Turkish,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Turkish,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Turkish,MetaGPT,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Turkish,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Turkish,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Turkish,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Turkish,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Sonnet,Turkish,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Turkish,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Sonnet,Turkish,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Turkish,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Turkish,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Sonnet,Turkish,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Turkish,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Sonnet,Turkish,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Turkish,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
Sonnet,Turkish,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Turkish,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Turkish,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Sonnet,Turkish,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Turkish,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Turkish,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Sonnet,Turkish,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Turkish,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
Sonnet,Turkish,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Turkish,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
Sonnet,Turkish,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Turkish,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,Turkish,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
Sonnet,Turkish,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Turkish,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Turkish,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Turkish,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Turkish,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Turkish,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Turkish,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Turkish,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Turkish,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Turkish,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Turkish,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Turkish,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Turkish,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Turkish,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Turkish,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,Turkish,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Turkish,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Turkish,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Turkish,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Turkish,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Sonnet,Turkish,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,Turkish,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Turkish,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Turkish,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Turkish,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Turkish,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Turkish,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Turkish,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
Sonnet,Turkish,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Turkish,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Turkish,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
Sonnet,Turkish,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Turkish,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Turkish,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Turkish,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Turkish,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Turkish,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Sonnet,Turkish,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
Sonnet,Turkish,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Turkish,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,Turkish,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Turkish,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Turkish,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Turkish,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Turkish,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Turkish,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Turkish,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Turkish,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Turkish,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Turkish,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Turkish,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Turkish,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Turkish,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Turkish,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Turkish,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,Turkish,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Turkish,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Turkish,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Turkish,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Turkish,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Sonnet,Turkish,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,Turkish,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Turkish,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Turkish,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Turkish,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Turkish,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Turkish,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Sonnet,Turkish,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Turkish,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Turkish,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
Sonnet,Turkish,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Turkish,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Turkish,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
Sonnet,Turkish,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Turkish,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Sonnet,Turkish,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Turkish,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Sonnet,Turkish,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Sonnet,Turkish,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Turkish,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
Sonnet,Turkish,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Turkish,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,Turkish,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Turkish,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Turkish,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Turkish,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Turkish,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Turkish,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Turkish,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Turkish,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,7.142857142857143,0
Sonnet,Chinese,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Chinese,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Chinese,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Sonnet,Chinese,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Chinese,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Chinese,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Chinese,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,Chinese,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Chinese,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Chinese,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Sonnet,Chinese,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Chinese,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Chinese,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Sonnet,Chinese,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Chinese,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,Chinese,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Chinese,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Chinese,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Sonnet,Chinese,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Chinese,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Chinese,MetaGPT,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Chinese,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Sonnet,Chinese,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Chinese,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Chinese,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Chinese,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Chinese,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Sonnet,Chinese,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Chinese,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Chinese,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Sonnet,Chinese,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Chinese,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,Chinese,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Chinese,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,Chinese,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Chinese,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Chinese,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Chinese,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Chinese,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Sonnet,Chinese,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Sonnet,Chinese,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Sonnet,Chinese,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Chinese,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Chinese,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
Sonnet,Chinese,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Chinese,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Sonnet,Chinese,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Sonnet,Chinese,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Chinese,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Chinese,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Chinese,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Chinese,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Chinese,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Chinese,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Chinese,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Chinese,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Chinese,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Chinese,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Sonnet,Chinese,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,20.0,0
Sonnet,Chinese,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Chinese,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Chinese,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Sonnet,Chinese,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Chinese,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Chinese,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Chinese,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Chinese,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Sonnet,Chinese,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Sonnet,Chinese,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Chinese,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Chinese,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Chinese,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Chinese,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Chinese,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Sonnet,Chinese,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Chinese,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Chinese,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Chinese,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Chinese,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Chinese,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Chinese,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Sonnet,Chinese,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
Sonnet,Chinese,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
Sonnet,Chinese,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Chinese,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Sonnet,Chinese,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Chinese,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Chinese,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Sonnet,Chinese,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Chinese,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Chinese,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Chinese,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Chinese,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Chinese,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Chinese,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Chinese,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Sonnet,Chinese,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Chinese,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Chinese,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Chinese,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,Chinese,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Chinese,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Chinese,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Chinese,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Chinese,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Chinese,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Sonnet,Chinese,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Chinese,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Sonnet,Chinese,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Chinese,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
Sonnet,Chinese,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Chinese,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Chinese,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Chinese,OpenHands,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Chinese,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
Sonnet,Chinese,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Chinese,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Chinese,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Chinese,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Chinese,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Sonnet,Chinese,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Chinese,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Chinese,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
Sonnet,Chinese,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Chinese,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,Chinese,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Chinese,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Sonnet,Chinese,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Chinese,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Chinese,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Chinese,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Chinese,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Sonnet,Chinese,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Sonnet,Chinese,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Chinese,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
Sonnet,Chinese,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Chinese,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
Sonnet,Chinese,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Chinese,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Sonnet,Chinese,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Sonnet,Chinese,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Chinese,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Chinese,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Sonnet,Chinese,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Chinese,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Chinese,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Chinese,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Chinese,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Hindi,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Hindi,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Hindi,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Hindi,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Hindi,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Hindi,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Hindi,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Sonnet,Hindi,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Sonnet,Hindi,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Hindi,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Sonnet,Hindi,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Hindi,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Hindi,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Sonnet,Hindi,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Hindi,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,Hindi,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Sonnet,Hindi,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Hindi,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Hindi,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Hindi,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Hindi,MetaGPT,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Hindi,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Hindi,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Hindi,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Hindi,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Sonnet,Hindi,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Hindi,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Sonnet,Hindi,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Hindi,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Hindi,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Sonnet,Hindi,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Hindi,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,Hindi,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Hindi,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,Hindi,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Hindi,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Hindi,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Hindi,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Hindi,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Hindi,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Sonnet,Hindi,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Hindi,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Hindi,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Sonnet,Hindi,MetaGPT,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
Sonnet,Hindi,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Hindi,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Sonnet,Hindi,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Sonnet,Hindi,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Hindi,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Hindi,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Sonnet,Hindi,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Hindi,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Hindi,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Hindi,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
Sonnet,Hindi,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Hindi,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Hindi,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Hindi,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Hindi,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Hindi,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Hindi,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Hindi,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Sonnet,Hindi,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Sonnet,Hindi,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Hindi,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Sonnet,Hindi,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Hindi,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Sonnet,Hindi,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Sonnet,Hindi,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Hindi,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Sonnet,Hindi,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Hindi,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Sonnet,Hindi,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Sonnet,Hindi,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Hindi,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Hindi,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Sonnet,Hindi,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Hindi,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Hindi,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Hindi,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Hindi,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Hindi,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Sonnet,Hindi,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Hindi,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Sonnet,Hindi,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
Sonnet,Hindi,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Hindi,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Sonnet,Hindi,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Sonnet,Hindi,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Hindi,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Sonnet,Hindi,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Hindi,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Hindi,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Hindi,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
Sonnet,Hindi,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Hindi,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Hindi,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Hindi,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Hindi,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Hindi,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Hindi,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Hindi,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,Hindi,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Hindi,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Hindi,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Hindi,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Hindi,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Hindi,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Sonnet,Hindi,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Hindi,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,Hindi,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Hindi,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
Sonnet,Hindi,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Sonnet,Hindi,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Hindi,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Hindi,OpenHands,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Hindi,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Hindi,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Hindi,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Hindi,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Hindi,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Hindi,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
Sonnet,Hindi,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Hindi,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Hindi,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
Sonnet,Hindi,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Hindi,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Sonnet,Hindi,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Hindi,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Sonnet,Hindi,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Hindi,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Hindi,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Hindi,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Hindi,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Hindi,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Sonnet,Hindi,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Hindi,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Hindi,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Hindi,OpenHands,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
Sonnet,Hindi,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Hindi,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
Sonnet,Hindi,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Sonnet,Hindi,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Hindi,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Hindi,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Sonnet,Hindi,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Hindi,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Hindi,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Hindi,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
Sonnet,Hindi,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Japanese,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Japanese,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Japanese,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Japanese,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,20.0,0
Sonnet,Japanese,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Japanese,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Japanese,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,Japanese,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Japanese,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Japanese,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Japanese,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Japanese,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Japanese,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
Sonnet,Japanese,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Japanese,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Sonnet,Japanese,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Japanese,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Japanese,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Japanese,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Japanese,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Japanese,MetaGPT,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Japanese,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Japanese,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Japanese,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Japanese,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Japanese,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Japanese,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Sonnet,Japanese,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Japanese,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
Sonnet,Japanese,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
Sonnet,Japanese,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Japanese,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Sonnet,Japanese,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
Sonnet,Japanese,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
Sonnet,Japanese,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Japanese,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Japanese,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Japanese,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
Sonnet,Japanese,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Japanese,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Sonnet,Japanese,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Japanese,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Japanese,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Japanese,MetaGPT,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
Sonnet,Japanese,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Japanese,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,Japanese,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
Sonnet,Japanese,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Japanese,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Japanese,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Japanese,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
Sonnet,Japanese,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Japanese,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Japanese,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Japanese,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Japanese,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Japanese,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Japanese,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Japanese,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Japanese,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Japanese,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Japanese,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,Japanese,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Japanese,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Japanese,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Japanese,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Japanese,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,Japanese,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Japanese,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Japanese,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Japanese,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Japanese,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Sonnet,Japanese,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Japanese,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Japanese,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
Sonnet,Japanese,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Japanese,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Sonnet,Japanese,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
Sonnet,Japanese,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Japanese,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Japanese,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Japanese,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Japanese,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Japanese,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
Sonnet,Japanese,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Japanese,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Japanese,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Japanese,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Japanese,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
Sonnet,Japanese,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Japanese,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Japanese,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
Sonnet,Japanese,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Japanese,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Sonnet,Japanese,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Japanese,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Japanese,OpenHands,04_Text_Generation_GPT2_Prompts_DL,20.0,0
Sonnet,Japanese,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Japanese,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Japanese,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,Japanese,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Japanese,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Japanese,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Japanese,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Japanese,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
Sonnet,Japanese,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,Japanese,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Japanese,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Japanese,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Japanese,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Japanese,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Japanese,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Sonnet,Japanese,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Japanese,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
Sonnet,Japanese,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Japanese,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Sonnet,Japanese,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Japanese,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
Sonnet,Japanese,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Japanese,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Japanese,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Japanese,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Sonnet,Japanese,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Sonnet,Japanese,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
Sonnet,Japanese,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
Sonnet,Japanese,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Japanese,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,Japanese,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Japanese,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Japanese,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Japanese,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
Sonnet,Japanese,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Japanese,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Japanese,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
Sonnet,Japanese,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,7.142857142857143,0
Sonnet,Spanish,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Spanish,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Spanish,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Spanish,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,20.0,0
Sonnet,Spanish,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Spanish,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Spanish,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,Spanish,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Spanish,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Spanish,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Spanish,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Spanish,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
Sonnet,Spanish,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Sonnet,Spanish,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Spanish,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Spanish,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Spanish,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
Sonnet,Spanish,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Spanish,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
Sonnet,Spanish,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Spanish,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
Sonnet,Spanish,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Spanish,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Sonnet,Spanish,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Spanish,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Spanish,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Sonnet,Spanish,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Spanish,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Spanish,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Sonnet,Spanish,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Spanish,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
Sonnet,Spanish,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Spanish,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,Spanish,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Spanish,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Spanish,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Spanish,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Spanish,MetaGPT,52_Devin_AI_Trains_an_AI,0.0,0
Sonnet,Spanish,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Spanish,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Spanish,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Spanish,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Spanish,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Spanish,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Spanish,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,20.0,0
Sonnet,Spanish,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Spanish,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Spanish,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Sonnet,Spanish,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Spanish,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Spanish,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Spanish,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Spanish,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
Sonnet,Spanish,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,Spanish,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Spanish,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Spanish,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Spanish,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
Sonnet,Spanish,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Spanish,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Spanish,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Spanish,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Spanish,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Spanish,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
Sonnet,Spanish,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Spanish,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Spanish,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
Sonnet,Spanish,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Sonnet,Spanish,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,Spanish,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Spanish,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Spanish,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Spanish,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Spanish,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Spanish,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Spanish,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Spanish,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Spanish,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Spanish,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Spanish,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Spanish,OpenHands,04_Text_Generation_GPT2_Prompts_DL,40.0,0
Sonnet,Spanish,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Spanish,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Spanish,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Sonnet,Spanish,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Spanish,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Spanish,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Sonnet,Spanish,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Spanish,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
Sonnet,Spanish,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Sonnet,Spanish,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Spanish,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Spanish,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Spanish,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Spanish,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Spanish,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Sonnet,Spanish,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Spanish,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
Sonnet,Spanish,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Spanish,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Sonnet,Spanish,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
Sonnet,Spanish,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Spanish,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Spanish,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Spanish,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Spanish,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Sonnet,Spanish,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Spanish,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
Sonnet,Spanish,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Spanish,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,Spanish,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Sonnet,Spanish,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Spanish,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Spanish,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Spanish,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Spanish,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Spanish,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
Sonnet,Spanish,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Swahili,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Swahili,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Swahili,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Swahili,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Swahili,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Swahili,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Swahili,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Sonnet,Swahili,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Sonnet,Swahili,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Swahili,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Sonnet,Swahili,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Swahili,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Swahili,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
Sonnet,Swahili,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Swahili,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Sonnet,Swahili,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Sonnet,Swahili,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Swahili,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Sonnet,Swahili,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Swahili,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Swahili,MetaGPT,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Swahili,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Sonnet,Swahili,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Swahili,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Swahili,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Sonnet,Swahili,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Swahili,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Sonnet,Swahili,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Swahili,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Swahili,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
Sonnet,Swahili,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Swahili,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,Swahili,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Swahili,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Sonnet,Swahili,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Sonnet,Swahili,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Swahili,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Swahili,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Sonnet,Swahili,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Swahili,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Sonnet,Swahili,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Swahili,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Swahili,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Sonnet,Swahili,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
Sonnet,Swahili,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Sonnet,Swahili,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Sonnet,Swahili,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Sonnet,Swahili,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Sonnet,Swahili,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Swahili,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Sonnet,Swahili,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Swahili,MetaGPT,52_Devin_AI_Trains_an_AI,0.0,0
Sonnet,Swahili,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Swahili,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Swahili,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Swahili,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Swahili,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Sonnet,Swahili,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Swahili,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Swahili,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Swahili,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Swahili,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Sonnet,Swahili,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Swahili,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Swahili,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Sonnet,Swahili,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Swahili,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,42.857142857142854,0
Sonnet,Swahili,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Sonnet,Swahili,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Sonnet,Swahili,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Swahili,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Swahili,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Swahili,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Sonnet,Swahili,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Swahili,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Swahili,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Swahili,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Swahili,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Sonnet,Swahili,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Swahili,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Swahili,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
Sonnet,Swahili,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Swahili,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Sonnet,Swahili,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Swahili,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Sonnet,Swahili,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
Sonnet,Swahili,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Swahili,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Sonnet,Swahili,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Sonnet,Swahili,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Sonnet,Swahili,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Swahili,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Sonnet,Swahili,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Swahili,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Swahili,GPT-Pilot,53_Devin_Upwork_Side_Hustle,20.0,0
Sonnet,Swahili,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Sonnet,Swahili,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Sonnet,Swahili,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Sonnet,Swahili,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Sonnet,Swahili,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Sonnet,Swahili,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Sonnet,Swahili,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Sonnet,Swahili,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Sonnet,Swahili,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Sonnet,Swahili,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Sonnet,Swahili,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Sonnet,Swahili,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Sonnet,Swahili,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Sonnet,Swahili,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Sonnet,Swahili,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,42.857142857142854,0
Sonnet,Swahili,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Sonnet,Swahili,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Sonnet,Swahili,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Sonnet,Swahili,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Sonnet,Swahili,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
Sonnet,Swahili,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
Sonnet,Swahili,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Sonnet,Swahili,OpenHands,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
Sonnet,Swahili,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
Sonnet,Swahili,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Sonnet,Swahili,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Sonnet,Swahili,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Sonnet,Swahili,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Sonnet,Swahili,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Sonnet,Swahili,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Sonnet,Swahili,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Sonnet,Swahili,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
Sonnet,Swahili,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Sonnet,Swahili,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Sonnet,Swahili,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Sonnet,Swahili,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Sonnet,Swahili,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
Sonnet,Swahili,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Sonnet,Swahili,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Sonnet,Swahili,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
Sonnet,Swahili,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Sonnet,Swahili,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Sonnet,Swahili,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Sonnet,Swahili,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Sonnet,Swahili,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Sonnet,Swahili,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
Sonnet,Swahili,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Sonnet,Swahili,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
Sonnet,Swahili,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Sonnet,Swahili,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Sonnet,Swahili,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Sonnet,Swahili,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Sonnet,Swahili,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Sonnet,Swahili,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Sonnet,Swahili,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
Sonnet,Swahili,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
Sonnet,Swahili,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Gemini,English,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Gemini,English,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,English,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Gemini,English,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,English,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
Gemini,English,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,English,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,60.0,0
Gemini,English,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Gemini,English,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,English,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Gemini,English,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,English,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,English,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,71.42857142857143,0
Gemini,English,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Gemini,English,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
Gemini,English,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Gemini,English,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,44.44444444444444,0
Gemini,English,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,66.66666666666667,0
Gemini,English,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,71.42857142857143,0
Gemini,English,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,English,MetaGPT,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,English,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,English,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,English,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Gemini,English,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,English,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Gemini,English,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Gemini,English,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Gemini,English,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Gemini,English,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,85.71428571428571,0
Gemini,English,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Gemini,English,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Gemini,English,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
Gemini,English,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
Gemini,English,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
Gemini,English,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
Gemini,English,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
Gemini,English,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
Gemini,English,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Gemini,English,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Gemini,English,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
Gemini,English,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
Gemini,English,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
Gemini,English,MetaGPT,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
Gemini,English,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Gemini,English,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,English,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
Gemini,English,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
Gemini,English,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
Gemini,English,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,English,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,English,MetaGPT,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,English,MetaGPT,53_Devin_Upwork_Side_Hustle,60.0,0
Gemini,English,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
Gemini,English,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
Gemini,English,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Gemini,English,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,English,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
Gemini,English,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,English,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
Gemini,English,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,English,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
Gemini,English,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Gemini,English,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,English,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Gemini,English,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,English,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,English,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,71.42857142857143,0
Gemini,English,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
Gemini,English,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Gemini,English,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Gemini,English,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,55.55555555555556,0
Gemini,English,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,66.66666666666667,0
Gemini,English,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,85.71428571428571,0
Gemini,English,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,English,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,English,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,English,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,English,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Gemini,English,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,English,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Gemini,English,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,57.142857142857146,0
Gemini,English,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Gemini,English,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Gemini,English,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,57.142857142857146,0
Gemini,English,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Gemini,English,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Gemini,English,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
Gemini,English,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
Gemini,English,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
Gemini,English,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
Gemini,English,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
Gemini,English,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
Gemini,English,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Gemini,English,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Gemini,English,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
Gemini,English,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
Gemini,English,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Gemini,English,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,50.0,0
Gemini,English,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Gemini,English,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,English,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
Gemini,English,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
Gemini,English,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,42.857142857142854,0
Gemini,English,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,English,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,English,GPT-Pilot,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,English,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
Gemini,English,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
Gemini,English,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
Gemini,English,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Gemini,English,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,English,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Gemini,English,OpenHands,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,English,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
Gemini,English,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,English,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
Gemini,English,OpenHands,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Gemini,English,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,English,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Gemini,English,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,English,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,English,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,57.142857142857146,0
Gemini,English,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Gemini,English,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
Gemini,English,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Gemini,English,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,33.333333333333336,0
Gemini,English,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,50.0,0
Gemini,English,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,57.142857142857146,0
Gemini,English,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,28.571428571428573,0
Gemini,English,OpenHands,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,English,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,English,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,English,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Gemini,English,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,English,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Gemini,English,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
Gemini,English,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Gemini,English,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Gemini,English,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
Gemini,English,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Gemini,English,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Gemini,English,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
Gemini,English,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,English,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
Gemini,English,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
Gemini,English,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,62.5,0
Gemini,English,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
Gemini,English,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
Gemini,English,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Gemini,English,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
Gemini,English,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,66.66666666666667,0
Gemini,English,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Gemini,English,OpenHands,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
Gemini,English,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Gemini,English,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,English,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
Gemini,English,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
Gemini,English,OpenHands,49_Explainable_AI_LIME_Titanic_ML,42.857142857142854,0
Gemini,English,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,English,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,English,OpenHands,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,English,OpenHands,53_Devin_Upwork_Side_Hustle,40.0,0
Gemini,English,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
Gemini,English,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,42.857142857142854,0
Gemini,Arabic,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,80.0,0
Gemini,Arabic,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Arabic,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
Gemini,Arabic,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Arabic,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
Gemini,Arabic,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
Gemini,Arabic,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,100.0,1
Gemini,Arabic,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Gemini,Arabic,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Arabic,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,50.0,0
Gemini,Arabic,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Arabic,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Arabic,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,85.71428571428571,0
Gemini,Arabic,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
Gemini,Arabic,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,66.66666666666667,0
Gemini,Arabic,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,28.571428571428573,0
Gemini,Arabic,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,55.55555555555556,0
Gemini,Arabic,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,83.33333333333333,0
Gemini,Arabic,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,57.142857142857146,0
Gemini,Arabic,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,28.571428571428573,0
Gemini,Arabic,MetaGPT,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,Arabic,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,Arabic,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Arabic,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
Gemini,Arabic,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
Gemini,Arabic,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,57.142857142857146,0
Gemini,Arabic,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,85.71428571428571,0
Gemini,Arabic,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Arabic,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Gemini,Arabic,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
Gemini,Arabic,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
Gemini,Arabic,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,42.857142857142854,0
Gemini,Arabic,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,57.142857142857146,0
Gemini,Arabic,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Arabic,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,57.142857142857146,0
Gemini,Arabic,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,57.142857142857146,0
Gemini,Arabic,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,75.0,0
Gemini,Arabic,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,75.0,0
Gemini,Arabic,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
Gemini,Arabic,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,42.857142857142854,0
Gemini,Arabic,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,71.42857142857143,0
Gemini,Arabic,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
Gemini,Arabic,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,57.142857142857146,0
Gemini,Arabic,MetaGPT,44_Text_Classification_BERT_AGNews_DL,66.66666666666667,0
Gemini,Arabic,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
Gemini,Arabic,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Arabic,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
Gemini,Arabic,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,37.5,0
Gemini,Arabic,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,71.42857142857143,0
Gemini,Arabic,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
Gemini,Arabic,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Arabic,MetaGPT,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Arabic,MetaGPT,53_Devin_Upwork_Side_Hustle,60.0,0
Gemini,Arabic,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
Gemini,Arabic,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,64.28571428571429,0
Gemini,Arabic,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
Gemini,Arabic,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Gemini,Arabic,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
Gemini,Arabic,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Arabic,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,80.0,0
Gemini,Arabic,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
Gemini,Arabic,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,100.0,1
Gemini,Arabic,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Gemini,Arabic,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Arabic,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,50.0,0
Gemini,Arabic,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Arabic,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,28.571428571428573,0
Gemini,Arabic,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,85.71428571428571,0
Gemini,Arabic,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,42.857142857142854,0
Gemini,Arabic,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,83.33333333333333,0
Gemini,Arabic,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Gemini,Arabic,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,55.55555555555556,0
Gemini,Arabic,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,83.33333333333333,0
Gemini,Arabic,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,57.142857142857146,0
Gemini,Arabic,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,28.571428571428573,0
Gemini,Arabic,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,Arabic,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,71.42857142857143,0
Gemini,Arabic,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Arabic,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
Gemini,Arabic,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,42.857142857142854,0
Gemini,Arabic,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Gemini,Arabic,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,71.42857142857143,0
Gemini,Arabic,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Arabic,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
Gemini,Arabic,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,85.71428571428571,0
Gemini,Arabic,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
Gemini,Arabic,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,42.857142857142854,0
Gemini,Arabic,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,57.142857142857146,0
Gemini,Arabic,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,57.142857142857146,0
Gemini,Arabic,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
Gemini,Arabic,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,57.142857142857146,0
Gemini,Arabic,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,75.0,0
Gemini,Arabic,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
Gemini,Arabic,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
Gemini,Arabic,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,42.857142857142854,0
Gemini,Arabic,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
Gemini,Arabic,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
Gemini,Arabic,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
Gemini,Arabic,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,50.0,0
Gemini,Arabic,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
Gemini,Arabic,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,57.142857142857146,0
Gemini,Arabic,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,71.42857142857143,0
Gemini,Arabic,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,50.0,0
Gemini,Arabic,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,71.42857142857143,0
Gemini,Arabic,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,37.5,0
Gemini,Arabic,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Arabic,GPT-Pilot,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Arabic,GPT-Pilot,53_Devin_Upwork_Side_Hustle,60.0,0
Gemini,Arabic,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,42.857142857142854,0
Gemini,Arabic,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,78.57142857142857,0
Gemini,Arabic,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,80.0,0
Gemini,Arabic,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Arabic,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,60.0,0
Gemini,Arabic,OpenHands,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Arabic,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
Gemini,Arabic,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
Gemini,Arabic,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,80.0,0
Gemini,Arabic,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Gemini,Arabic,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Arabic,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,50.0,0
Gemini,Arabic,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Arabic,OpenHands,12_Spam_Detection_SVM_Enron_ML,28.571428571428573,0
Gemini,Arabic,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,85.71428571428571,0
Gemini,Arabic,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,42.857142857142854,0
Gemini,Arabic,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,83.33333333333333,0
Gemini,Arabic,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,28.571428571428573,0
Gemini,Arabic,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,55.55555555555556,0
Gemini,Arabic,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,83.33333333333333,0
Gemini,Arabic,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,71.42857142857143,0
Gemini,Arabic,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,28.571428571428573,0
Gemini,Arabic,OpenHands,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
Gemini,Arabic,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,71.42857142857143,0
Gemini,Arabic,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Arabic,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
Gemini,Arabic,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Arabic,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,42.857142857142854,0
Gemini,Arabic,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,57.142857142857146,0
Gemini,Arabic,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Arabic,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
Gemini,Arabic,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,57.142857142857146,0
Gemini,Arabic,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,50.0,0
Gemini,Arabic,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,42.857142857142854,0
Gemini,Arabic,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,57.142857142857146,0
Gemini,Arabic,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,57.142857142857146,0
Gemini,Arabic,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,71.42857142857143,0
Gemini,Arabic,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,57.142857142857146,0
Gemini,Arabic,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,62.5,0
Gemini,Arabic,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
Gemini,Arabic,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
Gemini,Arabic,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Gemini,Arabic,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,57.142857142857146,0
Gemini,Arabic,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
Gemini,Arabic,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
Gemini,Arabic,OpenHands,44_Text_Classification_BERT_AGNews_DL,50.0,0
Gemini,Arabic,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,50.0,0
Gemini,Arabic,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Arabic,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
Gemini,Arabic,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,50.0,0
Gemini,Arabic,OpenHands,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
Gemini,Arabic,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
Gemini,Arabic,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Arabic,OpenHands,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Arabic,OpenHands,53_Devin_Upwork_Side_Hustle,80.0,0
Gemini,Arabic,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,42.857142857142854,0
Gemini,Arabic,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,78.57142857142857,0
Gemini,Turkish,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
Gemini,Turkish,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Gemini,Turkish,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
Gemini,Turkish,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Turkish,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Gemini,Turkish,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
Gemini,Turkish,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,60.0,0
Gemini,Turkish,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Gemini,Turkish,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Turkish,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Gemini,Turkish,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,33.333333333333336,0
Gemini,Turkish,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Turkish,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,71.42857142857143,0
Gemini,Turkish,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
Gemini,Turkish,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
Gemini,Turkish,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Gemini,Turkish,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,44.44444444444444,0
Gemini,Turkish,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,66.66666666666667,0
Gemini,Turkish,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,57.142857142857146,0
Gemini,Turkish,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,Turkish,MetaGPT,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
Gemini,Turkish,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,Turkish,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Turkish,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,42.857142857142854,0
Gemini,Turkish,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Turkish,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
Gemini,Turkish,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
Gemini,Turkish,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Turkish,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
Gemini,Turkish,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
Gemini,Turkish,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,50.0,0
Gemini,Turkish,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Gemini,Turkish,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
Gemini,Turkish,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Turkish,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,42.857142857142854,0
Gemini,Turkish,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
Gemini,Turkish,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
Gemini,Turkish,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
Gemini,Turkish,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Gemini,Turkish,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,42.857142857142854,0
Gemini,Turkish,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
Gemini,Turkish,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
Gemini,Turkish,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
Gemini,Turkish,MetaGPT,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
Gemini,Turkish,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Gemini,Turkish,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Turkish,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
Gemini,Turkish,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Gemini,Turkish,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
Gemini,Turkish,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,Turkish,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Turkish,MetaGPT,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Turkish,MetaGPT,53_Devin_Upwork_Side_Hustle,80.0,0
Gemini,Turkish,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
Gemini,Turkish,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,42.857142857142854,0
Gemini,Turkish,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Gemini,Turkish,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Turkish,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
Gemini,Turkish,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Turkish,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Gemini,Turkish,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,Turkish,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,80.0,0
Gemini,Turkish,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Gemini,Turkish,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Turkish,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,33.333333333333336,0
Gemini,Turkish,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Turkish,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Turkish,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,85.71428571428571,0
Gemini,Turkish,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,42.857142857142854,0
Gemini,Turkish,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
Gemini,Turkish,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,28.571428571428573,0
Gemini,Turkish,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,33.333333333333336,0
Gemini,Turkish,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,66.66666666666667,0
Gemini,Turkish,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,71.42857142857143,0
Gemini,Turkish,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,28.571428571428573,0
Gemini,Turkish,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,57.142857142857146,0
Gemini,Turkish,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,Turkish,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,42.857142857142854,0
Gemini,Turkish,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
Gemini,Turkish,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Turkish,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Gemini,Turkish,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,57.142857142857146,0
Gemini,Turkish,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Turkish,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
Gemini,Turkish,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,42.857142857142854,0
Gemini,Turkish,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Gemini,Turkish,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,42.857142857142854,0
Gemini,Turkish,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
Gemini,Turkish,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
Gemini,Turkish,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
Gemini,Turkish,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Gemini,Turkish,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
Gemini,Turkish,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,25.0,0
Gemini,Turkish,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Gemini,Turkish,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,42.857142857142854,0
Gemini,Turkish,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
Gemini,Turkish,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
Gemini,Turkish,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Gemini,Turkish,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
Gemini,Turkish,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
Gemini,Turkish,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Turkish,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
Gemini,Turkish,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Gemini,Turkish,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
Gemini,Turkish,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,Turkish,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Turkish,GPT-Pilot,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Turkish,GPT-Pilot,53_Devin_Upwork_Side_Hustle,100.0,1
Gemini,Turkish,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,42.857142857142854,0
Gemini,Turkish,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,57.142857142857146,0
Gemini,Turkish,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Gemini,Turkish,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Turkish,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
Gemini,Turkish,OpenHands,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Turkish,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Gemini,Turkish,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,Turkish,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,60.0,0
Gemini,Turkish,OpenHands,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Gemini,Turkish,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Turkish,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,33.333333333333336,0
Gemini,Turkish,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Turkish,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Turkish,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,71.42857142857143,0
Gemini,Turkish,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
Gemini,Turkish,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Gemini,Turkish,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,28.571428571428573,0
Gemini,Turkish,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,44.44444444444444,0
Gemini,Turkish,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,83.33333333333333,0
Gemini,Turkish,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,71.42857142857143,0
Gemini,Turkish,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,Turkish,OpenHands,21_Iris_Classification_SVM_Iris_ML,57.142857142857146,0
Gemini,Turkish,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,Turkish,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Turkish,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,42.857142857142854,0
Gemini,Turkish,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
Gemini,Turkish,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
Gemini,Turkish,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,57.142857142857146,0
Gemini,Turkish,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Gemini,Turkish,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
Gemini,Turkish,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
Gemini,Turkish,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
Gemini,Turkish,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,42.857142857142854,0
Gemini,Turkish,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
Gemini,Turkish,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
Gemini,Turkish,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
Gemini,Turkish,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
Gemini,Turkish,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
Gemini,Turkish,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
Gemini,Turkish,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
Gemini,Turkish,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,42.857142857142854,0
Gemini,Turkish,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
Gemini,Turkish,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
Gemini,Turkish,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
Gemini,Turkish,OpenHands,44_Text_Classification_BERT_AGNews_DL,50.0,0
Gemini,Turkish,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
Gemini,Turkish,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Turkish,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
Gemini,Turkish,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Gemini,Turkish,OpenHands,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
Gemini,Turkish,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
Gemini,Turkish,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Turkish,OpenHands,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Turkish,OpenHands,53_Devin_Upwork_Side_Hustle,80.0,0
Gemini,Turkish,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
Gemini,Turkish,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,42.857142857142854,0
Gemini,Chinese,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,80.0,0
Gemini,Chinese,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Chinese,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
Gemini,Chinese,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,80.0,0
Gemini,Chinese,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
Gemini,Chinese,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,Chinese,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,60.0,0
Gemini,Chinese,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Gemini,Chinese,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Chinese,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Gemini,Chinese,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Chinese,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Chinese,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,71.42857142857143,0
Gemini,Chinese,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
Gemini,Chinese,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,66.66666666666667,0
Gemini,Chinese,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Gemini,Chinese,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,44.44444444444444,0
Gemini,Chinese,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,50.0,0
Gemini,Chinese,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,57.142857142857146,0
Gemini,Chinese,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,Chinese,MetaGPT,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,Chinese,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Gemini,Chinese,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Chinese,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
Gemini,Chinese,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Chinese,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Gemini,Chinese,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
Gemini,Chinese,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,28.571428571428573,0
Gemini,Chinese,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
Gemini,Chinese,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
Gemini,Chinese,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Gemini,Chinese,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,42.857142857142854,0
Gemini,Chinese,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
Gemini,Chinese,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Chinese,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,42.857142857142854,0
Gemini,Chinese,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
Gemini,Chinese,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Gemini,Chinese,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
Gemini,Chinese,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Gemini,Chinese,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Gemini,Chinese,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
Gemini,Chinese,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
Gemini,Chinese,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
Gemini,Chinese,MetaGPT,44_Text_Classification_BERT_AGNews_DL,50.0,0
Gemini,Chinese,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Gemini,Chinese,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Chinese,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
Gemini,Chinese,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Gemini,Chinese,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
Gemini,Chinese,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
Gemini,Chinese,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Chinese,MetaGPT,52_Devin_AI_Trains_an_AI,75.0,0
Gemini,Chinese,MetaGPT,53_Devin_Upwork_Side_Hustle,80.0,0
Gemini,Chinese,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Gemini,Chinese,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,28.571428571428573,0
Gemini,Chinese,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Gemini,Chinese,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Chinese,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Gemini,Chinese,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Chinese,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Gemini,Chinese,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
Gemini,Chinese,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,60.0,0
Gemini,Chinese,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Gemini,Chinese,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Chinese,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Gemini,Chinese,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Chinese,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Chinese,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,85.71428571428571,0
Gemini,Chinese,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
Gemini,Chinese,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Gemini,Chinese,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Gemini,Chinese,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,44.44444444444444,0
Gemini,Chinese,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,66.66666666666667,0
Gemini,Chinese,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,57.142857142857146,0
Gemini,Chinese,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,28.571428571428573,0
Gemini,Chinese,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,Chinese,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,42.857142857142854,0
Gemini,Chinese,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Gemini,Chinese,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Gemini,Chinese,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
Gemini,Chinese,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
Gemini,Chinese,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,57.142857142857146,0
Gemini,Chinese,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,42.857142857142854,0
Gemini,Chinese,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
Gemini,Chinese,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,85.71428571428571,0
Gemini,Chinese,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
Gemini,Chinese,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Gemini,Chinese,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
Gemini,Chinese,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Chinese,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,42.857142857142854,0
Gemini,Chinese,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
Gemini,Chinese,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Gemini,Chinese,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
Gemini,Chinese,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
Gemini,Chinese,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Gemini,Chinese,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,57.142857142857146,0
Gemini,Chinese,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Gemini,Chinese,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
Gemini,Chinese,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
Gemini,Chinese,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Gemini,Chinese,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Chinese,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
Gemini,Chinese,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
Gemini,Chinese,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,42.857142857142854,0
Gemini,Chinese,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,Chinese,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Chinese,GPT-Pilot,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Chinese,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
Gemini,Chinese,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Gemini,Chinese,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
Gemini,Chinese,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Gemini,Chinese,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Chinese,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
Gemini,Chinese,OpenHands,04_Text_Generation_GPT2_Prompts_DL,80.0,0
Gemini,Chinese,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,80.0,0
Gemini,Chinese,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,Chinese,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
Gemini,Chinese,OpenHands,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Gemini,Chinese,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Chinese,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,33.333333333333336,0
Gemini,Chinese,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Chinese,OpenHands,12_Spam_Detection_SVM_Enron_ML,28.571428571428573,0
Gemini,Chinese,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,85.71428571428571,0
Gemini,Chinese,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
Gemini,Chinese,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Gemini,Chinese,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Gemini,Chinese,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,44.44444444444444,0
Gemini,Chinese,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,66.66666666666667,0
Gemini,Chinese,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,57.142857142857146,0
Gemini,Chinese,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,Chinese,OpenHands,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,Chinese,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
Gemini,Chinese,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
Gemini,Chinese,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Gemini,Chinese,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
Gemini,Chinese,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
Gemini,Chinese,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
Gemini,Chinese,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Chinese,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Gemini,Chinese,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,42.857142857142854,0
Gemini,Chinese,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Gemini,Chinese,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Gemini,Chinese,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
Gemini,Chinese,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Chinese,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,42.857142857142854,0
Gemini,Chinese,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
Gemini,Chinese,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Gemini,Chinese,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
Gemini,Chinese,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Gemini,Chinese,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Gemini,Chinese,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
Gemini,Chinese,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
Gemini,Chinese,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
Gemini,Chinese,OpenHands,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
Gemini,Chinese,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Gemini,Chinese,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Chinese,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
Gemini,Chinese,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
Gemini,Chinese,OpenHands,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
Gemini,Chinese,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
Gemini,Chinese,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Chinese,OpenHands,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Chinese,OpenHands,53_Devin_Upwork_Side_Hustle,80.0,0
Gemini,Chinese,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Gemini,Chinese,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,21.428571428571427,0
Gemini,Hindi,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
Gemini,Hindi,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Hindi,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
Gemini,Hindi,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,80.0,0
Gemini,Hindi,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,80.0,0
Gemini,Hindi,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,40.0,0
Gemini,Hindi,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,80.0,0
Gemini,Hindi,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Gemini,Hindi,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,33.333333333333336,0
Gemini,Hindi,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,50.0,0
Gemini,Hindi,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Hindi,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Hindi,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,85.71428571428571,0
Gemini,Hindi,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,42.857142857142854,0
Gemini,Hindi,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,83.33333333333333,0
Gemini,Hindi,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,42.857142857142854,0
Gemini,Hindi,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,55.55555555555556,0
Gemini,Hindi,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,83.33333333333333,0
Gemini,Hindi,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,85.71428571428571,0
Gemini,Hindi,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,28.571428571428573,0
Gemini,Hindi,MetaGPT,21_Iris_Classification_SVM_Iris_ML,57.142857142857146,0
Gemini,Hindi,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,71.42857142857143,0
Gemini,Hindi,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,42.857142857142854,0
Gemini,Hindi,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
Gemini,Hindi,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Hindi,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,42.857142857142854,0
Gemini,Hindi,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
Gemini,Hindi,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,42.857142857142854,0
Gemini,Hindi,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,57.142857142857146,0
Gemini,Hindi,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
Gemini,Hindi,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
Gemini,Hindi,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,57.142857142857146,0
Gemini,Hindi,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
Gemini,Hindi,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,57.142857142857146,0
Gemini,Hindi,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,57.142857142857146,0
Gemini,Hindi,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
Gemini,Hindi,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
Gemini,Hindi,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,62.5,0
Gemini,Hindi,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Gemini,Hindi,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,71.42857142857143,0
Gemini,Hindi,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,71.42857142857143,0
Gemini,Hindi,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,66.66666666666667,0
Gemini,Hindi,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,57.142857142857146,0
Gemini,Hindi,MetaGPT,44_Text_Classification_BERT_AGNews_DL,66.66666666666667,0
Gemini,Hindi,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Gemini,Hindi,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Hindi,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
Gemini,Hindi,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
Gemini,Hindi,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,85.71428571428571,0
Gemini,Hindi,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,Hindi,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,100.0,1
Gemini,Hindi,MetaGPT,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Hindi,MetaGPT,53_Devin_Upwork_Side_Hustle,80.0,0
Gemini,Hindi,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,42.857142857142854,0
Gemini,Hindi,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,78.57142857142857,0
Gemini,Hindi,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Gemini,Hindi,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Gemini,Hindi,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Gemini,Hindi,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Hindi,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,80.0,0
Gemini,Hindi,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,Hindi,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,100.0,1
Gemini,Hindi,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,50.0,0
Gemini,Hindi,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,16.666666666666668,0
Gemini,Hindi,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,50.0,0
Gemini,Hindi,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Hindi,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Hindi,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,100.0,1
Gemini,Hindi,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
Gemini,Hindi,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,83.33333333333333,0
Gemini,Hindi,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,42.857142857142854,0
Gemini,Hindi,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,55.55555555555556,0
Gemini,Hindi,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,83.33333333333333,0
Gemini,Hindi,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,85.71428571428571,0
Gemini,Hindi,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,Hindi,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
Gemini,Hindi,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,71.42857142857143,0
Gemini,Hindi,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Hindi,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
Gemini,Hindi,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,42.857142857142854,0
Gemini,Hindi,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,42.857142857142854,0
Gemini,Hindi,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,71.42857142857143,0
Gemini,Hindi,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,42.857142857142854,0
Gemini,Hindi,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,42.857142857142854,0
Gemini,Hindi,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,57.142857142857146,0
Gemini,Hindi,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
Gemini,Hindi,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,42.857142857142854,0
Gemini,Hindi,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,42.857142857142854,0
Gemini,Hindi,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Hindi,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,57.142857142857146,0
Gemini,Hindi,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,57.142857142857146,0
Gemini,Hindi,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,75.0,0
Gemini,Hindi,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,62.5,0
Gemini,Hindi,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Gemini,Hindi,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,57.142857142857146,0
Gemini,Hindi,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,85.71428571428571,0
Gemini,Hindi,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,66.66666666666667,0
Gemini,Hindi,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
Gemini,Hindi,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,66.66666666666667,0
Gemini,Hindi,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
Gemini,Hindi,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,57.142857142857146,0
Gemini,Hindi,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,71.42857142857143,0
Gemini,Hindi,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Gemini,Hindi,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,85.71428571428571,0
Gemini,Hindi,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
Gemini,Hindi,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,100.0,1
Gemini,Hindi,GPT-Pilot,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Hindi,GPT-Pilot,53_Devin_Upwork_Side_Hustle,80.0,0
Gemini,Hindi,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
Gemini,Hindi,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,71.42857142857143,0
Gemini,Hindi,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Gemini,Hindi,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
Gemini,Hindi,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
Gemini,Hindi,OpenHands,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Hindi,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,80.0,0
Gemini,Hindi,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
Gemini,Hindi,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,100.0,1
Gemini,Hindi,OpenHands,08_Robot_Control_PPO_PyBullet_RL,50.0,0
Gemini,Hindi,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Hindi,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,50.0,0
Gemini,Hindi,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Hindi,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Hindi,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,57.142857142857146,0
Gemini,Hindi,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Gemini,Hindi,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,83.33333333333333,0
Gemini,Hindi,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,28.571428571428573,0
Gemini,Hindi,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,77.77777777777777,0
Gemini,Hindi,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,83.33333333333333,0
Gemini,Hindi,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,85.71428571428571,0
Gemini,Hindi,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,Hindi,OpenHands,21_Iris_Classification_SVM_Iris_ML,57.142857142857146,0
Gemini,Hindi,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,Hindi,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Hindi,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Gemini,Hindi,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,42.857142857142854,0
Gemini,Hindi,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
Gemini,Hindi,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,71.42857142857143,0
Gemini,Hindi,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,42.857142857142854,0
Gemini,Hindi,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
Gemini,Hindi,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
Gemini,Hindi,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
Gemini,Hindi,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,71.42857142857143,0
Gemini,Hindi,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,42.857142857142854,0
Gemini,Hindi,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Hindi,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,71.42857142857143,0
Gemini,Hindi,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
Gemini,Hindi,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
Gemini,Hindi,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,62.5,0
Gemini,Hindi,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Gemini,Hindi,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,71.42857142857143,0
Gemini,Hindi,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,71.42857142857143,0
Gemini,Hindi,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
Gemini,Hindi,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
Gemini,Hindi,OpenHands,44_Text_Classification_BERT_AGNews_DL,83.33333333333333,0
Gemini,Hindi,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Gemini,Hindi,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Hindi,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,57.142857142857146,0
Gemini,Hindi,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Gemini,Hindi,OpenHands,49_Explainable_AI_LIME_Titanic_ML,71.42857142857143,0
Gemini,Hindi,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
Gemini,Hindi,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Hindi,OpenHands,52_Devin_AI_Trains_an_AI,75.0,0
Gemini,Hindi,OpenHands,53_Devin_Upwork_Side_Hustle,80.0,0
Gemini,Hindi,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
Gemini,Hindi,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,57.142857142857146,0
Gemini,Japanese,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,100.0,1
Gemini,Japanese,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Japanese,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
Gemini,Japanese,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Japanese,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
Gemini,Japanese,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,Japanese,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
Gemini,Japanese,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Gemini,Japanese,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Japanese,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,33.333333333333336,0
Gemini,Japanese,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,50.0,0
Gemini,Japanese,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Japanese,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,57.142857142857146,0
Gemini,Japanese,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Gemini,Japanese,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
Gemini,Japanese,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Gemini,Japanese,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,55.55555555555556,0
Gemini,Japanese,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,66.66666666666667,0
Gemini,Japanese,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,85.71428571428571,0
Gemini,Japanese,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,Japanese,MetaGPT,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,Japanese,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,Japanese,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,42.857142857142854,0
Gemini,Japanese,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,42.857142857142854,0
Gemini,Japanese,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Japanese,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
Gemini,Japanese,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
Gemini,Japanese,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Japanese,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Gemini,Japanese,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
Gemini,Japanese,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
Gemini,Japanese,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,57.142857142857146,0
Gemini,Japanese,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,42.857142857142854,0
Gemini,Japanese,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Japanese,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,42.857142857142854,0
Gemini,Japanese,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
Gemini,Japanese,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,50.0,0
Gemini,Japanese,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
Gemini,Japanese,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Gemini,Japanese,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Gemini,Japanese,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
Gemini,Japanese,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
Gemini,Japanese,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
Gemini,Japanese,MetaGPT,44_Text_Classification_BERT_AGNews_DL,50.0,0
Gemini,Japanese,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Gemini,Japanese,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Japanese,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
Gemini,Japanese,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Gemini,Japanese,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
Gemini,Japanese,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,Japanese,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Japanese,MetaGPT,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Japanese,MetaGPT,53_Devin_Upwork_Side_Hustle,60.0,0
Gemini,Japanese,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,42.857142857142854,0
Gemini,Japanese,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,78.57142857142857,0
Gemini,Japanese,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Gemini,Japanese,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Japanese,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,40.0,0
Gemini,Japanese,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Japanese,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
Gemini,Japanese,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,Japanese,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
Gemini,Japanese,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Gemini,Japanese,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Japanese,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,50.0,0
Gemini,Japanese,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Japanese,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Japanese,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,71.42857142857143,0
Gemini,Japanese,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Gemini,Japanese,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
Gemini,Japanese,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,28.571428571428573,0
Gemini,Japanese,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,66.66666666666667,0
Gemini,Japanese,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,66.66666666666667,0
Gemini,Japanese,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,85.71428571428571,0
Gemini,Japanese,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,Japanese,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
Gemini,Japanese,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,Japanese,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Japanese,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,42.857142857142854,0
Gemini,Japanese,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Japanese,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
Gemini,Japanese,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
Gemini,Japanese,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Japanese,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Gemini,Japanese,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
Gemini,Japanese,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
Gemini,Japanese,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,71.42857142857143,0
Gemini,Japanese,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
Gemini,Japanese,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Japanese,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,42.857142857142854,0
Gemini,Japanese,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,42.857142857142854,0
Gemini,Japanese,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,62.5,0
Gemini,Japanese,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
Gemini,Japanese,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Gemini,Japanese,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Gemini,Japanese,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
Gemini,Japanese,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
Gemini,Japanese,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
Gemini,Japanese,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,50.0,0
Gemini,Japanese,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
Gemini,Japanese,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Japanese,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
Gemini,Japanese,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Gemini,Japanese,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,71.42857142857143,0
Gemini,Japanese,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,Japanese,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Japanese,GPT-Pilot,52_Devin_AI_Trains_an_AI,75.0,0
Gemini,Japanese,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
Gemini,Japanese,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,57.142857142857146,0
Gemini,Japanese,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,92.85714285714286,0
Gemini,Japanese,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,80.0,0
Gemini,Japanese,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Japanese,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Gemini,Japanese,OpenHands,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Japanese,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
Gemini,Japanese,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,20.0,0
Gemini,Japanese,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,60.0,0
Gemini,Japanese,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Gemini,Japanese,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Japanese,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Gemini,Japanese,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,33.333333333333336,0
Gemini,Japanese,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Japanese,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,57.142857142857146,0
Gemini,Japanese,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
Gemini,Japanese,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,66.66666666666667,0
Gemini,Japanese,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,28.571428571428573,0
Gemini,Japanese,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,66.66666666666667,0
Gemini,Japanese,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,83.33333333333333,0
Gemini,Japanese,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,85.71428571428571,0
Gemini,Japanese,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,Japanese,OpenHands,21_Iris_Classification_SVM_Iris_ML,42.857142857142854,0
Gemini,Japanese,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,Japanese,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,42.857142857142854,0
Gemini,Japanese,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,42.857142857142854,0
Gemini,Japanese,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Japanese,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
Gemini,Japanese,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,71.42857142857143,0
Gemini,Japanese,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Japanese,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
Gemini,Japanese,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,85.71428571428571,0
Gemini,Japanese,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
Gemini,Japanese,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,57.142857142857146,0
Gemini,Japanese,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,42.857142857142854,0
Gemini,Japanese,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Japanese,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,42.857142857142854,0
Gemini,Japanese,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,42.857142857142854,0
Gemini,Japanese,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,50.0,0
Gemini,Japanese,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
Gemini,Japanese,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Gemini,Japanese,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Gemini,Japanese,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,71.42857142857143,0
Gemini,Japanese,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
Gemini,Japanese,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
Gemini,Japanese,OpenHands,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
Gemini,Japanese,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Gemini,Japanese,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Japanese,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
Gemini,Japanese,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
Gemini,Japanese,OpenHands,49_Explainable_AI_LIME_Titanic_ML,71.42857142857143,0
Gemini,Japanese,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,Japanese,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Japanese,OpenHands,52_Devin_AI_Trains_an_AI,75.0,0
Gemini,Japanese,OpenHands,53_Devin_Upwork_Side_Hustle,80.0,0
Gemini,Japanese,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,71.42857142857143,0
Gemini,Japanese,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,85.71428571428571,0
Gemini,Spanish,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,80.0,0
Gemini,Spanish,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Spanish,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Gemini,Spanish,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Spanish,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
Gemini,Spanish,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,Spanish,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,60.0,0
Gemini,Spanish,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,50.0,0
Gemini,Spanish,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Spanish,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Gemini,Spanish,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,33.333333333333336,0
Gemini,Spanish,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Spanish,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,71.42857142857143,0
Gemini,Spanish,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Gemini,Spanish,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
Gemini,Spanish,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Gemini,Spanish,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,44.44444444444444,0
Gemini,Spanish,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,83.33333333333333,0
Gemini,Spanish,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,71.42857142857143,0
Gemini,Spanish,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,28.571428571428573,0
Gemini,Spanish,MetaGPT,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,Spanish,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,71.42857142857143,0
Gemini,Spanish,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Spanish,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
Gemini,Spanish,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Spanish,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,42.857142857142854,0
Gemini,Spanish,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,71.42857142857143,0
Gemini,Spanish,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Spanish,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
Gemini,Spanish,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
Gemini,Spanish,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
Gemini,Spanish,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,42.857142857142854,0
Gemini,Spanish,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,28.571428571428573,0
Gemini,Spanish,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Spanish,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,42.857142857142854,0
Gemini,Spanish,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
Gemini,Spanish,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,62.5,0
Gemini,Spanish,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
Gemini,Spanish,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Gemini,Spanish,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
Gemini,Spanish,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,28.571428571428573,0
Gemini,Spanish,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,66.66666666666667,0
Gemini,Spanish,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
Gemini,Spanish,MetaGPT,44_Text_Classification_BERT_AGNews_DL,50.0,0
Gemini,Spanish,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Gemini,Spanish,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,57.142857142857146,0
Gemini,Spanish,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
Gemini,Spanish,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
Gemini,Spanish,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,71.42857142857143,0
Gemini,Spanish,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,Spanish,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Spanish,MetaGPT,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Spanish,MetaGPT,53_Devin_Upwork_Side_Hustle,40.0,0
Gemini,Spanish,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
Gemini,Spanish,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,21.428571428571427,0
Gemini,Spanish,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Gemini,Spanish,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Spanish,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Gemini,Spanish,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Spanish,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
Gemini,Spanish,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,Spanish,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
Gemini,Spanish,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
Gemini,Spanish,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Spanish,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,33.333333333333336,0
Gemini,Spanish,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,33.333333333333336,0
Gemini,Spanish,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,42.857142857142854,0
Gemini,Spanish,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,71.42857142857143,0
Gemini,Spanish,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Gemini,Spanish,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
Gemini,Spanish,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Gemini,Spanish,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,44.44444444444444,0
Gemini,Spanish,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,66.66666666666667,0
Gemini,Spanish,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,57.142857142857146,0
Gemini,Spanish,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,28.571428571428573,0
Gemini,Spanish,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,Spanish,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,Spanish,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Spanish,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
Gemini,Spanish,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Spanish,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
Gemini,Spanish,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,57.142857142857146,0
Gemini,Spanish,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Spanish,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Gemini,Spanish,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,85.71428571428571,0
Gemini,Spanish,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Gemini,Spanish,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,42.857142857142854,0
Gemini,Spanish,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
Gemini,Spanish,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Spanish,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,57.142857142857146,0
Gemini,Spanish,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
Gemini,Spanish,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,50.0,0
Gemini,Spanish,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
Gemini,Spanish,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Gemini,Spanish,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Gemini,Spanish,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,71.42857142857143,0
Gemini,Spanish,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,50.0,0
Gemini,Spanish,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
Gemini,Spanish,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,50.0,0
Gemini,Spanish,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
Gemini,Spanish,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Spanish,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,71.42857142857143,0
Gemini,Spanish,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,37.5,0
Gemini,Spanish,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,57.142857142857146,0
Gemini,Spanish,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
Gemini,Spanish,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Spanish,GPT-Pilot,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Spanish,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
Gemini,Spanish,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
Gemini,Spanish,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,21.428571428571427,0
Gemini,Spanish,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,80.0,0
Gemini,Spanish,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,100.0,1
Gemini,Spanish,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Gemini,Spanish,OpenHands,04_Text_Generation_GPT2_Prompts_DL,100.0,1
Gemini,Spanish,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
Gemini,Spanish,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,Spanish,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
Gemini,Spanish,OpenHands,08_Robot_Control_PPO_PyBullet_RL,50.0,0
Gemini,Spanish,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Spanish,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
Gemini,Spanish,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Spanish,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Gemini,Spanish,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,71.42857142857143,0
Gemini,Spanish,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
Gemini,Spanish,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
Gemini,Spanish,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Gemini,Spanish,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,55.55555555555556,0
Gemini,Spanish,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,66.66666666666667,0
Gemini,Spanish,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,85.71428571428571,0
Gemini,Spanish,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,Spanish,OpenHands,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,Spanish,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,Spanish,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Spanish,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,42.857142857142854,0
Gemini,Spanish,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Spanish,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,42.857142857142854,0
Gemini,Spanish,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
Gemini,Spanish,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,28.571428571428573,0
Gemini,Spanish,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
Gemini,Spanish,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,100.0,1
Gemini,Spanish,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Gemini,Spanish,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Gemini,Spanish,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
Gemini,Spanish,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,57.142857142857146,0
Gemini,Spanish,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,57.142857142857146,0
Gemini,Spanish,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
Gemini,Spanish,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,50.0,0
Gemini,Spanish,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,50.0,0
Gemini,Spanish,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
Gemini,Spanish,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Gemini,Spanish,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,42.857142857142854,0
Gemini,Spanish,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,66.66666666666667,0
Gemini,Spanish,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
Gemini,Spanish,OpenHands,44_Text_Classification_BERT_AGNews_DL,50.0,0
Gemini,Spanish,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
Gemini,Spanish,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Spanish,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
Gemini,Spanish,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
Gemini,Spanish,OpenHands,49_Explainable_AI_LIME_Titanic_ML,71.42857142857143,0
Gemini,Spanish,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,Spanish,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Spanish,OpenHands,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Spanish,OpenHands,53_Devin_Upwork_Side_Hustle,40.0,0
Gemini,Spanish,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
Gemini,Spanish,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
Gemini,Swahili,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
Gemini,Swahili,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Swahili,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Gemini,Swahili,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,80.0,0
Gemini,Swahili,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
Gemini,Swahili,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,Swahili,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,60.0,0
Gemini,Swahili,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Gemini,Swahili,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Swahili,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,50.0,0
Gemini,Swahili,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Swahili,MetaGPT,12_Spam_Detection_SVM_Enron_ML,42.857142857142854,0
Gemini,Swahili,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,57.142857142857146,0
Gemini,Swahili,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Gemini,Swahili,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,66.66666666666667,0
Gemini,Swahili,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,28.571428571428573,0
Gemini,Swahili,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,44.44444444444444,0
Gemini,Swahili,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,50.0,0
Gemini,Swahili,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,71.42857142857143,0
Gemini,Swahili,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,Swahili,MetaGPT,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,Swahili,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,Swahili,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Swahili,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,42.857142857142854,0
Gemini,Swahili,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Swahili,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,42.857142857142854,0
Gemini,Swahili,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
Gemini,Swahili,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Swahili,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,28.571428571428573,0
Gemini,Swahili,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
Gemini,Swahili,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
Gemini,Swahili,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Gemini,Swahili,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,42.857142857142854,0
Gemini,Swahili,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Swahili,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
Gemini,Swahili,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
Gemini,Swahili,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
Gemini,Swahili,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
Gemini,Swahili,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
Gemini,Swahili,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Gemini,Swahili,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,71.42857142857143,0
Gemini,Swahili,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
Gemini,Swahili,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
Gemini,Swahili,MetaGPT,44_Text_Classification_BERT_AGNews_DL,50.0,0
Gemini,Swahili,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
Gemini,Swahili,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Swahili,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
Gemini,Swahili,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,50.0,0
Gemini,Swahili,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,42.857142857142854,0
Gemini,Swahili,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,Swahili,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Swahili,MetaGPT,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Swahili,MetaGPT,53_Devin_Upwork_Side_Hustle,40.0,0
Gemini,Swahili,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
Gemini,Swahili,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,35.714285714285715,0
Gemini,Swahili,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Gemini,Swahili,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Swahili,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Gemini,Swahili,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,80.0,0
Gemini,Swahili,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,60.0,0
Gemini,Swahili,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,Swahili,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
Gemini,Swahili,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Gemini,Swahili,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Swahili,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,33.333333333333336,0
Gemini,Swahili,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
Gemini,Swahili,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,28.571428571428573,0
Gemini,Swahili,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,71.42857142857143,0
Gemini,Swahili,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
Gemini,Swahili,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,66.66666666666667,0
Gemini,Swahili,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,28.571428571428573,0
Gemini,Swahili,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,55.55555555555556,0
Gemini,Swahili,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,50.0,0
Gemini,Swahili,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,57.142857142857146,0
Gemini,Swahili,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,Swahili,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,Swahili,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,Swahili,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Swahili,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,28.571428571428573,0
Gemini,Swahili,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Swahili,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,42.857142857142854,0
Gemini,Swahili,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
Gemini,Swahili,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Swahili,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Gemini,Swahili,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,71.42857142857143,0
Gemini,Swahili,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
Gemini,Swahili,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Gemini,Swahili,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
Gemini,Swahili,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Swahili,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,42.857142857142854,0
Gemini,Swahili,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
Gemini,Swahili,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
Gemini,Swahili,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
Gemini,Swahili,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
Gemini,Swahili,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Gemini,Swahili,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,57.142857142857146,0
Gemini,Swahili,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
Gemini,Swahili,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
Gemini,Swahili,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,50.0,0
Gemini,Swahili,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
Gemini,Swahili,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Swahili,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,42.857142857142854,0
Gemini,Swahili,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,37.5,0
Gemini,Swahili,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,42.857142857142854,0
Gemini,Swahili,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,Swahili,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Swahili,GPT-Pilot,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Swahili,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
Gemini,Swahili,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
Gemini,Swahili,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,50.0,0
Gemini,Swahili,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
Gemini,Swahili,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
Gemini,Swahili,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,20.0,0
Gemini,Swahili,OpenHands,04_Text_Generation_GPT2_Prompts_DL,60.0,0
Gemini,Swahili,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,80.0,0
Gemini,Swahili,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Gemini,Swahili,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,40.0,0
Gemini,Swahili,OpenHands,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Gemini,Swahili,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Gemini,Swahili,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,33.333333333333336,0
Gemini,Swahili,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,33.333333333333336,0
Gemini,Swahili,OpenHands,12_Spam_Detection_SVM_Enron_ML,28.571428571428573,0
Gemini,Swahili,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,71.42857142857143,0
Gemini,Swahili,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
Gemini,Swahili,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,66.66666666666667,0
Gemini,Swahili,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
Gemini,Swahili,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,55.55555555555556,0
Gemini,Swahili,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,50.0,0
Gemini,Swahili,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,42.857142857142854,0
Gemini,Swahili,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Gemini,Swahili,OpenHands,21_Iris_Classification_SVM_Iris_ML,28.571428571428573,0
Gemini,Swahili,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,57.142857142857146,0
Gemini,Swahili,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,28.571428571428573,0
Gemini,Swahili,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,42.857142857142854,0
Gemini,Swahili,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Gemini,Swahili,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,28.571428571428573,0
Gemini,Swahili,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,42.857142857142854,0
Gemini,Swahili,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
Gemini,Swahili,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
Gemini,Swahili,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,42.857142857142854,0
Gemini,Swahili,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
Gemini,Swahili,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
Gemini,Swahili,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,42.857142857142854,0
Gemini,Swahili,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
Gemini,Swahili,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
Gemini,Swahili,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
Gemini,Swahili,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
Gemini,Swahili,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,37.5,0
Gemini,Swahili,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,100.0,1
Gemini,Swahili,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,28.571428571428573,0
Gemini,Swahili,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,57.142857142857146,0
Gemini,Swahili,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,33.333333333333336,0
Gemini,Swahili,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,42.857142857142854,0
Gemini,Swahili,OpenHands,44_Text_Classification_BERT_AGNews_DL,50.0,0
Gemini,Swahili,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
Gemini,Swahili,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,42.857142857142854,0
Gemini,Swahili,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
Gemini,Swahili,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,25.0,0
Gemini,Swahili,OpenHands,49_Explainable_AI_LIME_Titanic_ML,42.857142857142854,0
Gemini,Swahili,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
Gemini,Swahili,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
Gemini,Swahili,OpenHands,52_Devin_AI_Trains_an_AI,100.0,1
Gemini,Swahili,OpenHands,53_Devin_Upwork_Side_Hustle,40.0,0
Gemini,Swahili,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,28.571428571428573,0
Gemini,Swahili,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,57.142857142857146,0
DeepSeek,English,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
DeepSeek,English,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
DeepSeek,English,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,English,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
DeepSeek,English,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
DeepSeek,English,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,English,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,English,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
DeepSeek,English,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,English,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,English,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,English,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,English,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,English,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
DeepSeek,English,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,English,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
DeepSeek,English,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,English,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
DeepSeek,English,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
DeepSeek,English,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
DeepSeek,English,MetaGPT,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
DeepSeek,English,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
DeepSeek,English,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
DeepSeek,English,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,English,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
DeepSeek,English,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,English,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
DeepSeek,English,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,English,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,English,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
DeepSeek,English,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,English,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
DeepSeek,English,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,English,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,English,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
DeepSeek,English,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,English,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
DeepSeek,English,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
DeepSeek,English,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
DeepSeek,English,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
DeepSeek,English,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
DeepSeek,English,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,English,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,English,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,English,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,English,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
DeepSeek,English,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,English,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,English,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
DeepSeek,English,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
DeepSeek,English,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
DeepSeek,English,MetaGPT,52_Devin_AI_Trains_an_AI,50.0,0
DeepSeek,English,MetaGPT,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,English,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,English,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
DeepSeek,English,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
DeepSeek,English,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
DeepSeek,English,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,English,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,20.0,0
DeepSeek,English,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
DeepSeek,English,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,English,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,English,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
DeepSeek,English,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,English,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,English,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,English,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,English,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,English,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
DeepSeek,English,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,English,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
DeepSeek,English,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
DeepSeek,English,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,English,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
DeepSeek,English,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
DeepSeek,English,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,English,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
DeepSeek,English,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,English,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
DeepSeek,English,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
DeepSeek,English,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,English,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,English,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,English,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,English,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
DeepSeek,English,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,English,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
DeepSeek,English,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,English,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
DeepSeek,English,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,English,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
DeepSeek,English,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,English,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
DeepSeek,English,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
DeepSeek,English,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
DeepSeek,English,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
DeepSeek,English,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,English,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
DeepSeek,English,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
DeepSeek,English,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,English,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
DeepSeek,English,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,English,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,English,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
DeepSeek,English,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
DeepSeek,English,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
DeepSeek,English,GPT-Pilot,52_Devin_AI_Trains_an_AI,75.0,0
DeepSeek,English,GPT-Pilot,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,English,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,English,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,7.142857142857143,0
DeepSeek,English,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
DeepSeek,English,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
DeepSeek,English,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,English,OpenHands,04_Text_Generation_GPT2_Prompts_DL,40.0,0
DeepSeek,English,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
DeepSeek,English,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,English,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,English,OpenHands,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
DeepSeek,English,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,English,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,English,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,English,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,English,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,English,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
DeepSeek,English,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,English,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,English,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,English,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,English,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
DeepSeek,English,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
DeepSeek,English,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,English,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
DeepSeek,English,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,English,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
DeepSeek,English,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
DeepSeek,English,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
DeepSeek,English,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,English,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,English,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
DeepSeek,English,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
DeepSeek,English,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,English,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
DeepSeek,English,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,English,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,English,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,English,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,English,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,English,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
DeepSeek,English,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
DeepSeek,English,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,English,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
DeepSeek,English,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,English,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,English,OpenHands,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
DeepSeek,English,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,English,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
DeepSeek,English,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
DeepSeek,English,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
DeepSeek,English,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
DeepSeek,English,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
DeepSeek,English,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
DeepSeek,English,OpenHands,52_Devin_AI_Trains_an_AI,75.0,0
DeepSeek,English,OpenHands,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,English,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,English,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,7.142857142857143,0
DeepSeek,Arabic,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
DeepSeek,Arabic,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
DeepSeek,Arabic,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Arabic,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
DeepSeek,Arabic,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
DeepSeek,Arabic,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Arabic,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Arabic,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
DeepSeek,Arabic,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Arabic,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Arabic,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Arabic,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,Arabic,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Arabic,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
DeepSeek,Arabic,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,Arabic,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Arabic,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,Arabic,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Arabic,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
DeepSeek,Arabic,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
DeepSeek,Arabic,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Arabic,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
DeepSeek,Arabic,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Arabic,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Arabic,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
DeepSeek,Arabic,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Arabic,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,Arabic,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Arabic,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Arabic,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
DeepSeek,Arabic,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Arabic,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
DeepSeek,Arabic,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
DeepSeek,Arabic,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Arabic,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
DeepSeek,Arabic,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
DeepSeek,Arabic,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
DeepSeek,Arabic,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Arabic,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
DeepSeek,Arabic,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Arabic,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
DeepSeek,Arabic,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Arabic,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
DeepSeek,Arabic,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Arabic,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Arabic,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
DeepSeek,Arabic,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,Arabic,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Arabic,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
DeepSeek,Arabic,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
DeepSeek,Arabic,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
DeepSeek,Arabic,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
DeepSeek,Arabic,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
DeepSeek,Arabic,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Arabic,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
DeepSeek,Arabic,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
DeepSeek,Arabic,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
DeepSeek,Arabic,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,20.0,0
DeepSeek,Arabic,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
DeepSeek,Arabic,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Arabic,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
DeepSeek,Arabic,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Arabic,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Arabic,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,Arabic,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,Arabic,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Arabic,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
DeepSeek,Arabic,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
DeepSeek,Arabic,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,Arabic,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
DeepSeek,Arabic,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
DeepSeek,Arabic,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,Arabic,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Arabic,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Arabic,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
DeepSeek,Arabic,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Arabic,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Arabic,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Arabic,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
DeepSeek,Arabic,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Arabic,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
DeepSeek,Arabic,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
DeepSeek,Arabic,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
DeepSeek,Arabic,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
DeepSeek,Arabic,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
DeepSeek,Arabic,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Arabic,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
DeepSeek,Arabic,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
DeepSeek,Arabic,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
DeepSeek,Arabic,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Arabic,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
DeepSeek,Arabic,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
DeepSeek,Arabic,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Arabic,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Arabic,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
DeepSeek,Arabic,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Arabic,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Arabic,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Arabic,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,Arabic,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Arabic,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
DeepSeek,Arabic,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,Arabic,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Arabic,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
DeepSeek,Arabic,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Arabic,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
DeepSeek,Arabic,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
DeepSeek,Arabic,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Arabic,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
DeepSeek,Arabic,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
DeepSeek,Arabic,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Arabic,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
DeepSeek,Arabic,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Arabic,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,Arabic,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Arabic,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Arabic,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
DeepSeek,Arabic,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Arabic,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
DeepSeek,Arabic,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,Arabic,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Arabic,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
DeepSeek,Arabic,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,Arabic,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Arabic,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Arabic,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
DeepSeek,Arabic,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Arabic,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
DeepSeek,Arabic,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Arabic,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
DeepSeek,Arabic,OpenHands,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
DeepSeek,Arabic,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Arabic,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
DeepSeek,Arabic,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,Arabic,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Arabic,OpenHands,49_Explainable_AI_LIME_Titanic_ML,0.0,0
DeepSeek,Arabic,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
DeepSeek,Arabic,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
DeepSeek,Arabic,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
DeepSeek,Arabic,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
DeepSeek,Arabic,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Arabic,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
DeepSeek,Turkish,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
DeepSeek,Turkish,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
DeepSeek,Turkish,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Turkish,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,40.0,0
DeepSeek,Turkish,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
DeepSeek,Turkish,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Turkish,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Turkish,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
DeepSeek,Turkish,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Turkish,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Turkish,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Turkish,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
DeepSeek,Turkish,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Turkish,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
DeepSeek,Turkish,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
DeepSeek,Turkish,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Turkish,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
DeepSeek,Turkish,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Turkish,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
DeepSeek,Turkish,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
DeepSeek,Turkish,MetaGPT,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
DeepSeek,Turkish,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
DeepSeek,Turkish,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Turkish,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
DeepSeek,Turkish,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
DeepSeek,Turkish,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Turkish,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
DeepSeek,Turkish,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Turkish,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Turkish,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
DeepSeek,Turkish,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Turkish,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
DeepSeek,Turkish,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
DeepSeek,Turkish,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
DeepSeek,Turkish,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
DeepSeek,Turkish,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
DeepSeek,Turkish,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Turkish,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Turkish,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
DeepSeek,Turkish,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Turkish,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
DeepSeek,Turkish,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Turkish,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,Turkish,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Turkish,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Turkish,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
DeepSeek,Turkish,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
DeepSeek,Turkish,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Turkish,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
DeepSeek,Turkish,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
DeepSeek,Turkish,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
DeepSeek,Turkish,MetaGPT,52_Devin_AI_Trains_an_AI,75.0,0
DeepSeek,Turkish,MetaGPT,53_Devin_Upwork_Side_Hustle,40.0,0
DeepSeek,Turkish,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Turkish,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,28.571428571428573,0
DeepSeek,Turkish,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
DeepSeek,Turkish,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
DeepSeek,Turkish,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,20.0,0
DeepSeek,Turkish,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
DeepSeek,Turkish,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Turkish,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
DeepSeek,Turkish,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Turkish,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Turkish,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
DeepSeek,Turkish,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,Turkish,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Turkish,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
DeepSeek,Turkish,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
DeepSeek,Turkish,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
DeepSeek,Turkish,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
DeepSeek,Turkish,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
DeepSeek,Turkish,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
DeepSeek,Turkish,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,Turkish,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,Turkish,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
DeepSeek,Turkish,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Turkish,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Turkish,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
DeepSeek,Turkish,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Turkish,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
DeepSeek,Turkish,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Turkish,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,Turkish,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
DeepSeek,Turkish,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
DeepSeek,Turkish,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Turkish,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
DeepSeek,Turkish,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
DeepSeek,Turkish,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
DeepSeek,Turkish,GPT-Pilot,52_Devin_AI_Trains_an_AI,50.0,0
DeepSeek,Turkish,GPT-Pilot,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,Turkish,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Turkish,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
DeepSeek,Turkish,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
DeepSeek,Turkish,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
DeepSeek,Turkish,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Turkish,OpenHands,04_Text_Generation_GPT2_Prompts_DL,40.0,0
DeepSeek,Turkish,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
DeepSeek,Turkish,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Turkish,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Turkish,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
DeepSeek,Turkish,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Turkish,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Turkish,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Turkish,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
DeepSeek,Turkish,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Turkish,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
DeepSeek,Turkish,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
DeepSeek,Turkish,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Turkish,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
DeepSeek,Turkish,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Turkish,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
DeepSeek,Turkish,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
DeepSeek,Turkish,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Turkish,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
DeepSeek,Turkish,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Turkish,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Turkish,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
DeepSeek,Turkish,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Turkish,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,Turkish,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Turkish,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Turkish,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
DeepSeek,Turkish,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Turkish,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
DeepSeek,Turkish,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,Turkish,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,28.571428571428573,0
DeepSeek,Turkish,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
DeepSeek,Turkish,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,Turkish,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Turkish,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Turkish,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
DeepSeek,Turkish,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Turkish,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
DeepSeek,Turkish,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Turkish,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,28.571428571428573,0
DeepSeek,Turkish,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Turkish,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
DeepSeek,Turkish,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
DeepSeek,Turkish,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
DeepSeek,Turkish,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Turkish,OpenHands,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
DeepSeek,Turkish,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
DeepSeek,Turkish,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
DeepSeek,Turkish,OpenHands,52_Devin_AI_Trains_an_AI,75.0,0
DeepSeek,Turkish,OpenHands,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,Turkish,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
DeepSeek,Turkish,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
DeepSeek,Chinese,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
DeepSeek,Chinese,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Chinese,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,40.0,0
DeepSeek,Chinese,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
DeepSeek,Chinese,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Chinese,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Chinese,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
DeepSeek,Chinese,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Chinese,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Chinese,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Chinese,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Chinese,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,Chinese,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Chinese,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,33.333333333333336,0
DeepSeek,Chinese,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
DeepSeek,Chinese,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
DeepSeek,Chinese,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
DeepSeek,Chinese,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Chinese,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Chinese,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Chinese,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Chinese,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Chinese,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
DeepSeek,Chinese,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
DeepSeek,Chinese,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Chinese,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,28.571428571428573,0
DeepSeek,Chinese,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Chinese,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Chinese,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
DeepSeek,Chinese,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Chinese,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
DeepSeek,Chinese,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Chinese,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Chinese,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,Chinese,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
DeepSeek,Chinese,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
DeepSeek,Chinese,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
DeepSeek,Chinese,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
DeepSeek,Chinese,MetaGPT,52_Devin_AI_Trains_an_AI,75.0,0
DeepSeek,Chinese,MetaGPT,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,Chinese,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Chinese,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
DeepSeek,Chinese,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
DeepSeek,Chinese,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
DeepSeek,Chinese,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,80.0,0
DeepSeek,Chinese,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
DeepSeek,Chinese,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Chinese,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
DeepSeek,Chinese,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Chinese,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
DeepSeek,Chinese,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
DeepSeek,Chinese,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
DeepSeek,Chinese,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,Chinese,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
DeepSeek,Chinese,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,42.857142857142854,0
DeepSeek,Chinese,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
DeepSeek,Chinese,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
DeepSeek,Chinese,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
DeepSeek,Chinese,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
DeepSeek,Chinese,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
DeepSeek,Chinese,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
DeepSeek,Chinese,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
DeepSeek,Chinese,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,Chinese,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,Chinese,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Chinese,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
DeepSeek,Chinese,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
DeepSeek,Chinese,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Chinese,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Chinese,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Chinese,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
DeepSeek,Chinese,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,Chinese,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
DeepSeek,Chinese,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
DeepSeek,Chinese,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
DeepSeek,Chinese,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
DeepSeek,Chinese,GPT-Pilot,52_Devin_AI_Trains_an_AI,50.0,0
DeepSeek,Chinese,GPT-Pilot,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,Chinese,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,14.285714285714286,0
DeepSeek,Chinese,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,28.571428571428573,0
DeepSeek,Chinese,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
DeepSeek,Chinese,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
DeepSeek,Chinese,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Chinese,OpenHands,04_Text_Generation_GPT2_Prompts_DL,80.0,0
DeepSeek,Chinese,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
DeepSeek,Chinese,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Chinese,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Chinese,OpenHands,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
DeepSeek,Chinese,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Chinese,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Chinese,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Chinese,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
DeepSeek,Chinese,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,14.285714285714286,0
DeepSeek,Chinese,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
DeepSeek,Chinese,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,Chinese,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Chinese,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,Chinese,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Chinese,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
DeepSeek,Chinese,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
DeepSeek,Chinese,OpenHands,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
DeepSeek,Chinese,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
DeepSeek,Chinese,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Chinese,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Chinese,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
DeepSeek,Chinese,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Chinese,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,Chinese,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Chinese,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Chinese,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
DeepSeek,Chinese,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
DeepSeek,Chinese,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
DeepSeek,Chinese,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
DeepSeek,Chinese,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Chinese,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,Chinese,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,Chinese,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Chinese,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Chinese,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
DeepSeek,Chinese,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Chinese,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
DeepSeek,Chinese,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
DeepSeek,Chinese,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,Chinese,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Chinese,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,16.666666666666668,0
DeepSeek,Chinese,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
DeepSeek,Chinese,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,Chinese,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Chinese,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
DeepSeek,Chinese,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
DeepSeek,Chinese,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
DeepSeek,Chinese,OpenHands,52_Devin_AI_Trains_an_AI,75.0,0
DeepSeek,Chinese,OpenHands,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,Chinese,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Chinese,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
DeepSeek,Hindi,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
DeepSeek,Hindi,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Hindi,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,40.0,0
DeepSeek,Hindi,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
DeepSeek,Hindi,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Hindi,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
DeepSeek,Hindi,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
DeepSeek,Hindi,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,16.666666666666668,0
DeepSeek,Hindi,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Hindi,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
DeepSeek,Hindi,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,28.571428571428573,0
DeepSeek,Hindi,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,Hindi,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,33.333333333333336,0
DeepSeek,Hindi,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Hindi,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,42.857142857142854,0
DeepSeek,Hindi,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
DeepSeek,Hindi,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Hindi,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
DeepSeek,Hindi,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Hindi,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Hindi,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
DeepSeek,Hindi,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
DeepSeek,Hindi,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
DeepSeek,Hindi,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
DeepSeek,Hindi,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Hindi,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Hindi,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
DeepSeek,Hindi,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
DeepSeek,Hindi,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,Hindi,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Hindi,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Hindi,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,28.571428571428573,0
DeepSeek,Hindi,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,Hindi,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Hindi,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,28.571428571428573,0
DeepSeek,Hindi,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,25.0,0
DeepSeek,Hindi,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
DeepSeek,Hindi,MetaGPT,52_Devin_AI_Trains_an_AI,75.0,0
DeepSeek,Hindi,MetaGPT,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,Hindi,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Hindi,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,21.428571428571427,0
DeepSeek,Hindi,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
DeepSeek,Hindi,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
DeepSeek,Hindi,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Hindi,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,60.0,0
DeepSeek,Hindi,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
DeepSeek,Hindi,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Hindi,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Hindi,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
DeepSeek,Hindi,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Hindi,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
DeepSeek,Hindi,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
DeepSeek,Hindi,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,Hindi,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Hindi,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,28.571428571428573,0
DeepSeek,Hindi,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
DeepSeek,Hindi,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
DeepSeek,Hindi,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
DeepSeek,Hindi,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Hindi,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
DeepSeek,Hindi,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
DeepSeek,Hindi,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Hindi,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
DeepSeek,Hindi,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Hindi,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Hindi,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,28.571428571428573,0
DeepSeek,Hindi,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
DeepSeek,Hindi,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,Hindi,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Hindi,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Hindi,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
DeepSeek,Hindi,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Hindi,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,28.571428571428573,0
DeepSeek,Hindi,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
DeepSeek,Hindi,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,42.857142857142854,0
DeepSeek,Hindi,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,Hindi,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
DeepSeek,Hindi,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Hindi,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Hindi,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,42.857142857142854,0
DeepSeek,Hindi,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Hindi,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
DeepSeek,Hindi,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
DeepSeek,Hindi,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
DeepSeek,Hindi,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Hindi,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,33.333333333333336,0
DeepSeek,Hindi,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
DeepSeek,Hindi,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
DeepSeek,Hindi,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
DeepSeek,Hindi,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
DeepSeek,Hindi,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
DeepSeek,Hindi,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
DeepSeek,Hindi,GPT-Pilot,52_Devin_AI_Trains_an_AI,75.0,0
DeepSeek,Hindi,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
DeepSeek,Hindi,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Hindi,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,28.571428571428573,0
DeepSeek,Hindi,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
DeepSeek,Hindi,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
DeepSeek,Hindi,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Hindi,OpenHands,04_Text_Generation_GPT2_Prompts_DL,60.0,0
DeepSeek,Hindi,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
DeepSeek,Hindi,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Hindi,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,20.0,0
DeepSeek,Hindi,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
DeepSeek,Hindi,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Hindi,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,16.666666666666668,0
DeepSeek,Hindi,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,33.333333333333336,0
DeepSeek,Hindi,OpenHands,12_Spam_Detection_SVM_Enron_ML,42.857142857142854,0
DeepSeek,Hindi,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Hindi,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
DeepSeek,Hindi,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,Hindi,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
DeepSeek,Hindi,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,Hindi,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
DeepSeek,Hindi,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
DeepSeek,Hindi,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
DeepSeek,Hindi,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Hindi,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
DeepSeek,Hindi,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Hindi,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
DeepSeek,Hindi,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
DeepSeek,Hindi,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
DeepSeek,Hindi,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
DeepSeek,Hindi,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Hindi,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,14.285714285714286,0
DeepSeek,Hindi,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
DeepSeek,Hindi,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,16.666666666666668,0
DeepSeek,Hindi,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
DeepSeek,Hindi,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,Hindi,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
DeepSeek,Hindi,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,Hindi,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,Hindi,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,37.5,0
DeepSeek,Hindi,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
DeepSeek,Hindi,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
DeepSeek,Hindi,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Hindi,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
DeepSeek,Hindi,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Hindi,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,Hindi,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Hindi,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Hindi,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
DeepSeek,Hindi,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
DeepSeek,Hindi,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Hindi,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
DeepSeek,Hindi,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
DeepSeek,Hindi,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
DeepSeek,Hindi,OpenHands,52_Devin_AI_Trains_an_AI,75.0,0
DeepSeek,Hindi,OpenHands,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,Hindi,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Hindi,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,21.428571428571427,0
DeepSeek,Japanese,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
DeepSeek,Japanese,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
DeepSeek,Japanese,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Japanese,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,20.0,0
DeepSeek,Japanese,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
DeepSeek,Japanese,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Japanese,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Japanese,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
DeepSeek,Japanese,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Japanese,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Japanese,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Japanese,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
DeepSeek,Japanese,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Japanese,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
DeepSeek,Japanese,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,Japanese,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
DeepSeek,Japanese,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,Japanese,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Japanese,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
DeepSeek,Japanese,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
DeepSeek,Japanese,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Japanese,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
DeepSeek,Japanese,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Japanese,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Japanese,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
DeepSeek,Japanese,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Japanese,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,Japanese,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Japanese,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Japanese,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
DeepSeek,Japanese,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Japanese,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
DeepSeek,Japanese,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,Japanese,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Japanese,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,Japanese,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,Japanese,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Japanese,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Japanese,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
DeepSeek,Japanese,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Japanese,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
DeepSeek,Japanese,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Japanese,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,Japanese,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Japanese,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Japanese,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
DeepSeek,Japanese,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
DeepSeek,Japanese,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Japanese,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
DeepSeek,Japanese,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
DeepSeek,Japanese,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
DeepSeek,Japanese,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
DeepSeek,Japanese,MetaGPT,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,Japanese,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Japanese,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
DeepSeek,Japanese,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
DeepSeek,Japanese,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
DeepSeek,Japanese,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,40.0,0
DeepSeek,Japanese,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
DeepSeek,Japanese,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Japanese,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
DeepSeek,Japanese,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Japanese,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Japanese,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
DeepSeek,Japanese,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,Japanese,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Japanese,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
DeepSeek,Japanese,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
DeepSeek,Japanese,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,14.285714285714286,0
DeepSeek,Japanese,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
DeepSeek,Japanese,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
DeepSeek,Japanese,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,Japanese,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
DeepSeek,Japanese,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,Japanese,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Japanese,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Japanese,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
DeepSeek,Japanese,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Japanese,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
DeepSeek,Japanese,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Japanese,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Japanese,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
DeepSeek,Japanese,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,Japanese,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Japanese,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
DeepSeek,Japanese,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
DeepSeek,Japanese,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
DeepSeek,Japanese,GPT-Pilot,52_Devin_AI_Trains_an_AI,75.0,0
DeepSeek,Japanese,GPT-Pilot,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,Japanese,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Japanese,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
DeepSeek,Japanese,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
DeepSeek,Japanese,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,80.0,0
DeepSeek,Japanese,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Japanese,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
DeepSeek,Japanese,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
DeepSeek,Japanese,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Japanese,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Japanese,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
DeepSeek,Japanese,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Japanese,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Japanese,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
DeepSeek,Japanese,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,Japanese,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Japanese,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
DeepSeek,Japanese,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,Japanese,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Japanese,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,Japanese,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Japanese,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
DeepSeek,Japanese,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
DeepSeek,Japanese,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Japanese,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
DeepSeek,Japanese,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
DeepSeek,Japanese,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Japanese,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
DeepSeek,Japanese,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Japanese,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,Japanese,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Japanese,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Japanese,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
DeepSeek,Japanese,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Japanese,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
DeepSeek,Japanese,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,Japanese,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Japanese,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,Japanese,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,Japanese,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Japanese,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Japanese,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
DeepSeek,Japanese,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Japanese,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
DeepSeek,Japanese,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Japanese,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
DeepSeek,Japanese,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Japanese,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Japanese,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
DeepSeek,Japanese,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,Japanese,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,12.5,0
DeepSeek,Japanese,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
DeepSeek,Japanese,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
DeepSeek,Japanese,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
DeepSeek,Japanese,OpenHands,52_Devin_AI_Trains_an_AI,50.0,0
DeepSeek,Japanese,OpenHands,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,Japanese,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Japanese,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
DeepSeek,Spanish,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
DeepSeek,Spanish,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Spanish,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
DeepSeek,Spanish,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
DeepSeek,Spanish,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Spanish,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Spanish,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
DeepSeek,Spanish,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Spanish,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Spanish,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
DeepSeek,Spanish,MetaGPT,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Spanish,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
DeepSeek,Spanish,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,Spanish,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Spanish,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,Spanish,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Spanish,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
DeepSeek,Spanish,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
DeepSeek,Spanish,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Spanish,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Spanish,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Spanish,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Spanish,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Spanish,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Spanish,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,Spanish,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Spanish,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,28.571428571428573,0
DeepSeek,Spanish,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Spanish,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
DeepSeek,Spanish,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,42.857142857142854,0
DeepSeek,Spanish,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Spanish,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
DeepSeek,Spanish,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Spanish,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,28.571428571428573,0
DeepSeek,Spanish,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Spanish,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
DeepSeek,Spanish,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
DeepSeek,Spanish,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
DeepSeek,Spanish,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
DeepSeek,Spanish,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
DeepSeek,Spanish,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Spanish,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
DeepSeek,Spanish,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
DeepSeek,Spanish,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Spanish,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,0.0,0
DeepSeek,Spanish,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
DeepSeek,Spanish,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Spanish,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Spanish,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
DeepSeek,Spanish,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Spanish,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Spanish,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,16.666666666666668,0
DeepSeek,Spanish,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Spanish,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
DeepSeek,Spanish,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Spanish,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,Spanish,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Spanish,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Spanish,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Spanish,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
DeepSeek,Spanish,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,28.571428571428573,0
DeepSeek,Spanish,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Spanish,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Spanish,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Spanish,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Spanish,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,Spanish,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Spanish,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
DeepSeek,Spanish,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
DeepSeek,Spanish,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Spanish,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,33.333333333333336,0
DeepSeek,Spanish,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Spanish,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
DeepSeek,Spanish,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Spanish,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
DeepSeek,Spanish,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
DeepSeek,Spanish,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
DeepSeek,Spanish,GPT-Pilot,52_Devin_AI_Trains_an_AI,100.0,1
DeepSeek,Spanish,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
DeepSeek,Spanish,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Spanish,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
DeepSeek,Spanish,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
DeepSeek,Spanish,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
DeepSeek,Spanish,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Spanish,OpenHands,04_Text_Generation_GPT2_Prompts_DL,20.0,0
DeepSeek,Spanish,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,40.0,0
DeepSeek,Spanish,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Spanish,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Spanish,OpenHands,08_Robot_Control_PPO_PyBullet_RL,33.333333333333336,0
DeepSeek,Spanish,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Spanish,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Spanish,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Spanish,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,Spanish,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Spanish,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
DeepSeek,Spanish,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
DeepSeek,Spanish,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,14.285714285714286,0
DeepSeek,Spanish,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
DeepSeek,Spanish,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
DeepSeek,Spanish,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
DeepSeek,Spanish,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
DeepSeek,Spanish,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Spanish,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,28.571428571428573,0
DeepSeek,Spanish,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Spanish,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Spanish,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
DeepSeek,Spanish,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Spanish,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
DeepSeek,Spanish,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,14.285714285714286,0
DeepSeek,Spanish,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Spanish,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,28.571428571428573,0
DeepSeek,Spanish,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Spanish,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
DeepSeek,Spanish,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
DeepSeek,Spanish,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Spanish,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,Spanish,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
DeepSeek,Spanish,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
DeepSeek,Spanish,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
DeepSeek,Spanish,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
DeepSeek,Spanish,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Spanish,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,14.285714285714286,0
DeepSeek,Spanish,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
DeepSeek,Spanish,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,Spanish,OpenHands,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
DeepSeek,Spanish,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Spanish,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
DeepSeek,Spanish,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,14.285714285714286,0
DeepSeek,Spanish,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Spanish,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
DeepSeek,Spanish,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
DeepSeek,Spanish,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
DeepSeek,Spanish,OpenHands,52_Devin_AI_Trains_an_AI,50.0,0
DeepSeek,Spanish,OpenHands,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,Spanish,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Spanish,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,7.142857142857143,0
DeepSeek,Swahili,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
DeepSeek,Swahili,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
DeepSeek,Swahili,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Swahili,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,20.0,0
DeepSeek,Swahili,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
DeepSeek,Swahili,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Swahili,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Swahili,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
DeepSeek,Swahili,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Swahili,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Swahili,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Swahili,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,Swahili,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Swahili,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
DeepSeek,Swahili,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
DeepSeek,Swahili,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Swahili,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,Swahili,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
DeepSeek,Swahili,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
DeepSeek,Swahili,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
DeepSeek,Swahili,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Swahili,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
DeepSeek,Swahili,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,14.285714285714286,0
DeepSeek,Swahili,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
DeepSeek,Swahili,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
DeepSeek,Swahili,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,14.285714285714286,0
DeepSeek,Swahili,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
DeepSeek,Swahili,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Swahili,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Swahili,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
DeepSeek,Swahili,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,33.333333333333336,0
DeepSeek,Swahili,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
DeepSeek,Swahili,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
DeepSeek,Swahili,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,14.285714285714286,0
DeepSeek,Swahili,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
DeepSeek,Swahili,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,14.285714285714286,0
DeepSeek,Swahili,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
DeepSeek,Swahili,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,12.5,0
DeepSeek,Swahili,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
DeepSeek,Swahili,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Swahili,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
DeepSeek,Swahili,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Swahili,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,Swahili,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Swahili,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Swahili,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
DeepSeek,Swahili,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,Swahili,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Swahili,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
DeepSeek,Swahili,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
DeepSeek,Swahili,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
DeepSeek,Swahili,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
DeepSeek,Swahili,MetaGPT,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,Swahili,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Swahili,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,7.142857142857143,0
DeepSeek,Swahili,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
DeepSeek,Swahili,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
DeepSeek,Swahili,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,20.0,0
DeepSeek,Swahili,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
DeepSeek,Swahili,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Swahili,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
DeepSeek,Swahili,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Swahili,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Swahili,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
DeepSeek,Swahili,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,Swahili,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,16.666666666666668,0
DeepSeek,Swahili,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,14.285714285714286,0
DeepSeek,Swahili,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
DeepSeek,Swahili,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
DeepSeek,Swahili,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
DeepSeek,Swahili,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
DeepSeek,Swahili,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
DeepSeek,Swahili,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,Swahili,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
DeepSeek,Swahili,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Swahili,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,42.857142857142854,0
DeepSeek,Swahili,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Swahili,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,16.666666666666668,0
DeepSeek,Swahili,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,Swahili,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,16.666666666666668,0
DeepSeek,Swahili,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
DeepSeek,Swahili,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,Swahili,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Swahili,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
DeepSeek,Swahili,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
DeepSeek,Swahili,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,66.66666666666667,0
DeepSeek,Swahili,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
DeepSeek,Swahili,GPT-Pilot,53_Devin_Upwork_Side_Hustle,40.0,0
DeepSeek,Swahili,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Swahili,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
DeepSeek,Swahili,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
DeepSeek,Swahili,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,60.0,0
DeepSeek,Swahili,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
DeepSeek,Swahili,OpenHands,04_Text_Generation_GPT2_Prompts_DL,40.0,0
DeepSeek,Swahili,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
DeepSeek,Swahili,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
DeepSeek,Swahili,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
DeepSeek,Swahili,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
DeepSeek,Swahili,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
DeepSeek,Swahili,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
DeepSeek,Swahili,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
DeepSeek,Swahili,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
DeepSeek,Swahili,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
DeepSeek,Swahili,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
DeepSeek,Swahili,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
DeepSeek,Swahili,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
DeepSeek,Swahili,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
DeepSeek,Swahili,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
DeepSeek,Swahili,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,28.571428571428573,0
DeepSeek,Swahili,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
DeepSeek,Swahili,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
DeepSeek,Swahili,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
DeepSeek,Swahili,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
DeepSeek,Swahili,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,14.285714285714286,0
DeepSeek,Swahili,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
DeepSeek,Swahili,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
DeepSeek,Swahili,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
DeepSeek,Swahili,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
DeepSeek,Swahili,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
DeepSeek,Swahili,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,14.285714285714286,0
DeepSeek,Swahili,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
DeepSeek,Swahili,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
DeepSeek,Swahili,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
DeepSeek,Swahili,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
DeepSeek,Swahili,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,14.285714285714286,0
DeepSeek,Swahili,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
DeepSeek,Swahili,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,25.0,0
DeepSeek,Swahili,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
DeepSeek,Swahili,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
DeepSeek,Swahili,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
DeepSeek,Swahili,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
DeepSeek,Swahili,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
DeepSeek,Swahili,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
DeepSeek,Swahili,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
DeepSeek,Swahili,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
DeepSeek,Swahili,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
DeepSeek,Swahili,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
DeepSeek,Swahili,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
DeepSeek,Swahili,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
DeepSeek,Swahili,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,12.5,0
DeepSeek,Swahili,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,33.333333333333336,0
DeepSeek,Swahili,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
DeepSeek,Swahili,OpenHands,53_Devin_Upwork_Side_Hustle,20.0,0
DeepSeek,Swahili,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
DeepSeek,Swahili,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,7.142857142857143,0
Qwen,English,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,English,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,20.0,0
Qwen,English,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,English,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,English,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,English,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,English,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,English,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,English,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,English,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,English,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,English,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,English,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,English,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,English,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,English,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,English,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,English,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,English,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,English,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,English,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,English,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,English,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,English,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,English,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,English,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,English,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,English,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,English,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,English,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,English,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,English,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,English,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,English,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,English,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,English,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,English,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Qwen,English,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,English,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,42.857142857142854,0
Qwen,English,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,English,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,English,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,English,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,English,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,English,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,English,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,English,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,English,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,English,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,English,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,English,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,English,MetaGPT,52_Devin_AI_Trains_an_AI,0.0,0
Qwen,English,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,English,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,English,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,English,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,0.0,0
Qwen,English,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,English,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,English,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,English,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,English,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,English,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,English,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,English,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,English,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,English,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,English,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,English,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,English,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,English,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,English,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,English,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,English,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,English,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,English,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,English,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,English,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,English,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,English,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,English,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,English,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,English,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,English,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,English,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,English,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,English,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,English,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,English,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,English,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,English,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,English,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,English,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Qwen,English,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,English,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
Qwen,English,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,English,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,English,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,English,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,English,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,English,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,English,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,English,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,English,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,English,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,English,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,English,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,English,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,English,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,English,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,English,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,English,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,English,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,English,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,English,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,English,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,English,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,English,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,English,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,English,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,English,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,English,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,English,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,English,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,English,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,English,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,English,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,English,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,English,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,English,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,English,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,English,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,English,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
Qwen,English,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,English,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,English,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,English,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,English,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,English,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,English,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,English,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,English,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,English,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,English,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,English,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,English,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,English,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,English,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Qwen,English,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,English,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Qwen,English,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,English,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,English,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,English,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,English,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,English,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,English,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,English,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,English,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,English,OpenHands,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,English,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,English,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,English,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,English,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,English,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,English,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Arabic,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Arabic,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,20.0,0
Qwen,Arabic,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Arabic,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,20.0,0
Qwen,Arabic,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Arabic,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Arabic,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Arabic,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Arabic,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Arabic,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Arabic,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Arabic,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Arabic,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Arabic,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Arabic,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Arabic,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Arabic,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Arabic,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Arabic,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Arabic,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Arabic,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Arabic,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Arabic,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Arabic,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Arabic,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Arabic,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Arabic,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,Arabic,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Arabic,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Arabic,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Arabic,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Arabic,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Arabic,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Arabic,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Arabic,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Arabic,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Arabic,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Qwen,Arabic,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Arabic,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Qwen,Arabic,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Arabic,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Arabic,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Arabic,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Arabic,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Arabic,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Arabic,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Arabic,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Arabic,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Arabic,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Arabic,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Arabic,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Arabic,MetaGPT,52_Devin_AI_Trains_an_AI,50.0,0
Qwen,Arabic,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Arabic,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Arabic,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Arabic,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Arabic,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,Arabic,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Arabic,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Arabic,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Arabic,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Arabic,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Arabic,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Arabic,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Arabic,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Arabic,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Arabic,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Arabic,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Arabic,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Arabic,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Arabic,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Arabic,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Arabic,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Arabic,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Arabic,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Arabic,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Arabic,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Arabic,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Arabic,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Arabic,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Arabic,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Arabic,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,Arabic,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Arabic,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Arabic,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Arabic,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Arabic,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Arabic,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Arabic,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Arabic,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Arabic,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Arabic,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Qwen,Arabic,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Arabic,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Qwen,Arabic,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Arabic,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Arabic,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Arabic,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Arabic,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Arabic,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Arabic,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
Qwen,Arabic,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Arabic,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Arabic,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Arabic,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Arabic,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Arabic,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Arabic,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Arabic,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Arabic,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Arabic,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Arabic,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,Arabic,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Arabic,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Arabic,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Arabic,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Arabic,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Arabic,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Arabic,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Arabic,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Arabic,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Arabic,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Arabic,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Arabic,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Arabic,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Arabic,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Arabic,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Arabic,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Arabic,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Arabic,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Arabic,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Arabic,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
Qwen,Arabic,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Arabic,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Arabic,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Arabic,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Arabic,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,Arabic,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Arabic,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Arabic,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Arabic,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Arabic,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Arabic,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Arabic,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Arabic,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Arabic,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Arabic,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Qwen,Arabic,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Arabic,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Qwen,Arabic,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Arabic,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Arabic,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Arabic,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Arabic,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Arabic,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Arabic,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Arabic,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Arabic,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Arabic,OpenHands,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Arabic,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Arabic,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Arabic,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Arabic,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Arabic,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Arabic,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Turkish,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Qwen,Turkish,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,Turkish,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Turkish,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Turkish,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Turkish,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Turkish,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Turkish,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Turkish,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Turkish,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Turkish,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Turkish,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Turkish,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Turkish,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Turkish,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Turkish,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Turkish,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Turkish,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Turkish,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Turkish,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Turkish,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Turkish,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Turkish,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Turkish,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Turkish,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Turkish,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Turkish,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
Qwen,Turkish,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Turkish,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Turkish,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Turkish,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Turkish,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Turkish,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Turkish,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Turkish,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Turkish,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Turkish,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Qwen,Turkish,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Turkish,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
Qwen,Turkish,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Turkish,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Turkish,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Turkish,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Turkish,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Turkish,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Turkish,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Turkish,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Turkish,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Turkish,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Turkish,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Turkish,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Turkish,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Turkish,MetaGPT,53_Devin_Upwork_Side_Hustle,20.0,0
Qwen,Turkish,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Turkish,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Turkish,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Turkish,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,Turkish,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Turkish,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Turkish,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Turkish,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Turkish,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Turkish,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Turkish,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Turkish,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Turkish,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Turkish,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Turkish,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Turkish,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Turkish,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Turkish,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Turkish,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Turkish,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Turkish,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Turkish,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Turkish,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Turkish,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Turkish,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Turkish,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Turkish,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Turkish,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Turkish,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,Turkish,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Turkish,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Turkish,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Turkish,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Turkish,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Turkish,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Turkish,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Turkish,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Turkish,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Turkish,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Qwen,Turkish,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Turkish,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
Qwen,Turkish,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Turkish,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Turkish,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Turkish,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Turkish,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Turkish,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Turkish,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Turkish,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Turkish,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Turkish,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Turkish,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Turkish,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Turkish,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Turkish,GPT-Pilot,53_Devin_Upwork_Side_Hustle,20.0,0
Qwen,Turkish,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Turkish,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Turkish,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Turkish,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,20.0,0
Qwen,Turkish,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Turkish,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Turkish,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Turkish,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Turkish,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Turkish,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Turkish,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Turkish,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Turkish,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Turkish,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Turkish,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Turkish,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Turkish,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Turkish,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Turkish,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Turkish,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Turkish,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Turkish,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Turkish,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Turkish,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Turkish,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Turkish,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Turkish,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Turkish,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Turkish,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
Qwen,Turkish,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Turkish,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Turkish,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Turkish,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Turkish,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Turkish,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Turkish,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Turkish,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Turkish,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Turkish,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Qwen,Turkish,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Turkish,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,85.71428571428571,0
Qwen,Turkish,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Turkish,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Turkish,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Turkish,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Turkish,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Turkish,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Turkish,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Turkish,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Turkish,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Turkish,OpenHands,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Turkish,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Turkish,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Turkish,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Turkish,OpenHands,53_Devin_Upwork_Side_Hustle,20.0,0
Qwen,Turkish,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Turkish,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Chinese,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Chinese,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,Chinese,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Chinese,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Chinese,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Chinese,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Chinese,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Chinese,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Chinese,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Chinese,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Chinese,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Chinese,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Chinese,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Chinese,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Chinese,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Chinese,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Chinese,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Chinese,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Chinese,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Chinese,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Chinese,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Chinese,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Chinese,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Chinese,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Chinese,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Chinese,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Chinese,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,Chinese,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Chinese,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Chinese,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Chinese,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Chinese,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Chinese,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Chinese,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Chinese,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Chinese,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Chinese,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Qwen,Chinese,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Chinese,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,42.857142857142854,0
Qwen,Chinese,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Chinese,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Chinese,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Chinese,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Chinese,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Chinese,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Chinese,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Chinese,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Chinese,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Chinese,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Chinese,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Chinese,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Chinese,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Chinese,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Chinese,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Chinese,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Chinese,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Chinese,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,Chinese,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Chinese,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Chinese,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Chinese,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Chinese,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Chinese,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Chinese,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Chinese,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Chinese,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Chinese,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Chinese,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Chinese,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Chinese,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Chinese,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Chinese,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Chinese,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Chinese,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Chinese,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Chinese,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Chinese,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Chinese,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Chinese,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Chinese,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Chinese,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Chinese,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,Chinese,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Chinese,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Chinese,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Chinese,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Chinese,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Chinese,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Chinese,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Chinese,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Chinese,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Chinese,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Qwen,Chinese,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Chinese,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Qwen,Chinese,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Chinese,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Chinese,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Chinese,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Chinese,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Chinese,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Chinese,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Chinese,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Chinese,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Chinese,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Chinese,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Chinese,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Chinese,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Chinese,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Chinese,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Chinese,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Chinese,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Chinese,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,Chinese,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Chinese,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Chinese,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Chinese,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Chinese,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Chinese,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Chinese,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Chinese,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Chinese,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Chinese,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Chinese,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Chinese,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Chinese,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Chinese,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Chinese,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Chinese,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Chinese,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Chinese,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Chinese,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Chinese,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Chinese,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Chinese,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Chinese,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Chinese,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Chinese,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,Chinese,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Chinese,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Chinese,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Chinese,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Chinese,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Chinese,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Chinese,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Chinese,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Chinese,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Chinese,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Qwen,Chinese,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Chinese,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
Qwen,Chinese,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Chinese,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Chinese,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Chinese,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Chinese,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Chinese,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Chinese,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Chinese,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Chinese,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Chinese,OpenHands,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Chinese,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Chinese,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Chinese,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Chinese,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Chinese,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Chinese,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Hindi,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Qwen,Hindi,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,Hindi,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Hindi,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Hindi,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Hindi,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Hindi,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Hindi,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Hindi,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Hindi,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Hindi,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Hindi,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Hindi,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Hindi,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Hindi,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Hindi,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Hindi,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Hindi,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Hindi,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Hindi,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Hindi,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Hindi,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Hindi,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Hindi,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Hindi,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Hindi,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Hindi,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
Qwen,Hindi,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Hindi,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Hindi,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Hindi,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Hindi,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Hindi,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Hindi,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Hindi,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Hindi,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Hindi,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Qwen,Hindi,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Hindi,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Qwen,Hindi,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Hindi,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Hindi,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Hindi,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Hindi,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Hindi,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Hindi,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Hindi,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Hindi,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Hindi,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Hindi,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Hindi,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Hindi,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Hindi,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Hindi,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Hindi,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Hindi,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Hindi,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,Hindi,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Hindi,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Hindi,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Hindi,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Hindi,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Hindi,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Hindi,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Hindi,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Hindi,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Hindi,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Hindi,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Hindi,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Hindi,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Hindi,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Hindi,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Hindi,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Hindi,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Hindi,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Hindi,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Hindi,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Hindi,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Hindi,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Hindi,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Hindi,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Hindi,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,Hindi,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Hindi,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Hindi,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Hindi,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Hindi,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Hindi,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Hindi,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Hindi,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Hindi,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Hindi,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Qwen,Hindi,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Hindi,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
Qwen,Hindi,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Hindi,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Hindi,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Hindi,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Hindi,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Hindi,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Hindi,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Hindi,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Hindi,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Hindi,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Hindi,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Hindi,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Hindi,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Hindi,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Hindi,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Hindi,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Hindi,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Qwen,Hindi,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,Hindi,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Hindi,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Hindi,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Hindi,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Hindi,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Hindi,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Hindi,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Hindi,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Hindi,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Hindi,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Hindi,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Hindi,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Hindi,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Hindi,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Hindi,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Hindi,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Hindi,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Hindi,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Hindi,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Hindi,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
Qwen,Hindi,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Hindi,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Hindi,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Hindi,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Hindi,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
Qwen,Hindi,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Hindi,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Hindi,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Hindi,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Hindi,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Hindi,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Hindi,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Hindi,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Hindi,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Hindi,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Qwen,Hindi,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Hindi,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Qwen,Hindi,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Hindi,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Hindi,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Hindi,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Hindi,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Hindi,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Hindi,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Hindi,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Hindi,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Hindi,OpenHands,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Hindi,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Hindi,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Hindi,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Hindi,OpenHands,53_Devin_Upwork_Side_Hustle,20.0,0
Qwen,Hindi,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Hindi,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Japanese,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Japanese,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,20.0,0
Qwen,Japanese,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Japanese,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Japanese,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Japanese,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Japanese,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Japanese,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,16.666666666666668,0
Qwen,Japanese,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Japanese,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Japanese,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Japanese,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Japanese,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Japanese,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Japanese,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,50.0,0
Qwen,Japanese,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Japanese,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Qwen,Japanese,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Japanese,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Japanese,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Japanese,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Japanese,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,14.285714285714286,0
Qwen,Japanese,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Japanese,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Japanese,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Qwen,Japanese,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Japanese,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
Qwen,Japanese,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Japanese,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Japanese,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Japanese,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Japanese,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Japanese,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,14.285714285714286,0
Qwen,Japanese,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Japanese,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Japanese,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Japanese,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Qwen,Japanese,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Japanese,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,71.42857142857143,0
Qwen,Japanese,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Japanese,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Japanese,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Japanese,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Qwen,Japanese,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Japanese,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Japanese,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
Qwen,Japanese,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Japanese,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Japanese,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Qwen,Japanese,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Japanese,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Japanese,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Japanese,MetaGPT,53_Devin_Upwork_Side_Hustle,20.0,0
Qwen,Japanese,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Japanese,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Japanese,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,60.0,0
Qwen,Japanese,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,20.0,0
Qwen,Japanese,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Japanese,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,20.0,0
Qwen,Japanese,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,0.0,0
Qwen,Japanese,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Japanese,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Japanese,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Japanese,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Japanese,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Japanese,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Japanese,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Qwen,Japanese,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Japanese,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,14.285714285714286,0
Qwen,Japanese,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Qwen,Japanese,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Japanese,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,11.11111111111111,0
Qwen,Japanese,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Japanese,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Japanese,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Japanese,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Japanese,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Japanese,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Japanese,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Japanese,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Japanese,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Japanese,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,Japanese,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Japanese,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Japanese,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Japanese,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Japanese,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,14.285714285714286,0
Qwen,Japanese,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Japanese,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Japanese,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Japanese,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Japanese,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Qwen,Japanese,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Japanese,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
Qwen,Japanese,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Japanese,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Japanese,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Japanese,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Japanese,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Japanese,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Japanese,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Japanese,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Japanese,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Japanese,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Japanese,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Japanese,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Japanese,GPT-Pilot,52_Devin_AI_Trains_an_AI,0.0,0
Qwen,Japanese,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Japanese,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Japanese,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Japanese,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,40.0,0
Qwen,Japanese,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,20.0,0
Qwen,Japanese,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Japanese,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Japanese,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,20.0,0
Qwen,Japanese,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Japanese,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Japanese,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Japanese,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Japanese,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Japanese,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Japanese,OpenHands,12_Spam_Detection_SVM_Enron_ML,14.285714285714286,0
Qwen,Japanese,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Japanese,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Japanese,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,33.333333333333336,0
Qwen,Japanese,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Japanese,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,22.22222222222222,0
Qwen,Japanese,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Japanese,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Japanese,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,14.285714285714286,0
Qwen,Japanese,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Japanese,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Japanese,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Japanese,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Japanese,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,14.285714285714286,0
Qwen,Japanese,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Japanese,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,Japanese,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Japanese,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Japanese,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Japanese,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Japanese,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Japanese,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Japanese,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Japanese,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Japanese,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Japanese,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Qwen,Japanese,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Japanese,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,42.857142857142854,0
Qwen,Japanese,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Japanese,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Japanese,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Japanese,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,14.285714285714286,0
Qwen,Japanese,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Japanese,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Japanese,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,14.285714285714286,0
Qwen,Japanese,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Japanese,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Japanese,OpenHands,49_Explainable_AI_LIME_Titanic_ML,14.285714285714286,0
Qwen,Japanese,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Japanese,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Japanese,OpenHands,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Japanese,OpenHands,53_Devin_Upwork_Side_Hustle,20.0,0
Qwen,Japanese,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Japanese,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Spanish,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Spanish,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,Spanish,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Spanish,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Spanish,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,0.0,0
Qwen,Spanish,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Spanish,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Spanish,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Spanish,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Spanish,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Spanish,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Spanish,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Spanish,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Spanish,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Spanish,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,0.0,0
Qwen,Spanish,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Spanish,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Spanish,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Spanish,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Spanish,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Spanish,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Spanish,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Spanish,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Spanish,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Spanish,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Spanish,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Spanish,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,Spanish,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Spanish,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Spanish,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Spanish,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Spanish,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Spanish,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Spanish,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Spanish,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Spanish,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Spanish,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Qwen,Spanish,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Spanish,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
Qwen,Spanish,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Spanish,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Spanish,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Spanish,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Spanish,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Spanish,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Spanish,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Spanish,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Spanish,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Spanish,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Spanish,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Spanish,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Spanish,MetaGPT,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Spanish,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Spanish,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Spanish,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Spanish,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Spanish,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,20.0,0
Qwen,Spanish,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Spanish,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Spanish,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,0.0,0
Qwen,Spanish,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Spanish,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Spanish,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Spanish,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Spanish,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Spanish,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Spanish,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Spanish,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Spanish,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Spanish,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,0.0,0
Qwen,Spanish,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Spanish,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Spanish,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Spanish,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Spanish,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Spanish,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Spanish,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Spanish,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Spanish,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Spanish,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Spanish,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Spanish,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,Spanish,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Spanish,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Spanish,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Spanish,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Spanish,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Spanish,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Spanish,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Spanish,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Spanish,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Spanish,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Qwen,Spanish,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Spanish,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,57.142857142857146,0
Qwen,Spanish,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Spanish,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Spanish,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Spanish,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Spanish,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Spanish,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Spanish,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Spanish,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Spanish,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Spanish,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Spanish,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Spanish,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Spanish,GPT-Pilot,52_Devin_AI_Trains_an_AI,25.0,0
Qwen,Spanish,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Spanish,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Spanish,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Spanish,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Spanish,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,0.0,0
Qwen,Spanish,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Spanish,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Spanish,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,0.0,0
Qwen,Spanish,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Spanish,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Spanish,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Spanish,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Spanish,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Spanish,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Spanish,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Spanish,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Spanish,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Spanish,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Spanish,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Spanish,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Spanish,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Spanish,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Spanish,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Spanish,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Spanish,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Spanish,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Spanish,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Spanish,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Spanish,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Spanish,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,14.285714285714286,0
Qwen,Spanish,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Spanish,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Spanish,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Spanish,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Spanish,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Spanish,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Spanish,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Spanish,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Spanish,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Spanish,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Qwen,Spanish,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Spanish,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,28.571428571428573,0
Qwen,Spanish,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Spanish,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Spanish,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Spanish,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Spanish,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Spanish,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Spanish,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Spanish,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Spanish,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Spanish,OpenHands,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Spanish,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Spanish,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Spanish,OpenHands,52_Devin_AI_Trains_an_AI,0.0,0
Qwen,Spanish,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Spanish,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Spanish,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Swahili,MetaGPT,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Swahili,MetaGPT,02_Maze_Solver_Q_Learning_Gridworld_RL,20.0,0
Qwen,Swahili,MetaGPT,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Swahili,MetaGPT,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Swahili,MetaGPT,05_Game_Simulation_DQN_CartPole_v1_RL,0.0,0
Qwen,Swahili,MetaGPT,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Swahili,MetaGPT,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Swahili,MetaGPT,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Swahili,MetaGPT,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Swahili,MetaGPT,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Swahili,MetaGPT,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Swahili,MetaGPT,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Swahili,MetaGPT,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Swahili,MetaGPT,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Swahili,MetaGPT,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Swahili,MetaGPT,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Swahili,MetaGPT,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Swahili,MetaGPT,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Swahili,MetaGPT,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Swahili,MetaGPT,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Swahili,MetaGPT,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Swahili,MetaGPT,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Swahili,MetaGPT,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Swahili,MetaGPT,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Swahili,MetaGPT,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Swahili,MetaGPT,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Swahili,MetaGPT,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
Qwen,Swahili,MetaGPT,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Swahili,MetaGPT,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Swahili,MetaGPT,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Swahili,MetaGPT,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Swahili,MetaGPT,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Swahili,MetaGPT,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Swahili,MetaGPT,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Swahili,MetaGPT,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Swahili,MetaGPT,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Swahili,MetaGPT,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Qwen,Swahili,MetaGPT,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Swahili,MetaGPT,39_Drug_Response_Prediction_SVM_GDSC_ML,28.571428571428573,0
Qwen,Swahili,MetaGPT,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Swahili,MetaGPT,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Swahili,MetaGPT,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Swahili,MetaGPT,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Swahili,MetaGPT,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Swahili,MetaGPT,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Swahili,MetaGPT,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Swahili,MetaGPT,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Swahili,MetaGPT,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Swahili,MetaGPT,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Swahili,MetaGPT,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Swahili,MetaGPT,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Swahili,MetaGPT,52_Devin_AI_Trains_an_AI,0.0,0
Qwen,Swahili,MetaGPT,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Swahili,MetaGPT,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Swahili,MetaGPT,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Swahili,GPT-Pilot,01_Image_Classification_ResNet18_Fashion_MNIST_DL,0.0,0
Qwen,Swahili,GPT-Pilot,02_Maze_Solver_Q_Learning_Gridworld_RL,20.0,0
Qwen,Swahili,GPT-Pilot,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Swahili,GPT-Pilot,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Swahili,GPT-Pilot,05_Game_Simulation_DQN_CartPole_v1_RL,0.0,0
Qwen,Swahili,GPT-Pilot,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Swahili,GPT-Pilot,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Swahili,GPT-Pilot,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Swahili,GPT-Pilot,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Swahili,GPT-Pilot,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Swahili,GPT-Pilot,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Swahili,GPT-Pilot,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Swahili,GPT-Pilot,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Swahili,GPT-Pilot,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Swahili,GPT-Pilot,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Swahili,GPT-Pilot,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Swahili,GPT-Pilot,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Swahili,GPT-Pilot,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Swahili,GPT-Pilot,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Swahili,GPT-Pilot,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Swahili,GPT-Pilot,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Swahili,GPT-Pilot,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Swahili,GPT-Pilot,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Swahili,GPT-Pilot,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Swahili,GPT-Pilot,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Swahili,GPT-Pilot,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Swahili,GPT-Pilot,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
Qwen,Swahili,GPT-Pilot,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Swahili,GPT-Pilot,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Swahili,GPT-Pilot,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Swahili,GPT-Pilot,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Swahili,GPT-Pilot,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Swahili,GPT-Pilot,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Swahili,GPT-Pilot,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Swahili,GPT-Pilot,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Swahili,GPT-Pilot,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Swahili,GPT-Pilot,37_Lane_Detection_ResNet50_TuSimple_DL,12.5,0
Qwen,Swahili,GPT-Pilot,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Swahili,GPT-Pilot,39_Drug_Response_Prediction_SVM_GDSC_ML,42.857142857142854,0
Qwen,Swahili,GPT-Pilot,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Swahili,GPT-Pilot,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Swahili,GPT-Pilot,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Swahili,GPT-Pilot,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Swahili,GPT-Pilot,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Swahili,GPT-Pilot,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Swahili,GPT-Pilot,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Swahili,GPT-Pilot,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Swahili,GPT-Pilot,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Swahili,GPT-Pilot,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Swahili,GPT-Pilot,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Swahili,GPT-Pilot,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Swahili,GPT-Pilot,52_Devin_AI_Trains_an_AI,0.0,0
Qwen,Swahili,GPT-Pilot,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Swahili,GPT-Pilot,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Swahili,GPT-Pilot,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0
Qwen,Swahili,OpenHands,01_Image_Classification_ResNet18_Fashion_MNIST_DL,20.0,0
Qwen,Swahili,OpenHands,02_Maze_Solver_Q_Learning_Gridworld_RL,40.0,0
Qwen,Swahili,OpenHands,03_Text_Classification_NaiveBayes_20Newsgroups_ML,0.0,0
Qwen,Swahili,OpenHands,04_Text_Generation_GPT2_Prompts_DL,0.0,0
Qwen,Swahili,OpenHands,05_Game_Simulation_DQN_CartPole_v1_RL,0.0,0
Qwen,Swahili,OpenHands,06_Sentiment_Analysis_SVM_Sentiment140_ML,0.0,0
Qwen,Swahili,OpenHands,07_Image_Super_Resolution_SRCNN_Set5_DL,0.0,0
Qwen,Swahili,OpenHands,08_Robot_Control_PPO_PyBullet_RL,0.0,0
Qwen,Swahili,OpenHands,09_Recommendation_System_NCF_MovieLens_ML,0.0,0
Qwen,Swahili,OpenHands,10_Face_Recognition_FaceNet_LFW_DL,0.0,0
Qwen,Swahili,OpenHands,11_House_Price_Prediction_LinearRegression_BostonHousing_ML,0.0,0
Qwen,Swahili,OpenHands,12_Spam_Detection_SVM_Enron_ML,0.0,0
Qwen,Swahili,OpenHands,13_Style_Transfer_Perceptual_Loss_CustomImages_DL,0.0,0
Qwen,Swahili,OpenHands,14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,0.0,0
Qwen,Swahili,OpenHands,15_Image_Captioning_ShowAndTell_Flickr8k_DL,16.666666666666668,0
Qwen,Swahili,OpenHands,16_Credit_Scoring_DecisionTree_GermanCredit_ML,0.0,0
Qwen,Swahili,OpenHands,17_Heart_Disease_Prediction_XGBoost_UCI_ML,0.0,0
Qwen,Swahili,OpenHands,18_Image_Enhancement_SRGAN_DIV2K_DL,0.0,0
Qwen,Swahili,OpenHands,19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,0.0,0
Qwen,Swahili,OpenHands,20_Car_Price_Prediction_RandomForest_CarPrices_ML,0.0,0
Qwen,Swahili,OpenHands,21_Iris_Classification_SVM_Iris_ML,0.0,0
Qwen,Swahili,OpenHands,22_Sentiment_Analysis_LSTM_IMDb_DL,0.0,0
Qwen,Swahili,OpenHands,23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,0.0,0
Qwen,Swahili,OpenHands,24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,0.0,0
Qwen,Swahili,OpenHands,25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,0.0,0
Qwen,Swahili,OpenHands,26_Mushroom_Classification_RandomForest_Mushroom_ML,0.0,0
Qwen,Swahili,OpenHands,27_Image_Generation_DCGAN_MNIST_DL,0.0,0
Qwen,Swahili,OpenHands,28_Stock_Price_Prediction_LSTM_YahooFinance_ML,0.0,0
Qwen,Swahili,OpenHands,29_Financial_Time_Series_Prediction_LSTM_ML,0.0,0
Qwen,Swahili,OpenHands,30_Image_Segmentation_UNet_PascalVOC_DL,0.0,0
Qwen,Swahili,OpenHands,31_Cancer_Prediction_SVM_BreastCancer_ML,0.0,0
Qwen,Swahili,OpenHands,32_Weather_Data_Analysis_LinearRegression_Weather_ML,0.0,0
Qwen,Swahili,OpenHands,33_Object_Detection_YOLOv3_COCO_DL,0.0,0
Qwen,Swahili,OpenHands,34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,0.0,0
Qwen,Swahili,OpenHands,35_Loan_Default_Prediction_RandomForest_LendingClub_ML,0.0,0
Qwen,Swahili,OpenHands,36_Music_Emotion_Classification_SVM_GTZAN_ML,0.0,0
Qwen,Swahili,OpenHands,37_Lane_Detection_ResNet50_TuSimple_DL,0.0,0
Qwen,Swahili,OpenHands,38_Object_Tracking_Siamese_OTB50_DL,0.0,0
Qwen,Swahili,OpenHands,39_Drug_Response_Prediction_SVM_GDSC_ML,14.285714285714286,0
Qwen,Swahili,OpenHands,40_Text_Summarization_BART_CNNDailyMail_DL,0.0,0
Qwen,Swahili,OpenHands,41_Stock_Classification_KNN_YahooFinance_ML,0.0,0
Qwen,Swahili,OpenHands,42_Medical_Image_Classification_DenseNet121_ChestXray_DL,0.0,0
Qwen,Swahili,OpenHands,43_Social_Network_Analysis_GCN_Cora_ML,0.0,0
Qwen,Swahili,OpenHands,44_Text_Classification_BERT_AGNews_DL,0.0,0
Qwen,Swahili,OpenHands,45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,0.0,0
Qwen,Swahili,OpenHands,46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,0.0,0
Qwen,Swahili,OpenHands,47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,0.0,0
Qwen,Swahili,OpenHands,48_Stock_Trading_Simulation_PPO_HistoricalData_RL,0.0,0
Qwen,Swahili,OpenHands,49_Explainable_AI_LIME_Titanic_ML,0.0,0
Qwen,Swahili,OpenHands,50_Math_Problem_Solving_Transformer_DeepMindMath_DL,0.0,0
Qwen,Swahili,OpenHands,51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,0.0,0
Qwen,Swahili,OpenHands,52_Devin_AI_Trains_an_AI,0.0,0
Qwen,Swahili,OpenHands,53_Devin_Upwork_Side_Hustle,0.0,0
Qwen,Swahili,OpenHands,54_Mock_OpenAI_API_Response_Analyzer_App,0.0,0
Qwen,Swahili,OpenHands,55_SQLite_Database_Viewer_and_Analyzer_App,0.0,0


==> analysis/task_level_scores.csv <==
task,language,backbone,score
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Arabic,DeepSeek,26.666666666666668
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Arabic,GPT-4o,93.33333333333333
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Arabic,GPT-5.4,46.666666666666664
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Arabic,Gemini,73.33333333333333
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Arabic,Qwen,20.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Arabic,Sonnet,33.333333333333336
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Chinese,DeepSeek,40.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Chinese,GPT-4o,93.33333333333333
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Chinese,GPT-5.4,40.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Chinese,Gemini,53.333333333333336
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Chinese,Qwen,20.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Chinese,Sonnet,40.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,English,DeepSeek,40.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,English,GPT-4o,93.33333333333333
01_Image_Classification_ResNet18_Fashion_MNIST_DL,English,GPT-5.4,40.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,English,Gemini,40.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,English,Qwen,13.333333333333334
01_Image_Classification_ResNet18_Fashion_MNIST_DL,English,Sonnet,40.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Hindi,DeepSeek,46.666666666666664
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Hindi,GPT-4o,100.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Hindi,GPT-5.4,53.333333333333336
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Hindi,Gemini,46.666666666666664
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Hindi,Qwen,33.333333333333336
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Hindi,Sonnet,40.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Japanese,DeepSeek,26.666666666666668
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Japanese,GPT-4o,100.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Japanese,GPT-5.4,53.333333333333336
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Japanese,Gemini,73.33333333333333
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Japanese,Qwen,40.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Japanese,Sonnet,33.333333333333336
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Spanish,DeepSeek,46.666666666666664
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Spanish,GPT-4o,40.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Spanish,GPT-5.4,53.333333333333336
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Spanish,Gemini,66.66666666666667
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Spanish,Qwen,20.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Spanish,Sonnet,40.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Swahili,DeepSeek,53.333333333333336
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Swahili,GPT-4o,86.66666666666667
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Swahili,GPT-5.4,40.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Swahili,Gemini,53.333333333333336
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Swahili,Qwen,13.333333333333334
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Swahili,Sonnet,40.0
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Turkish,DeepSeek,53.333333333333336
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Turkish,GPT-4o,73.33333333333333
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Turkish,GPT-5.4,53.333333333333336
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Turkish,Gemini,46.666666666666664
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Turkish,Qwen,26.666666666666668
01_Image_Classification_ResNet18_Fashion_MNIST_DL,Turkish,Sonnet,40.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Arabic,DeepSeek,53.333333333333336
02_Maze_Solver_Q_Learning_Gridworld_RL,Arabic,GPT-4o,40.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Arabic,GPT-5.4,60.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Arabic,Gemini,66.66666666666667
02_Maze_Solver_Q_Learning_Gridworld_RL,Arabic,Qwen,33.333333333333336
02_Maze_Solver_Q_Learning_Gridworld_RL,Arabic,Sonnet,80.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Chinese,DeepSeek,60.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Chinese,GPT-4o,33.333333333333336
02_Maze_Solver_Q_Learning_Gridworld_RL,Chinese,GPT-5.4,46.666666666666664
02_Maze_Solver_Q_Learning_Gridworld_RL,Chinese,Gemini,60.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Chinese,Qwen,40.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Chinese,Sonnet,80.0
02_Maze_Solver_Q_Learning_Gridworld_RL,English,DeepSeek,60.0
02_Maze_Solver_Q_Learning_Gridworld_RL,English,GPT-4o,66.66666666666667
02_Maze_Solver_Q_Learning_Gridworld_RL,English,GPT-5.4,40.0
02_Maze_Solver_Q_Learning_Gridworld_RL,English,Gemini,60.0
02_Maze_Solver_Q_Learning_Gridworld_RL,English,Qwen,33.333333333333336
02_Maze_Solver_Q_Learning_Gridworld_RL,English,Sonnet,80.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Hindi,DeepSeek,73.33333333333333
02_Maze_Solver_Q_Learning_Gridworld_RL,Hindi,GPT-4o,46.666666666666664
02_Maze_Solver_Q_Learning_Gridworld_RL,Hindi,GPT-5.4,66.66666666666667
02_Maze_Solver_Q_Learning_Gridworld_RL,Hindi,Gemini,73.33333333333333
02_Maze_Solver_Q_Learning_Gridworld_RL,Hindi,Qwen,40.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Hindi,Sonnet,80.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Japanese,DeepSeek,80.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Japanese,GPT-4o,40.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Japanese,GPT-5.4,40.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Japanese,Gemini,60.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Japanese,Qwen,20.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Japanese,Sonnet,80.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Spanish,DeepSeek,53.333333333333336
02_Maze_Solver_Q_Learning_Gridworld_RL,Spanish,GPT-4o,20.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Spanish,GPT-5.4,66.66666666666667
02_Maze_Solver_Q_Learning_Gridworld_RL,Spanish,Gemini,73.33333333333333
02_Maze_Solver_Q_Learning_Gridworld_RL,Spanish,Qwen,20.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Spanish,Sonnet,80.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Swahili,DeepSeek,46.666666666666664
02_Maze_Solver_Q_Learning_Gridworld_RL,Swahili,GPT-4o,46.666666666666664
02_Maze_Solver_Q_Learning_Gridworld_RL,Swahili,GPT-5.4,66.66666666666667
02_Maze_Solver_Q_Learning_Gridworld_RL,Swahili,Gemini,60.0
02_Maze_Solver_Q_Learning_Gridworld_RL,Swahili,Qwen,26.666666666666668
02_Maze_Solver_Q_Learning_Gridworld_RL,Swahili,Sonnet,73.33333333333333
02_Maze_Solver_Q_Learning_Gridworld_RL,Turkish,DeepSeek,66.66666666666667
02_Maze_Solver_Q_Learning_Gridworld_RL,Turkish,GPT-4o,66.66666666666667
02_Maze_Solver_Q_Learning_Gridworld_RL,Turkish,GPT-5.4,73.33333333333333
02_Maze_Solver_Q_Learning_Gridworld_RL,Turkish,Gemini,66.66666666666667
02_Maze_Solver_Q_Learning_Gridworld_RL,Turkish,Qwen,33.333333333333336
02_Maze_Solver_Q_Learning_Gridworld_RL,Turkish,Sonnet,80.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Arabic,DeepSeek,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Arabic,GPT-4o,20.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Arabic,GPT-5.4,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Arabic,Gemini,46.666666666666664
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Arabic,Qwen,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Arabic,Sonnet,13.333333333333334
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Chinese,DeepSeek,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Chinese,GPT-4o,66.66666666666667
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Chinese,GPT-5.4,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Chinese,Gemini,33.333333333333336
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Chinese,Qwen,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Chinese,Sonnet,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,English,DeepSeek,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,English,GPT-4o,60.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,English,GPT-5.4,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,English,Gemini,26.666666666666668
03_Text_Classification_NaiveBayes_20Newsgroups_ML,English,Qwen,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,English,Sonnet,20.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Hindi,DeepSeek,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Hindi,GPT-4o,73.33333333333333
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Hindi,GPT-5.4,13.333333333333334
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Hindi,Gemini,33.333333333333336
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Hindi,Qwen,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Hindi,Sonnet,20.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Japanese,DeepSeek,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Japanese,GPT-4o,20.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Japanese,GPT-5.4,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Japanese,Gemini,33.333333333333336
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Japanese,Qwen,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Japanese,Sonnet,20.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Spanish,DeepSeek,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Spanish,GPT-4o,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Spanish,GPT-5.4,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Spanish,Gemini,20.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Spanish,Qwen,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Spanish,Sonnet,20.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Swahili,DeepSeek,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Swahili,GPT-4o,33.333333333333336
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Swahili,GPT-5.4,6.666666666666667
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Swahili,Gemini,20.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Swahili,Qwen,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Swahili,Sonnet,20.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Turkish,DeepSeek,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Turkish,GPT-4o,46.666666666666664
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Turkish,GPT-5.4,6.666666666666667
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Turkish,Gemini,40.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Turkish,Qwen,0.0
03_Text_Classification_NaiveBayes_20Newsgroups_ML,Turkish,Sonnet,20.0
04_Text_Generation_GPT2_Prompts_DL,Arabic,DeepSeek,6.666666666666667
04_Text_Generation_GPT2_Prompts_DL,Arabic,GPT-4o,20.0
04_Text_Generation_GPT2_Prompts_DL,Arabic,GPT-5.4,26.666666666666668
04_Text_Generation_GPT2_Prompts_DL,Arabic,Gemini,100.0
04_Text_Generation_GPT2_Prompts_DL,Arabic,Qwen,6.666666666666667
04_Text_Generation_GPT2_Prompts_DL,Arabic,Sonnet,0.0
04_Text_Generation_GPT2_Prompts_DL,Chinese,DeepSeek,66.66666666666667
04_Text_Generation_GPT2_Prompts_DL,Chinese,GPT-4o,80.0
04_Text_Generation_GPT2_Prompts_DL,Chinese,GPT-5.4,26.666666666666668
04_Text_Generation_GPT2_Prompts_DL,Chinese,Gemini,86.66666666666667
04_Text_Generation_GPT2_Prompts_DL,Chinese,Qwen,0.0
04_Text_Generation_GPT2_Prompts_DL,Chinese,Sonnet,6.666666666666667
04_Text_Generation_GPT2_Prompts_DL,English,DeepSeek,20.0
04_Text_Generation_GPT2_Prompts_DL,English,GPT-4o,60.0
04_Text_Generation_GPT2_Prompts_DL,English,GPT-5.4,20.0
04_Text_Generation_GPT2_Prompts_DL,English,Gemini,100.0
04_Text_Generation_GPT2_Prompts_DL,English,Qwen,0.0
04_Text_Generation_GPT2_Prompts_DL,English,Sonnet,20.0
04_Text_Generation_GPT2_Prompts_DL,Hindi,DeepSeek,53.333333333333336
04_Text_Generation_GPT2_Prompts_DL,Hindi,GPT-4o,40.0
04_Text_Generation_GPT2_Prompts_DL,Hindi,GPT-5.4,46.666666666666664
04_Text_Generation_GPT2_Prompts_DL,Hindi,Gemini,93.33333333333333
04_Text_Generation_GPT2_Prompts_DL,Hindi,Qwen,0.0
04_Text_Generation_GPT2_Prompts_DL,Hindi,Sonnet,0.0
04_Text_Generation_GPT2_Prompts_DL,Japanese,DeepSeek,20.0
04_Text_Generation_GPT2_Prompts_DL,Japanese,GPT-4o,40.0
04_Text_Generation_GPT2_Prompts_DL,Japanese,GPT-5.4,26.666666666666668
04_Text_Generation_GPT2_Prompts_DL,Japanese,Gemini,100.0
04_Text_Generation_GPT2_Prompts_DL,Japanese,Qwen,6.666666666666667
04_Text_Generation_GPT2_Prompts_DL,Japanese,Sonnet,13.333333333333334
04_Text_Generation_GPT2_Prompts_DL,Spanish,DeepSeek,6.666666666666667
04_Text_Generation_GPT2_Prompts_DL,Spanish,GPT-4o,26.666666666666668
04_Text_Generation_GPT2_Prompts_DL,Spanish,GPT-5.4,46.666666666666664
04_Text_Generation_GPT2_Prompts_DL,Spanish,Gemini,100.0
04_Text_Generation_GPT2_Prompts_DL,Spanish,Qwen,0.0
04_Text_Generation_GPT2_Prompts_DL,Spanish,Sonnet,26.666666666666668
04_Text_Generation_GPT2_Prompts_DL,Swahili,DeepSeek,26.666666666666668
04_Text_Generation_GPT2_Prompts_DL,Swahili,GPT-4o,46.666666666666664
04_Text_Generation_GPT2_Prompts_DL,Swahili,GPT-5.4,60.0
04_Text_Generation_GPT2_Prompts_DL,Swahili,Gemini,73.33333333333333
04_Text_Generation_GPT2_Prompts_DL,Swahili,Qwen,0.0
04_Text_Generation_GPT2_Prompts_DL,Swahili,Sonnet,0.0
04_Text_Generation_GPT2_Prompts_DL,Turkish,DeepSeek,33.333333333333336
04_Text_Generation_GPT2_Prompts_DL,Turkish,GPT-4o,33.333333333333336
04_Text_Generation_GPT2_Prompts_DL,Turkish,GPT-5.4,73.33333333333333
04_Text_Generation_GPT2_Prompts_DL,Turkish,Gemini,100.0
04_Text_Generation_GPT2_Prompts_DL,Turkish,Qwen,0.0
04_Text_Generation_GPT2_Prompts_DL,Turkish,Sonnet,0.0
05_Game_Simulation_DQN_CartPole_v1_RL,Arabic,DeepSeek,20.0
05_Game_Simulation_DQN_CartPole_v1_RL,Arabic,GPT-4o,46.666666666666664
05_Game_Simulation_DQN_CartPole_v1_RL,Arabic,GPT-5.4,26.666666666666668
05_Game_Simulation_DQN_CartPole_v1_RL,Arabic,Gemini,66.66666666666667
05_Game_Simulation_DQN_CartPole_v1_RL,Arabic,Qwen,20.0
05_Game_Simulation_DQN_CartPole_v1_RL,Arabic,Sonnet,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,Chinese,DeepSeek,20.0
05_Game_Simulation_DQN_CartPole_v1_RL,Chinese,GPT-4o,60.0
05_Game_Simulation_DQN_CartPole_v1_RL,Chinese,GPT-5.4,20.0
05_Game_Simulation_DQN_CartPole_v1_RL,Chinese,Gemini,60.0
05_Game_Simulation_DQN_CartPole_v1_RL,Chinese,Qwen,20.0
05_Game_Simulation_DQN_CartPole_v1_RL,Chinese,Sonnet,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,English,DeepSeek,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,English,GPT-4o,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,English,GPT-5.4,20.0
05_Game_Simulation_DQN_CartPole_v1_RL,English,Gemini,60.0
05_Game_Simulation_DQN_CartPole_v1_RL,English,Qwen,20.0
05_Game_Simulation_DQN_CartPole_v1_RL,English,Sonnet,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,Hindi,DeepSeek,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,Hindi,GPT-4o,46.666666666666664
05_Game_Simulation_DQN_CartPole_v1_RL,Hindi,GPT-5.4,46.666666666666664
05_Game_Simulation_DQN_CartPole_v1_RL,Hindi,Gemini,80.0
05_Game_Simulation_DQN_CartPole_v1_RL,Hindi,Qwen,20.0
05_Game_Simulation_DQN_CartPole_v1_RL,Hindi,Sonnet,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,Japanese,DeepSeek,26.666666666666668
05_Game_Simulation_DQN_CartPole_v1_RL,Japanese,GPT-4o,53.333333333333336
05_Game_Simulation_DQN_CartPole_v1_RL,Japanese,GPT-5.4,20.0
05_Game_Simulation_DQN_CartPole_v1_RL,Japanese,Gemini,60.0
05_Game_Simulation_DQN_CartPole_v1_RL,Japanese,Qwen,13.333333333333334
05_Game_Simulation_DQN_CartPole_v1_RL,Japanese,Sonnet,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,Spanish,DeepSeek,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,Spanish,GPT-4o,20.0
05_Game_Simulation_DQN_CartPole_v1_RL,Spanish,GPT-5.4,46.666666666666664
05_Game_Simulation_DQN_CartPole_v1_RL,Spanish,Gemini,53.333333333333336
05_Game_Simulation_DQN_CartPole_v1_RL,Spanish,Qwen,0.0
05_Game_Simulation_DQN_CartPole_v1_RL,Spanish,Sonnet,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,Swahili,DeepSeek,20.0
05_Game_Simulation_DQN_CartPole_v1_RL,Swahili,GPT-4o,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,Swahili,GPT-5.4,53.333333333333336
05_Game_Simulation_DQN_CartPole_v1_RL,Swahili,Gemini,66.66666666666667
05_Game_Simulation_DQN_CartPole_v1_RL,Swahili,Qwen,0.0
05_Game_Simulation_DQN_CartPole_v1_RL,Swahili,Sonnet,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,Turkish,DeepSeek,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,Turkish,GPT-4o,33.333333333333336
05_Game_Simulation_DQN_CartPole_v1_RL,Turkish,GPT-5.4,33.333333333333336
05_Game_Simulation_DQN_CartPole_v1_RL,Turkish,Gemini,40.0
05_Game_Simulation_DQN_CartPole_v1_RL,Turkish,Qwen,20.0
05_Game_Simulation_DQN_CartPole_v1_RL,Turkish,Sonnet,40.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Arabic,DeepSeek,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Arabic,GPT-4o,33.333333333333336
06_Sentiment_Analysis_SVM_Sentiment140_ML,Arabic,GPT-5.4,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Arabic,Gemini,20.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Arabic,Qwen,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Arabic,Sonnet,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Chinese,DeepSeek,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Chinese,GPT-4o,26.666666666666668
06_Sentiment_Analysis_SVM_Sentiment140_ML,Chinese,GPT-5.4,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Chinese,Gemini,6.666666666666667
06_Sentiment_Analysis_SVM_Sentiment140_ML,Chinese,Qwen,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Chinese,Sonnet,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,English,DeepSeek,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,English,GPT-4o,26.666666666666668
06_Sentiment_Analysis_SVM_Sentiment140_ML,English,GPT-5.4,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,English,Gemini,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,English,Qwen,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,English,Sonnet,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Hindi,DeepSeek,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Hindi,GPT-4o,26.666666666666668
06_Sentiment_Analysis_SVM_Sentiment140_ML,Hindi,GPT-5.4,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Hindi,Gemini,20.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Hindi,Qwen,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Hindi,Sonnet,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Japanese,DeepSeek,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Japanese,GPT-4o,46.666666666666664
06_Sentiment_Analysis_SVM_Sentiment140_ML,Japanese,GPT-5.4,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Japanese,Gemini,6.666666666666667
06_Sentiment_Analysis_SVM_Sentiment140_ML,Japanese,Qwen,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Japanese,Sonnet,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Spanish,DeepSeek,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Spanish,GPT-4o,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Spanish,GPT-5.4,6.666666666666667
06_Sentiment_Analysis_SVM_Sentiment140_ML,Spanish,Gemini,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Spanish,Qwen,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Spanish,Sonnet,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Swahili,DeepSeek,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Swahili,GPT-4o,40.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Swahili,GPT-5.4,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Swahili,Gemini,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Swahili,Qwen,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Swahili,Sonnet,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Turkish,DeepSeek,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Turkish,GPT-4o,33.333333333333336
06_Sentiment_Analysis_SVM_Sentiment140_ML,Turkish,GPT-5.4,6.666666666666667
06_Sentiment_Analysis_SVM_Sentiment140_ML,Turkish,Gemini,6.666666666666667
06_Sentiment_Analysis_SVM_Sentiment140_ML,Turkish,Qwen,0.0
06_Sentiment_Analysis_SVM_Sentiment140_ML,Turkish,Sonnet,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Arabic,DeepSeek,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Arabic,GPT-4o,33.333333333333336
07_Image_Super_Resolution_SRCNN_Set5_DL,Arabic,GPT-5.4,20.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Arabic,Gemini,93.33333333333333
07_Image_Super_Resolution_SRCNN_Set5_DL,Arabic,Qwen,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Arabic,Sonnet,6.666666666666667
07_Image_Super_Resolution_SRCNN_Set5_DL,Chinese,DeepSeek,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Chinese,GPT-4o,26.666666666666668
07_Image_Super_Resolution_SRCNN_Set5_DL,Chinese,GPT-5.4,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Chinese,Gemini,53.333333333333336
07_Image_Super_Resolution_SRCNN_Set5_DL,Chinese,Qwen,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Chinese,Sonnet,13.333333333333334
07_Image_Super_Resolution_SRCNN_Set5_DL,English,DeepSeek,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,English,GPT-4o,40.0
07_Image_Super_Resolution_SRCNN_Set5_DL,English,GPT-5.4,13.333333333333334
07_Image_Super_Resolution_SRCNN_Set5_DL,English,Gemini,46.666666666666664
07_Image_Super_Resolution_SRCNN_Set5_DL,English,Qwen,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,English,Sonnet,20.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Hindi,DeepSeek,13.333333333333334
07_Image_Super_Resolution_SRCNN_Set5_DL,Hindi,GPT-4o,33.333333333333336
07_Image_Super_Resolution_SRCNN_Set5_DL,Hindi,GPT-5.4,20.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Hindi,Gemini,93.33333333333333
07_Image_Super_Resolution_SRCNN_Set5_DL,Hindi,Qwen,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Hindi,Sonnet,6.666666666666667
07_Image_Super_Resolution_SRCNN_Set5_DL,Japanese,DeepSeek,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Japanese,GPT-4o,33.333333333333336
07_Image_Super_Resolution_SRCNN_Set5_DL,Japanese,GPT-5.4,13.333333333333334
07_Image_Super_Resolution_SRCNN_Set5_DL,Japanese,Gemini,46.666666666666664
07_Image_Super_Resolution_SRCNN_Set5_DL,Japanese,Qwen,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Japanese,Sonnet,20.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Spanish,DeepSeek,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Spanish,GPT-4o,13.333333333333334
07_Image_Super_Resolution_SRCNN_Set5_DL,Spanish,GPT-5.4,26.666666666666668
07_Image_Super_Resolution_SRCNN_Set5_DL,Spanish,Gemini,40.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Spanish,Qwen,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Spanish,Sonnet,13.333333333333334
07_Image_Super_Resolution_SRCNN_Set5_DL,Swahili,DeepSeek,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Swahili,GPT-4o,26.666666666666668
07_Image_Super_Resolution_SRCNN_Set5_DL,Swahili,GPT-5.4,20.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Swahili,Gemini,46.666666666666664
07_Image_Super_Resolution_SRCNN_Set5_DL,Swahili,Qwen,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Swahili,Sonnet,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Turkish,DeepSeek,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Turkish,GPT-4o,40.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Turkish,GPT-5.4,20.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Turkish,Gemini,66.66666666666667
07_Image_Super_Resolution_SRCNN_Set5_DL,Turkish,Qwen,0.0
07_Image_Super_Resolution_SRCNN_Set5_DL,Turkish,Sonnet,20.0
08_Robot_Control_PPO_PyBullet_RL,Arabic,DeepSeek,0.0
08_Robot_Control_PPO_PyBullet_RL,Arabic,GPT-4o,16.666666666666668
08_Robot_Control_PPO_PyBullet_RL,Arabic,GPT-5.4,22.222222222222225
08_Robot_Control_PPO_PyBullet_RL,Arabic,Gemini,33.333333333333336
08_Robot_Control_PPO_PyBullet_RL,Arabic,Qwen,0.0
08_Robot_Control_PPO_PyBullet_RL,Arabic,Sonnet,33.333333333333336
08_Robot_Control_PPO_PyBullet_RL,Chinese,DeepSeek,16.666666666666668
08_Robot_Control_PPO_PyBullet_RL,Chinese,GPT-4o,44.44444444444445
08_Robot_Control_PPO_PyBullet_RL,Chinese,GPT-5.4,11.111111111111112
08_Robot_Control_PPO_PyBullet_RL,Chinese,Gemini,16.666666666666668
08_Robot_Control_PPO_PyBullet_RL,Chinese,Qwen,0.0
08_Robot_Control_PPO_PyBullet_RL,Chinese,Sonnet,33.333333333333336
08_Robot_Control_PPO_PyBullet_RL,English,DeepSeek,22.222222222222225
08_Robot_Control_PPO_PyBullet_RL,English,GPT-4o,44.44444444444445
08_Robot_Control_PPO_PyBullet_RL,English,GPT-5.4,11.111111111111112
08_Robot_Control_PPO_PyBullet_RL,English,Gemini,22.222222222222225
08_Robot_Control_PPO_PyBullet_RL,English,Qwen,0.0
08_Robot_Control_PPO_PyBullet_RL,English,Sonnet,33.333333333333336
08_Robot_Control_PPO_PyBullet_RL,Hindi,DeepSeek,33.333333333333336
08_Robot_Control_PPO_PyBullet_RL,Hindi,GPT-4o,16.666666666666668
08_Robot_Control_PPO_PyBullet_RL,Hindi,GPT-5.4,16.666666666666668
08_Robot_Control_PPO_PyBullet_RL,Hindi,Gemini,38.88888888888889
08_Robot_Control_PPO_PyBullet_RL,Hindi,Qwen,0.0
08_Robot_Control_PPO_PyBullet_RL,Hindi,Sonnet,22.222222222222225
08_Robot_Control_PPO_PyBullet_RL,Japanese,DeepSeek,27.777777777777782
08_Robot_Control_PPO_PyBullet_RL,Japanese,GPT-4o,0.0
08_Robot_Control_PPO_PyBullet_RL,Japanese,GPT-5.4,0.0
08_Robot_Control_PPO_PyBullet_RL,Japanese,Gemini,27.777777777777782
08_Robot_Control_PPO_PyBullet_RL,Japanese,Qwen,5.555555555555556
08_Robot_Control_PPO_PyBullet_RL,Japanese,Sonnet,33.333333333333336
08_Robot_Control_PPO_PyBullet_RL,Spanish,DeepSeek,22.222222222222225
08_Robot_Control_PPO_PyBullet_RL,Spanish,GPT-4o,0.0
08_Robot_Control_PPO_PyBullet_RL,Spanish,GPT-5.4,11.111111111111112
08_Robot_Control_PPO_PyBullet_RL,Spanish,Gemini,44.44444444444445
08_Robot_Control_PPO_PyBullet_RL,Spanish,Qwen,0.0
08_Robot_Control_PPO_PyBullet_RL,Spanish,Sonnet,33.333333333333336
08_Robot_Control_PPO_PyBullet_RL,Swahili,DeepSeek,5.555555555555556
08_Robot_Control_PPO_PyBullet_RL,Swahili,GPT-4o,27.777777777777782
08_Robot_Control_PPO_PyBullet_RL,Swahili,GPT-5.4,33.333333333333336
08_Robot_Control_PPO_PyBullet_RL,Swahili,Gemini,16.666666666666668
08_Robot_Control_PPO_PyBullet_RL,Swahili,Qwen,0.0
08_Robot_Control_PPO_PyBullet_RL,Swahili,Sonnet,27.777777777777782
08_Robot_Control_PPO_PyBullet_RL,Turkish,DeepSeek,27.777777777777782
08_Robot_Control_PPO_PyBullet_RL,Turkish,GPT-4o,50.0
08_Robot_Control_PPO_PyBullet_RL,Turkish,GPT-5.4,33.333333333333336
08_Robot_Control_PPO_PyBullet_RL,Turkish,Gemini,22.222222222222225
08_Robot_Control_PPO_PyBullet_RL,Turkish,Qwen,0.0
08_Robot_Control_PPO_PyBullet_RL,Turkish,Sonnet,33.333333333333336
09_Recommendation_System_NCF_MovieLens_ML,Arabic,DeepSeek,0.0
09_Recommendation_System_NCF_MovieLens_ML,Arabic,GPT-4o,0.0
09_Recommendation_System_NCF_MovieLens_ML,Arabic,GPT-5.4,0.0
09_Recommendation_System_NCF_MovieLens_ML,Arabic,Gemini,0.0
09_Recommendation_System_NCF_MovieLens_ML,Arabic,Qwen,0.0
09_Recommendation_System_NCF_MovieLens_ML,Arabic,Sonnet,0.0
09_Recommendation_System_NCF_MovieLens_ML,Chinese,DeepSeek,0.0
09_Recommendation_System_NCF_MovieLens_ML,Chinese,GPT-4o,44.44444444444445
09_Recommendation_System_NCF_MovieLens_ML,Chinese,GPT-5.4,0.0
09_Recommendation_System_NCF_MovieLens_ML,Chinese,Gemini,0.0
09_Recommendation_System_NCF_MovieLens_ML,Chinese,Qwen,0.0
09_Recommendation_System_NCF_MovieLens_ML,Chinese,Sonnet,0.0
09_Recommendation_System_NCF_MovieLens_ML,English,DeepSeek,0.0
09_Recommendation_System_NCF_MovieLens_ML,English,GPT-4o,38.88888888888889
09_Recommendation_System_NCF_MovieLens_ML,English,GPT-5.4,0.0
09_Recommendation_System_NCF_MovieLens_ML,English,Gemini,0.0
09_Recommendation_System_NCF_MovieLens_ML,English,Qwen,0.0
09_Recommendation_System_NCF_MovieLens_ML,English,Sonnet,0.0
09_Recommendation_System_NCF_MovieLens_ML,Hindi,DeepSeek,5.555555555555556
09_Recommendation_System_NCF_MovieLens_ML,Hindi,GPT-4o,33.333333333333336
09_Recommendation_System_NCF_MovieLens_ML,Hindi,GPT-5.4,5.555555555555556
09_Recommendation_System_NCF_MovieLens_ML,Hindi,Gemini,16.666666666666668
09_Recommendation_System_NCF_MovieLens_ML,Hindi,Qwen,0.0
09_Recommendation_System_NCF_MovieLens_ML,Hindi,Sonnet,0.0
09_Recommendation_System_NCF_MovieLens_ML,Japanese,DeepSeek,0.0
09_Recommendation_System_NCF_MovieLens_ML,Japanese,GPT-4o,11.111111111111112
09_Recommendation_System_NCF_MovieLens_ML,Japanese,GPT-5.4,0.0
09_Recommendation_System_NCF_MovieLens_ML,Japanese,Gemini,0.0
09_Recommendation_System_NCF_MovieLens_ML,Japanese,Qwen,0.0
09_Recommendation_System_NCF_MovieLens_ML,Japanese,Sonnet,0.0
09_Recommendation_System_NCF_MovieLens_ML,Spanish,DeepSeek,0.0
09_Recommendation_System_NCF_MovieLens_ML,Spanish,GPT-4o,0.0
09_Recommendation_System_NCF_MovieLens_ML,Spanish,GPT-5.4,0.0
09_Recommendation_System_NCF_MovieLens_ML,Spanish,Gemini,0.0
09_Recommendation_System_NCF_MovieLens_ML,Spanish,Qwen,0.0
09_Recommendation_System_NCF_MovieLens_ML,Spanish,Sonnet,0.0
09_Recommendation_System_NCF_MovieLens_ML,Swahili,DeepSeek,0.0
09_Recommendation_System_NCF_MovieLens_ML,Swahili,GPT-4o,5.555555555555556
09_Recommendation_System_NCF_MovieLens_ML,Swahili,GPT-5.4,0.0
09_Recommendation_System_NCF_MovieLens_ML,Swahili,Gemini,0.0
09_Recommendation_System_NCF_MovieLens_ML,Swahili,Qwen,0.0
09_Recommendation_System_NCF_MovieLens_ML,Swahili,Sonnet,0.0
09_Recommendation_System_NCF_MovieLens_ML,Turkish,DeepSeek,0.0
09_Recommendation_System_NCF_MovieLens_ML,Turkish,GPT-4o,27.777777777777782
09_Recommendation_System_NCF_MovieLens_ML,Turkish,GPT-5.4,0.0
09_Recommendation_System_NCF_MovieLens_ML,Turkish,Gemini,0.0
09_Recommendation_System_NCF_MovieLens_ML,Turkish,Qwen,0.0
09_Recommendation_System_NCF_MovieLens_ML,Turkish,Sonnet,0.0
10_Face_Recognition_FaceNet_LFW_DL,Arabic,DeepSeek,0.0
10_Face_Recognition_FaceNet_LFW_DL,Arabic,GPT-4o,16.666666666666668
10_Face_Recognition_FaceNet_LFW_DL,Arabic,GPT-5.4,5.555555555555556
10_Face_Recognition_FaceNet_LFW_DL,Arabic,Gemini,50.0
10_Face_Recognition_FaceNet_LFW_DL,Arabic,Qwen,0.0
10_Face_Recognition_FaceNet_LFW_DL,Arabic,Sonnet,16.666666666666668
10_Face_Recognition_FaceNet_LFW_DL,Chinese,DeepSeek,0.0
10_Face_Recognition_FaceNet_LFW_DL,Chinese,GPT-4o,16.666666666666668
10_Face_Recognition_FaceNet_LFW_DL,Chinese,GPT-5.4,0.0
10_Face_Recognition_FaceNet_LFW_DL,Chinese,Gemini,22.222222222222225
10_Face_Recognition_FaceNet_LFW_DL,Chinese,Qwen,0.0
10_Face_Recognition_FaceNet_LFW_DL,Chinese,Sonnet,11.111111111111112
10_Face_Recognition_FaceNet_LFW_DL,English,DeepSeek,0.0
10_Face_Recognition_FaceNet_LFW_DL,English,GPT-4o,33.333333333333336
10_Face_Recognition_FaceNet_LFW_DL,English,GPT-5.4,0.0
10_Face_Recognition_FaceNet_LFW_DL,English,Gemini,16.666666666666668
10_Face_Recognition_FaceNet_LFW_DL,English,Qwen,0.0
10_Face_Recognition_FaceNet_LFW_DL,English,Sonnet,16.666666666666668
10_Face_Recognition_FaceNet_LFW_DL,Hindi,DeepSeek,11.111111111111112
10_Face_Recognition_FaceNet_LFW_DL,Hindi,GPT-4o,22.222222222222225
10_Face_Recognition_FaceNet_LFW_DL,Hindi,GPT-5.4,0.0
10_Face_Recognition_FaceNet_LFW_DL,Hindi,Gemini,50.0
10_Face_Recognition_FaceNet_LFW_DL,Hindi,Qwen,0.0
10_Face_Recognition_FaceNet_LFW_DL,Hindi,Sonnet,5.555555555555556
10_Face_Recognition_FaceNet_LFW_DL,Japanese,DeepSeek,0.0
10_Face_Recognition_FaceNet_LFW_DL,Japanese,GPT-4o,33.333333333333336
10_Face_Recognition_FaceNet_LFW_DL,Japanese,GPT-5.4,0.0
10_Face_Recognition_FaceNet_LFW_DL,Japanese,Gemini,33.333333333333336
10_Face_Recognition_FaceNet_LFW_DL,Japanese,Qwen,0.0
10_Face_Recognition_FaceNet_LFW_DL,Japanese,Sonnet,16.666666666666668
10_Face_Recognition_FaceNet_LFW_DL,Spanish,DeepSeek,0.0
10_Face_Recognition_FaceNet_LFW_DL,Spanish,GPT-4o,0.0
10_Face_Recognition_FaceNet_LFW_DL,Spanish,GPT-5.4,5.555555555555556
10_Face_Recognition_FaceNet_LFW_DL,Spanish,Gemini,22.222222222222225
10_Face_Recognition_FaceNet_LFW_DL,Spanish,Qwen,0.0
10_Face_Recognition_FaceNet_LFW_DL,Spanish,Sonnet,16.666666666666668
10_Face_Recognition_FaceNet_LFW_DL,Swahili,DeepSeek,0.0
10_Face_Recognition_FaceNet_LFW_DL,Swahili,GPT-4o,27.777777777777782
10_Face_Recognition_FaceNet_LFW_DL,Swahili,GPT-5.4,11.111111111111112
10_Face_Recognition_FaceNet_LFW_DL,Swahili,Gemini,38.88888888888889
10_Face_Recognition_FaceNet_LFW_DL,Swahili,Qwen,0.0
10_Face_Recognition_FaceNet_LFW_DL,Swahili,Sonnet,0.0
10_Face_Recognition_FaceNet_LFW_DL,Turkish,DeepSeek,0.0
10_Face_Recognition_FaceNet_LFW_DL,Turkish,GPT-4o,44.44444444444445
10_Face_Recognition_FaceNet_LFW_DL,Turkish,GPT-5.4,11.111111111111112
10_Face_Recognition_FaceNet_LFW_DL,Turkish,Gemini,27.777777777777782
10_Face_Recognition_FaceNet_LFW_DL,Turkish,Qwen,0.0
10_Face_Recognition_FaceNet_LFW_DL,Turkish,Sonnet,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Arabic,DeepSeek,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Arabic,GPT-4o,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Arabic,GPT-5.4,11.111111111111112
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Arabic,Gemini,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Arabic,Qwen,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Arabic,Sonnet,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Chinese,DeepSeek,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Chinese,GPT-4o,44.44444444444445
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Chinese,GPT-5.4,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Chinese,Gemini,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Chinese,Qwen,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Chinese,Sonnet,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,English,DeepSeek,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,English,GPT-4o,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,English,GPT-5.4,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,English,Gemini,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,English,Qwen,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,English,Sonnet,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Hindi,DeepSeek,22.222222222222225
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Hindi,GPT-4o,27.777777777777782
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Hindi,GPT-5.4,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Hindi,Gemini,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Hindi,Qwen,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Hindi,Sonnet,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Japanese,DeepSeek,5.555555555555556
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Japanese,GPT-4o,11.111111111111112
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Japanese,GPT-5.4,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Japanese,Gemini,33.333333333333336
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Japanese,Qwen,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Japanese,Sonnet,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Spanish,DeepSeek,11.111111111111112
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Spanish,GPT-4o,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Spanish,GPT-5.4,11.111111111111112
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Spanish,Gemini,27.777777777777782
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Spanish,Qwen,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Spanish,Sonnet,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Swahili,DeepSeek,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Swahili,GPT-4o,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Swahili,GPT-5.4,11.111111111111112
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Swahili,Gemini,22.222222222222225
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Swahili,Qwen,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Swahili,Sonnet,16.666666666666668
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Turkish,DeepSeek,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Turkish,GPT-4o,61.111111111111114
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Turkish,GPT-5.4,5.555555555555556
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Turkish,Gemini,22.222222222222225
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Turkish,Qwen,0.0
11_House_Price_Prediction_LinearRegression_BostonHousing_ML,Turkish,Sonnet,16.666666666666668
12_Spam_Detection_SVM_Enron_ML,Arabic,DeepSeek,0.0
12_Spam_Detection_SVM_Enron_ML,Arabic,GPT-4o,9.523809523809524
12_Spam_Detection_SVM_Enron_ML,Arabic,GPT-5.4,9.523809523809524
12_Spam_Detection_SVM_Enron_ML,Arabic,Gemini,23.80952380952381
12_Spam_Detection_SVM_Enron_ML,Arabic,Qwen,0.0
12_Spam_Detection_SVM_Enron_ML,Arabic,Sonnet,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,Chinese,DeepSeek,9.523809523809524
12_Spam_Detection_SVM_Enron_ML,Chinese,GPT-4o,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,Chinese,GPT-5.4,4.761904761904762
12_Spam_Detection_SVM_Enron_ML,Chinese,Gemini,19.047619047619047
12_Spam_Detection_SVM_Enron_ML,Chinese,Qwen,0.0
12_Spam_Detection_SVM_Enron_ML,Chinese,Sonnet,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,English,DeepSeek,0.0
12_Spam_Detection_SVM_Enron_ML,English,GPT-4o,19.047619047619047
12_Spam_Detection_SVM_Enron_ML,English,GPT-5.4,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,English,Gemini,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,English,Qwen,0.0
12_Spam_Detection_SVM_Enron_ML,English,Sonnet,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,Hindi,DeepSeek,19.047619047619047
12_Spam_Detection_SVM_Enron_ML,Hindi,GPT-4o,52.38095238095238
12_Spam_Detection_SVM_Enron_ML,Hindi,GPT-5.4,19.047619047619047
12_Spam_Detection_SVM_Enron_ML,Hindi,Gemini,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,Hindi,Qwen,0.0
12_Spam_Detection_SVM_Enron_ML,Hindi,Sonnet,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,Japanese,DeepSeek,4.761904761904762
12_Spam_Detection_SVM_Enron_ML,Japanese,GPT-4o,23.80952380952381
12_Spam_Detection_SVM_Enron_ML,Japanese,GPT-5.4,0.0
12_Spam_Detection_SVM_Enron_ML,Japanese,Gemini,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,Japanese,Qwen,9.523809523809524
12_Spam_Detection_SVM_Enron_ML,Japanese,Sonnet,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,Spanish,DeepSeek,9.523809523809524
12_Spam_Detection_SVM_Enron_ML,Spanish,GPT-4o,0.0
12_Spam_Detection_SVM_Enron_ML,Spanish,GPT-5.4,9.523809523809524
12_Spam_Detection_SVM_Enron_ML,Spanish,Gemini,23.80952380952381
12_Spam_Detection_SVM_Enron_ML,Spanish,Qwen,0.0
12_Spam_Detection_SVM_Enron_ML,Spanish,Sonnet,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,Swahili,DeepSeek,0.0
12_Spam_Detection_SVM_Enron_ML,Swahili,GPT-4o,23.80952380952381
12_Spam_Detection_SVM_Enron_ML,Swahili,GPT-5.4,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,Swahili,Gemini,33.333333333333336
12_Spam_Detection_SVM_Enron_ML,Swahili,Qwen,0.0
12_Spam_Detection_SVM_Enron_ML,Swahili,Sonnet,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,Turkish,DeepSeek,9.523809523809524
12_Spam_Detection_SVM_Enron_ML,Turkish,GPT-4o,47.61904761904762
12_Spam_Detection_SVM_Enron_ML,Turkish,GPT-5.4,9.523809523809524
12_Spam_Detection_SVM_Enron_ML,Turkish,Gemini,14.285714285714286
12_Spam_Detection_SVM_Enron_ML,Turkish,Qwen,0.0
12_Spam_Detection_SVM_Enron_ML,Turkish,Sonnet,14.285714285714286
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Arabic,DeepSeek,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Arabic,GPT-4o,4.761904761904762
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Arabic,GPT-5.4,28.571428571428573
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Arabic,Gemini,85.71428571428571
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Arabic,Qwen,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Arabic,Sonnet,4.761904761904762
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Chinese,DeepSeek,9.523809523809524
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Chinese,GPT-4o,38.095238095238095
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Chinese,GPT-5.4,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Chinese,Gemini,80.95238095238095
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Chinese,Qwen,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Chinese,Sonnet,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,English,DeepSeek,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,English,GPT-4o,19.047619047619047
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,English,GPT-5.4,4.761904761904762
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,English,Gemini,66.66666666666667
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,English,Qwen,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,English,Sonnet,14.285714285714286
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Hindi,DeepSeek,9.523809523809524
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Hindi,GPT-4o,23.80952380952381
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Hindi,GPT-5.4,23.80952380952381
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Hindi,Gemini,80.95238095238095
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Hindi,Qwen,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Hindi,Sonnet,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Japanese,DeepSeek,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Japanese,GPT-4o,4.761904761904762
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Japanese,GPT-5.4,14.285714285714286
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Japanese,Gemini,61.904761904761905
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Japanese,Qwen,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Japanese,Sonnet,14.285714285714286
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Spanish,DeepSeek,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Spanish,GPT-4o,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Spanish,GPT-5.4,19.047619047619047
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Spanish,Gemini,71.42857142857143
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Spanish,Qwen,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Spanish,Sonnet,19.047619047619047
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Swahili,DeepSeek,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Swahili,GPT-4o,4.761904761904762
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Swahili,GPT-5.4,28.57142857142857
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Swahili,Gemini,66.66666666666667
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Swahili,Qwen,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Swahili,Sonnet,38.095238095238095
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Turkish,DeepSeek,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Turkish,GPT-4o,38.095238095238095
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Turkish,GPT-5.4,28.57142857142857
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Turkish,Gemini,76.19047619047619
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Turkish,Qwen,0.0
13_Style_Transfer_Perceptual_Loss_CustomImages_DL,Turkish,Sonnet,0.0
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Arabic,DeepSeek,4.761904761904762
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Arabic,GPT-4o,14.285714285714286
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Arabic,GPT-5.4,4.761904761904762
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Arabic,Gemini,38.095238095238095
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Arabic,Qwen,0.0
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Arabic,Sonnet,14.285714285714286
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Chinese,DeepSeek,14.285714285714286
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Chinese,GPT-4o,23.80952380952381
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Chinese,GPT-5.4,0.0
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Chinese,Gemini,28.571428571428573
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Chinese,Qwen,0.0
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Chinese,Sonnet,14.285714285714286
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,English,DeepSeek,0.0
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,English,GPT-4o,42.857142857142854
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,English,GPT-5.4,0.0
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,English,Gemini,19.047619047619047
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,English,Qwen,0.0
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,English,Sonnet,14.285714285714286
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Hindi,DeepSeek,14.285714285714286
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Hindi,GPT-4o,52.38095238095238
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Hindi,GPT-5.4,9.523809523809524
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Hindi,Gemini,28.57142857142857
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Hindi,Qwen,0.0
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Hindi,Sonnet,14.285714285714286
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Japanese,DeepSeek,9.523809523809524
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Japanese,GPT-4o,4.761904761904762
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Japanese,GPT-5.4,4.761904761904762
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Japanese,Gemini,19.047619047619047
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Japanese,Qwen,4.761904761904762
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Japanese,Sonnet,14.285714285714286
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Spanish,DeepSeek,4.761904761904762
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Spanish,GPT-4o,0.0
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Spanish,GPT-5.4,9.523809523809524
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Spanish,Gemini,19.047619047619047
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Spanish,Qwen,0.0
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Spanish,Sonnet,14.285714285714286
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Swahili,DeepSeek,0.0
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Swahili,GPT-4o,4.761904761904762
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Swahili,GPT-5.4,9.523809523809524
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Swahili,Gemini,23.80952380952381
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Swahili,Qwen,0.0
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Swahili,Sonnet,14.285714285714286
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Turkish,DeepSeek,9.523809523809524
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Turkish,GPT-4o,52.38095238095238
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Turkish,GPT-5.4,9.523809523809524
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Turkish,Gemini,33.333333333333336
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Turkish,Qwen,0.0
14_Customer_Churn_Prediction_LogisticRegression_Telco_ML,Turkish,Sonnet,14.285714285714286
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Arabic,DeepSeek,16.666666666666668
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Arabic,GPT-4o,16.666666666666668
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Arabic,GPT-5.4,44.44444444444445
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Arabic,Gemini,77.77777777777777
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Arabic,Qwen,16.666666666666668
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Arabic,Sonnet,27.777777777777782
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Chinese,DeepSeek,22.222222222222225
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Chinese,GPT-4o,55.555555555555564
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Chinese,GPT-5.4,33.333333333333336
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Chinese,Gemini,44.44444444444445
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Chinese,Qwen,16.666666666666668
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Chinese,Sonnet,22.222222222222225
15_Image_Captioning_ShowAndTell_Flickr8k_DL,English,DeepSeek,16.666666666666668
15_Image_Captioning_ShowAndTell_Flickr8k_DL,English,GPT-4o,72.22222222222223
15_Image_Captioning_ShowAndTell_Flickr8k_DL,English,GPT-5.4,16.666666666666668
15_Image_Captioning_ShowAndTell_Flickr8k_DL,English,Gemini,44.44444444444445
15_Image_Captioning_ShowAndTell_Flickr8k_DL,English,Qwen,16.666666666666668
15_Image_Captioning_ShowAndTell_Flickr8k_DL,English,Sonnet,33.333333333333336
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Hindi,DeepSeek,22.222222222222225
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Hindi,GPT-4o,55.555555555555564
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Hindi,GPT-5.4,33.333333333333336
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Hindi,Gemini,83.33333333333333
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Hindi,Qwen,16.666666666666668
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Hindi,Sonnet,27.777777777777782
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Japanese,DeepSeek,16.666666666666668
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Japanese,GPT-4o,27.777777777777782
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Japanese,GPT-5.4,16.666666666666668
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Japanese,Gemini,55.555555555555564
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Japanese,Qwen,38.88888888888889
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Japanese,Sonnet,27.777777777777782
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Spanish,DeepSeek,27.777777777777782
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Spanish,GPT-4o,22.222222222222225
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Spanish,GPT-5.4,33.333333333333336
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Spanish,Gemini,50.0
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Spanish,Qwen,5.555555555555556
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Spanish,Sonnet,22.222222222222225
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Swahili,DeepSeek,27.777777777777782
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Swahili,GPT-4o,27.777777777777782
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Swahili,GPT-5.4,44.44444444444445
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Swahili,Gemini,66.66666666666667
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Swahili,Qwen,16.666666666666668
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Swahili,Sonnet,22.222222222222225
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Turkish,DeepSeek,27.777777777777782
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Turkish,GPT-4o,50.0
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Turkish,GPT-5.4,38.88888888888889
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Turkish,Gemini,44.44444444444445
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Turkish,Qwen,16.666666666666668
15_Image_Captioning_ShowAndTell_Flickr8k_DL,Turkish,Sonnet,27.777777777777782
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Arabic,DeepSeek,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Arabic,GPT-4o,4.761904761904762
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Arabic,GPT-5.4,4.761904761904762
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Arabic,Gemini,23.80952380952381
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Arabic,Qwen,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Arabic,Sonnet,4.761904761904762
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Chinese,DeepSeek,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Chinese,GPT-4o,33.333333333333336
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Chinese,GPT-5.4,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Chinese,Gemini,14.285714285714286
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Chinese,Qwen,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Chinese,Sonnet,14.285714285714286
16_Credit_Scoring_DecisionTree_GermanCredit_ML,English,DeepSeek,9.523809523809524
16_Credit_Scoring_DecisionTree_GermanCredit_ML,English,GPT-4o,42.857142857142854
16_Credit_Scoring_DecisionTree_GermanCredit_ML,English,GPT-5.4,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,English,Gemini,14.285714285714286
16_Credit_Scoring_DecisionTree_GermanCredit_ML,English,Qwen,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,English,Sonnet,9.523809523809524
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Hindi,DeepSeek,14.285714285714286
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Hindi,GPT-4o,42.85714285714286
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Hindi,GPT-5.4,9.523809523809524
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Hindi,Gemini,38.095238095238095
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Hindi,Qwen,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Hindi,Sonnet,9.523809523809524
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Japanese,DeepSeek,4.761904761904762
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Japanese,GPT-4o,9.523809523809524
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Japanese,GPT-5.4,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Japanese,Gemini,23.80952380952381
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Japanese,Qwen,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Japanese,Sonnet,14.285714285714286
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Spanish,DeepSeek,4.761904761904762
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Spanish,GPT-4o,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Spanish,GPT-5.4,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Spanish,Gemini,14.285714285714286
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Spanish,Qwen,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Spanish,Sonnet,14.285714285714286
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Swahili,DeepSeek,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Swahili,GPT-4o,4.761904761904762
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Swahili,GPT-5.4,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Swahili,Gemini,23.80952380952381
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Swahili,Qwen,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Swahili,Sonnet,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Turkish,DeepSeek,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Turkish,GPT-4o,42.857142857142854
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Turkish,GPT-5.4,9.523809523809524
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Turkish,Gemini,23.80952380952381
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Turkish,Qwen,0.0
16_Credit_Scoring_DecisionTree_GermanCredit_ML,Turkish,Sonnet,14.285714285714286
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Arabic,DeepSeek,7.407407407407407
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Arabic,GPT-4o,25.925925925925924
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Arabic,GPT-5.4,18.51851851851852
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Arabic,Gemini,55.555555555555564
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Arabic,Qwen,0.0
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Arabic,Sonnet,22.222222222222218
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Chinese,DeepSeek,18.51851851851852
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Chinese,GPT-4o,33.333333333333336
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Chinese,GPT-5.4,0.0
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Chinese,Gemini,44.444444444444436
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Chinese,Qwen,0.0
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Chinese,Sonnet,18.51851851851852
17_Heart_Disease_Prediction_XGBoost_UCI_ML,English,DeepSeek,7.407407407407407
17_Heart_Disease_Prediction_XGBoost_UCI_ML,English,GPT-4o,48.14814814814815
17_Heart_Disease_Prediction_XGBoost_UCI_ML,English,GPT-5.4,0.0
17_Heart_Disease_Prediction_XGBoost_UCI_ML,English,Gemini,44.44444444444445
17_Heart_Disease_Prediction_XGBoost_UCI_ML,English,Qwen,0.0
17_Heart_Disease_Prediction_XGBoost_UCI_ML,English,Sonnet,22.222222222222218
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Hindi,DeepSeek,22.222222222222225
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Hindi,GPT-4o,29.62962962962963
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Hindi,GPT-5.4,22.222222222222225
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Hindi,Gemini,62.96296296296296
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Hindi,Qwen,0.0
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Hindi,Sonnet,18.51851851851852
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Japanese,DeepSeek,7.407407407407407
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Japanese,GPT-4o,14.814814814814815
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Japanese,GPT-5.4,14.814814814814815
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Japanese,Gemini,62.96296296296297
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Japanese,Qwen,18.51851851851852
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Japanese,Sonnet,22.222222222222218
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Spanish,DeepSeek,14.814814814814815
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Spanish,GPT-4o,14.814814814814815
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Spanish,GPT-5.4,18.51851851851852
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Spanish,Gemini,48.14814814814815
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Spanish,Qwen,0.0
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Spanish,Sonnet,22.222222222222218
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Swahili,DeepSeek,11.111111111111109
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Swahili,GPT-4o,25.925925925925924
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Swahili,GPT-5.4,33.333333333333336
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Swahili,Gemini,51.85185185185185
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Swahili,Qwen,0.0
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Swahili,Sonnet,22.222222222222218
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Turkish,DeepSeek,7.407407407407407
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Turkish,GPT-4o,33.333333333333336
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Turkish,GPT-5.4,14.814814814814815
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Turkish,Gemini,40.74074074074074
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Turkish,Qwen,0.0
17_Heart_Disease_Prediction_XGBoost_UCI_ML,Turkish,Sonnet,22.222222222222218
18_Image_Enhancement_SRGAN_DIV2K_DL,Arabic,DeepSeek,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,Arabic,GPT-4o,22.222222222222225
18_Image_Enhancement_SRGAN_DIV2K_DL,Arabic,GPT-5.4,27.777777777777782
18_Image_Enhancement_SRGAN_DIV2K_DL,Arabic,Gemini,83.33333333333333
18_Image_Enhancement_SRGAN_DIV2K_DL,Arabic,Qwen,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,Arabic,Sonnet,5.555555555555556
18_Image_Enhancement_SRGAN_DIV2K_DL,Chinese,DeepSeek,11.111111111111112
18_Image_Enhancement_SRGAN_DIV2K_DL,Chinese,GPT-4o,38.88888888888889
18_Image_Enhancement_SRGAN_DIV2K_DL,Chinese,GPT-5.4,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,Chinese,Gemini,61.111111111111114
18_Image_Enhancement_SRGAN_DIV2K_DL,Chinese,Qwen,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,Chinese,Sonnet,11.111111111111112
18_Image_Enhancement_SRGAN_DIV2K_DL,English,DeepSeek,5.555555555555556
18_Image_Enhancement_SRGAN_DIV2K_DL,English,GPT-4o,50.0
18_Image_Enhancement_SRGAN_DIV2K_DL,English,GPT-5.4,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,English,Gemini,61.111111111111114
18_Image_Enhancement_SRGAN_DIV2K_DL,English,Qwen,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,English,Sonnet,33.333333333333336
18_Image_Enhancement_SRGAN_DIV2K_DL,Hindi,DeepSeek,5.555555555555556
18_Image_Enhancement_SRGAN_DIV2K_DL,Hindi,GPT-4o,55.555555555555564
18_Image_Enhancement_SRGAN_DIV2K_DL,Hindi,GPT-5.4,27.777777777777782
18_Image_Enhancement_SRGAN_DIV2K_DL,Hindi,Gemini,83.33333333333333
18_Image_Enhancement_SRGAN_DIV2K_DL,Hindi,Qwen,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,Hindi,Sonnet,5.555555555555556
18_Image_Enhancement_SRGAN_DIV2K_DL,Japanese,DeepSeek,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,Japanese,GPT-4o,27.777777777777782
18_Image_Enhancement_SRGAN_DIV2K_DL,Japanese,GPT-5.4,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,Japanese,Gemini,72.22222222222223
18_Image_Enhancement_SRGAN_DIV2K_DL,Japanese,Qwen,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,Japanese,Sonnet,16.666666666666668
18_Image_Enhancement_SRGAN_DIV2K_DL,Spanish,DeepSeek,5.555555555555556
18_Image_Enhancement_SRGAN_DIV2K_DL,Spanish,GPT-4o,16.666666666666668
18_Image_Enhancement_SRGAN_DIV2K_DL,Spanish,GPT-5.4,16.666666666666668
18_Image_Enhancement_SRGAN_DIV2K_DL,Spanish,Gemini,72.22222222222223
18_Image_Enhancement_SRGAN_DIV2K_DL,Spanish,Qwen,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,Spanish,Sonnet,16.666666666666668
18_Image_Enhancement_SRGAN_DIV2K_DL,Swahili,DeepSeek,11.111111111111112
18_Image_Enhancement_SRGAN_DIV2K_DL,Swahili,GPT-4o,55.555555555555564
18_Image_Enhancement_SRGAN_DIV2K_DL,Swahili,GPT-5.4,22.222222222222225
18_Image_Enhancement_SRGAN_DIV2K_DL,Swahili,Gemini,50.0
18_Image_Enhancement_SRGAN_DIV2K_DL,Swahili,Qwen,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,Swahili,Sonnet,11.111111111111112
18_Image_Enhancement_SRGAN_DIV2K_DL,Turkish,DeepSeek,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,Turkish,GPT-4o,38.88888888888889
18_Image_Enhancement_SRGAN_DIV2K_DL,Turkish,GPT-5.4,27.777777777777782
18_Image_Enhancement_SRGAN_DIV2K_DL,Turkish,Gemini,72.22222222222223
18_Image_Enhancement_SRGAN_DIV2K_DL,Turkish,Qwen,0.0
18_Image_Enhancement_SRGAN_DIV2K_DL,Turkish,Sonnet,11.111111111111112
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Arabic,DeepSeek,9.523809523809524
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Arabic,GPT-4o,23.80952380952381
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Arabic,GPT-5.4,9.523809523809524
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Arabic,Gemini,61.904761904761905
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Arabic,Qwen,0.0
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Arabic,Sonnet,28.571428571428573
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Chinese,DeepSeek,33.333333333333336
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Chinese,GPT-4o,38.095238095238095
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Chinese,GPT-5.4,0.0
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Chinese,Gemini,57.142857142857146
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Chinese,Qwen,0.0
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Chinese,Sonnet,28.571428571428573
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,English,DeepSeek,19.047619047619047
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,English,GPT-4o,38.095238095238095
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,English,GPT-5.4,0.0
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,English,Gemini,71.42857142857143
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,English,Qwen,0.0
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,English,Sonnet,28.571428571428573
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Hindi,DeepSeek,28.571428571428573
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Hindi,GPT-4o,42.857142857142854
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Hindi,GPT-5.4,28.57142857142857
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Hindi,Gemini,85.71428571428571
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Hindi,Qwen,0.0
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Hindi,Sonnet,28.571428571428573
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Japanese,DeepSeek,23.80952380952381
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Japanese,GPT-4o,14.285714285714286
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Japanese,GPT-5.4,9.523809523809524
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Japanese,Gemini,85.71428571428571
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Japanese,Qwen,0.0
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Japanese,Sonnet,28.571428571428573
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Spanish,DeepSeek,19.047619047619047
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Spanish,GPT-4o,0.0
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Spanish,GPT-5.4,23.80952380952381
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Spanish,Gemini,71.42857142857143
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Spanish,Qwen,0.0
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Spanish,Sonnet,23.80952380952381
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Swahili,DeepSeek,19.047619047619047
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Swahili,GPT-4o,19.047619047619047
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Swahili,GPT-5.4,28.571428571428573
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Swahili,Gemini,57.142857142857146
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Swahili,Qwen,0.0
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Swahili,Sonnet,28.571428571428573
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Turkish,DeepSeek,19.047619047619047
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Turkish,GPT-4o,42.857142857142854
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Turkish,GPT-5.4,14.285714285714286
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Turkish,Gemini,66.66666666666667
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Turkish,Qwen,0.0
19_Time_Series_Forecasting_Seq2Seq_LSTM_Rossmann_ML,Turkish,Sonnet,28.571428571428573
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Arabic,DeepSeek,0.0
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Arabic,GPT-4o,14.285714285714286
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Arabic,GPT-5.4,4.761904761904762
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Arabic,Gemini,28.571428571428573
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Arabic,Qwen,0.0
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Arabic,Sonnet,14.285714285714286
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Chinese,DeepSeek,9.523809523809524
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Chinese,GPT-4o,0.0
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Chinese,GPT-5.4,0.0
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Chinese,Gemini,19.047619047619047
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Chinese,Qwen,0.0
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Chinese,Sonnet,14.285714285714286
20_Car_Price_Prediction_RandomForest_CarPrices_ML,English,DeepSeek,9.523809523809524
20_Car_Price_Prediction_RandomForest_CarPrices_ML,English,GPT-4o,38.095238095238095
20_Car_Price_Prediction_RandomForest_CarPrices_ML,English,GPT-5.4,0.0
20_Car_Price_Prediction_RandomForest_CarPrices_ML,English,Gemini,19.047619047619047
20_Car_Price_Prediction_RandomForest_CarPrices_ML,English,Qwen,0.0
20_Car_Price_Prediction_RandomForest_CarPrices_ML,English,Sonnet,14.285714285714286
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Hindi,DeepSeek,9.523809523809524
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Hindi,GPT-4o,33.333333333333336
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Hindi,GPT-5.4,14.285714285714286
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Hindi,Gemini,19.047619047619047
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Hindi,Qwen,0.0
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Hindi,Sonnet,14.285714285714286
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Japanese,DeepSeek,9.523809523809524
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Japanese,GPT-4o,4.761904761904762
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Japanese,GPT-5.4,4.761904761904762
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Japanese,Gemini,14.285714285714286
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Japanese,Qwen,4.761904761904762
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Japanese,Sonnet,14.285714285714286
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Spanish,DeepSeek,9.523809523809524
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Spanish,GPT-4o,4.761904761904762
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Spanish,GPT-5.4,4.761904761904762
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Spanish,Gemini,23.80952380952381
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Spanish,Qwen,0.0
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Spanish,Sonnet,14.285714285714286
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Swahili,DeepSeek,0.0
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Swahili,GPT-4o,9.523809523809524
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Swahili,GPT-5.4,4.761904761904762
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Swahili,Gemini,14.285714285714286
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Swahili,Qwen,0.0
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Swahili,Sonnet,14.285714285714286
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Turkish,DeepSeek,4.761904761904762
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Turkish,GPT-4o,23.80952380952381
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Turkish,GPT-5.4,0.0
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Turkish,Gemini,19.047619047619047
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Turkish,Qwen,0.0
20_Car_Price_Prediction_RandomForest_CarPrices_ML,Turkish,Sonnet,14.285714285714286
21_Iris_Classification_SVM_Iris_ML,Arabic,DeepSeek,0.0
21_Iris_Classification_SVM_Iris_ML,Arabic,GPT-4o,19.047619047619047
21_Iris_Classification_SVM_Iris_ML,Arabic,GPT-5.4,9.523809523809524
21_Iris_Classification_SVM_Iris_ML,Arabic,Gemini,33.333333333333336
21_Iris_Classification_SVM_Iris_ML,Arabic,Qwen,0.0
21_Iris_Classification_SVM_Iris_ML,Arabic,Sonnet,14.285714285714286
21_Iris_Classification_SVM_Iris_ML,Chinese,DeepSeek,4.761904761904762
21_Iris_Classification_SVM_Iris_ML,Chinese,GPT-4o,38.095238095238095
21_Iris_Classification_SVM_Iris_ML,Chinese,GPT-5.4,0.0
21_Iris_Classification_SVM_Iris_ML,Chinese,Gemini,28.571428571428573
21_Iris_Classification_SVM_Iris_ML,Chinese,Qwen,0.0
21_Iris_Classification_SVM_Iris_ML,Chinese,Sonnet,14.285714285714286
21_Iris_Classification_SVM_Iris_ML,English,DeepSeek,4.761904761904762
21_Iris_Classification_SVM_Iris_ML,English,GPT-4o,28.57142857142857
21_Iris_Classification_SVM_Iris_ML,English,GPT-5.4,0.0
21_Iris_Classification_SVM_Iris_ML,English,Gemini,28.571428571428573
21_Iris_Classification_SVM_Iris_ML,English,Qwen,0.0
21_Iris_Classification_SVM_Iris_ML,English,Sonnet,14.285714285714286
21_Iris_Classification_SVM_Iris_ML,Hindi,DeepSeek,0.0
21_Iris_Classification_SVM_Iris_ML,Hindi,GPT-4o,38.095238095238095
21_Iris_Classification_SVM_Iris_ML,Hindi,GPT-5.4,19.047619047619047
21_Iris_Classification_SVM_Iris_ML,Hindi,Gemini,52.38095238095238
21_Iris_Classification_SVM_Iris_ML,Hindi,Qwen,0.0
21_Iris_Classification_SVM_Iris_ML,Hindi,Sonnet,14.285714285714286
21_Iris_Classification_SVM_Iris_ML,Japanese,DeepSeek,4.761904761904762
21_Iris_Classification_SVM_Iris_ML,Japanese,GPT-4o,47.61904761904762
21_Iris_Classification_SVM_Iris_ML,Japanese,GPT-5.4,4.761904761904762
21_Iris_Classification_SVM_Iris_ML,Japanese,Gemini,38.095238095238095
21_Iris_Classification_SVM_Iris_ML,Japanese,Qwen,0.0
21_Iris_Classification_SVM_Iris_ML,Japanese,Sonnet,14.285714285714286
21_Iris_Classification_SVM_Iris_ML,Spanish,DeepSeek,0.0
21_Iris_Classification_SVM_Iris_ML,Spanish,GPT-4o,4.761904761904762
21_Iris_Classification_SVM_Iris_ML,Spanish,GPT-5.4,23.80952380952381
21_Iris_Classification_SVM_Iris_ML,Spanish,Gemini,28.571428571428573
21_Iris_Classification_SVM_Iris_ML,Spanish,Qwen,0.0
21_Iris_Classification_SVM_Iris_ML,Spanish,Sonnet,14.285714285714286
21_Iris_Classification_SVM_Iris_ML,Swahili,DeepSeek,0.0
21_Iris_Classification_SVM_Iris_ML,Swahili,GPT-4o,23.80952380952381
21_Iris_Classification_SVM_Iris_ML,Swahili,GPT-5.4,9.523809523809524
21_Iris_Classification_SVM_Iris_ML,Swahili,Gemini,28.571428571428573
21_Iris_Classification_SVM_Iris_ML,Swahili,Qwen,0.0
21_Iris_Classification_SVM_Iris_ML,Swahili,Sonnet,14.285714285714286
21_Iris_Classification_SVM_Iris_ML,Turkish,DeepSeek,4.761904761904762
21_Iris_Classification_SVM_Iris_ML,Turkish,GPT-4o,38.095238095238095
21_Iris_Classification_SVM_Iris_ML,Turkish,GPT-5.4,9.523809523809524
21_Iris_Classification_SVM_Iris_ML,Turkish,Gemini,52.38095238095238
21_Iris_Classification_SVM_Iris_ML,Turkish,Qwen,0.0
21_Iris_Classification_SVM_Iris_ML,Turkish,Sonnet,14.285714285714286
22_Sentiment_Analysis_LSTM_IMDb_DL,Arabic,DeepSeek,14.285714285714286
22_Sentiment_Analysis_LSTM_IMDb_DL,Arabic,GPT-4o,28.571428571428573
22_Sentiment_Analysis_LSTM_IMDb_DL,Arabic,GPT-5.4,23.80952380952381
22_Sentiment_Analysis_LSTM_IMDb_DL,Arabic,Gemini,66.66666666666667
22_Sentiment_Analysis_LSTM_IMDb_DL,Arabic,Qwen,4.761904761904762
22_Sentiment_Analysis_LSTM_IMDb_DL,Arabic,Sonnet,28.571428571428573
22_Sentiment_Analysis_LSTM_IMDb_DL,Chinese,DeepSeek,14.285714285714286
22_Sentiment_Analysis_LSTM_IMDb_DL,Chinese,GPT-4o,33.333333333333336
22_Sentiment_Analysis_LSTM_IMDb_DL,Chinese,GPT-5.4,14.285714285714286
22_Sentiment_Analysis_LSTM_IMDb_DL,Chinese,Gemini,33.333333333333336
22_Sentiment_Analysis_LSTM_IMDb_DL,Chinese,Qwen,0.0
22_Sentiment_Analysis_LSTM_IMDb_DL,Chinese,Sonnet,9.523809523809524
22_Sentiment_Analysis_LSTM_IMDb_DL,English,DeepSeek,23.80952380952381
22_Sentiment_Analysis_LSTM_IMDb_DL,English,GPT-4o,66.66666666666667
22_Sentiment_Analysis_LSTM_IMDb_DL,English,GPT-5.4,14.285714285714286
22_Sentiment_Analysis_LSTM_IMDb_DL,English,Gemini,57.142857142857146
22_Sentiment_Analysis_LSTM_IMDb_DL,English,Qwen,4.761904761904762
22_Sentiment_Analysis_LSTM_IMDb_DL,English,Sonnet,28.571428571428573
22_Sentiment_Analysis_LSTM_IMDb_DL,Hindi,DeepSeek,28.571428571428573
22_Sentiment_Analysis_LSTM_IMDb_DL,Hindi,GPT-4o,52.38095238095238
22_Sentiment_Analysis_LSTM_IMDb_DL,Hindi,GPT-5.4,19.047619047619047
22_Sentiment_Analysis_LSTM_IMDb_DL,Hindi,Gemini,66.66666666666667
22_Sentiment_Analysis_LSTM_IMDb_DL,Hindi,Qwen,4.761904761904762
22_Sentiment_Analysis_LSTM_IMDb_DL,Hindi,Sonnet,23.80952380952381
22_Sentiment_Analysis_LSTM_IMDb_DL,Japanese,DeepSeek,23.80952380952381
22_Sentiment_Analysis_LSTM_IMDb_DL,Japanese,GPT-4o,33.333333333333336
22_Sentiment_Analysis_LSTM_IMDb_DL,Japanese,GPT-5.4,14.285714285714286
22_Sentiment_Analysis_LSTM_IMDb_DL,Japanese,Gemini,57.142857142857146
22_Sentiment_Analysis_LSTM_IMDb_DL,Japanese,Qwen,4.761904761904762
22_Sentiment_Analysis_LSTM_IMDb_DL,Japanese,Sonnet,28.571428571428573
22_Sentiment_Analysis_LSTM_IMDb_DL,Spanish,DeepSeek,19.047619047619047
22_Sentiment_Analysis_LSTM_IMDb_DL,Spanish,GPT-4o,0.0
22_Sentiment_Analysis_LSTM_IMDb_DL,Spanish,GPT-5.4,52.38095238095238
22_Sentiment_Analysis_LSTM_IMDb_DL,Spanish,Gemini,61.904761904761905
22_Sentiment_Analysis_LSTM_IMDb_DL,Spanish,Qwen,0.0
22_Sentiment_Analysis_LSTM_IMDb_DL,Spanish,Sonnet,23.80952380952381
22_Sentiment_Analysis_LSTM_IMDb_DL,Swahili,DeepSeek,14.285714285714286
22_Sentiment_Analysis_LSTM_IMDb_DL,Swahili,GPT-4o,38.095238095238095
22_Sentiment_Analysis_LSTM_IMDb_DL,Swahili,GPT-5.4,38.095238095238095
22_Sentiment_Analysis_LSTM_IMDb_DL,Swahili,Gemini,57.142857142857146
22_Sentiment_Analysis_LSTM_IMDb_DL,Swahili,Qwen,0.0
22_Sentiment_Analysis_LSTM_IMDb_DL,Swahili,Sonnet,19.047619047619047
22_Sentiment_Analysis_LSTM_IMDb_DL,Turkish,DeepSeek,28.571428571428573
22_Sentiment_Analysis_LSTM_IMDb_DL,Turkish,GPT-4o,42.85714285714286
22_Sentiment_Analysis_LSTM_IMDb_DL,Turkish,GPT-5.4,19.047619047619047
22_Sentiment_Analysis_LSTM_IMDb_DL,Turkish,Gemini,57.142857142857146
22_Sentiment_Analysis_LSTM_IMDb_DL,Turkish,Qwen,0.0
22_Sentiment_Analysis_LSTM_IMDb_DL,Turkish,Sonnet,28.571428571428573
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Arabic,DeepSeek,4.761904761904762
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Arabic,GPT-4o,9.523809523809524
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Arabic,GPT-5.4,4.761904761904762
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Arabic,Gemini,28.571428571428573
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Arabic,Qwen,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Arabic,Sonnet,14.285714285714286
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Chinese,DeepSeek,4.761904761904762
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Chinese,GPT-4o,23.80952380952381
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Chinese,GPT-5.4,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Chinese,Gemini,19.047619047619047
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Chinese,Qwen,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Chinese,Sonnet,14.285714285714286
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,English,DeepSeek,4.761904761904762
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,English,GPT-4o,61.904761904761905
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,English,GPT-5.4,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,English,Gemini,28.571428571428573
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,English,Qwen,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,English,Sonnet,14.285714285714286
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Hindi,DeepSeek,4.761904761904762
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Hindi,GPT-4o,33.333333333333336
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Hindi,GPT-5.4,9.523809523809524
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Hindi,Gemini,33.333333333333336
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Hindi,Qwen,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Hindi,Sonnet,14.285714285714286
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Japanese,DeepSeek,4.761904761904762
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Japanese,GPT-4o,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Japanese,GPT-5.4,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Japanese,Gemini,38.095238095238095
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Japanese,Qwen,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Japanese,Sonnet,14.285714285714286
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Spanish,DeepSeek,4.761904761904762
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Spanish,GPT-4o,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Spanish,GPT-5.4,4.761904761904762
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Spanish,Gemini,28.571428571428573
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Spanish,Qwen,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Spanish,Sonnet,14.285714285714286
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Swahili,DeepSeek,4.761904761904762
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Swahili,GPT-4o,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Swahili,GPT-5.4,14.285714285714286
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Swahili,Gemini,28.571428571428573
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Swahili,Qwen,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Swahili,Sonnet,14.285714285714286
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Turkish,DeepSeek,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Turkish,GPT-4o,14.285714285714286
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Turkish,GPT-5.4,4.761904761904762
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Turkish,Gemini,33.333333333333336
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Turkish,Qwen,0.0
23_Wine_Quality_Prediction_DecisionTree_WineQuality_ML,Turkish,Sonnet,14.285714285714286
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Arabic,DeepSeek,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Arabic,GPT-4o,4.761904761904762
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Arabic,GPT-5.4,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Arabic,Gemini,28.571428571428573
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Arabic,Qwen,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Arabic,Sonnet,14.285714285714286
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Chinese,DeepSeek,4.761904761904762
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Chinese,GPT-4o,19.047619047619047
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Chinese,GPT-5.4,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Chinese,Gemini,19.047619047619047
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Chinese,Qwen,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Chinese,Sonnet,14.285714285714286
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,English,DeepSeek,9.523809523809524
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,English,GPT-4o,28.571428571428573
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,English,GPT-5.4,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,English,Gemini,14.285714285714286
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,English,Qwen,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,English,Sonnet,14.285714285714286
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Hindi,DeepSeek,9.523809523809524
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Hindi,GPT-4o,33.333333333333336
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Hindi,GPT-5.4,19.047619047619047
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Hindi,Gemini,23.80952380952381
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Hindi,Qwen,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Hindi,Sonnet,9.523809523809524
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Japanese,DeepSeek,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Japanese,GPT-4o,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Japanese,GPT-5.4,4.761904761904762
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Japanese,Gemini,42.857142857142854
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Japanese,Qwen,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Japanese,Sonnet,14.285714285714286
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Spanish,DeepSeek,4.761904761904762
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Spanish,GPT-4o,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Spanish,GPT-5.4,9.523809523809524
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Spanish,Gemini,28.571428571428573
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Spanish,Qwen,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Spanish,Sonnet,14.285714285714286
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Swahili,DeepSeek,9.523809523809524
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Swahili,GPT-4o,14.285714285714286
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Swahili,GPT-5.4,14.285714285714286
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Swahili,Gemini,38.095238095238095
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Swahili,Qwen,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Swahili,Sonnet,14.285714285714286
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Turkish,DeepSeek,4.761904761904762
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Turkish,GPT-4o,38.095238095238095
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Turkish,GPT-5.4,9.523809523809524
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Turkish,Gemini,38.095238095238095
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Turkish,Qwen,0.0
24_Diabetes_Prediction_LogisticRegression_PimaIndians_ML,Turkish,Sonnet,14.285714285714286
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Arabic,DeepSeek,0.0
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Arabic,GPT-4o,28.571428571428573
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Arabic,GPT-5.4,0.0
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Arabic,Gemini,28.57142857142857
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Arabic,Qwen,0.0
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Arabic,Sonnet,14.285714285714286
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Chinese,DeepSeek,9.523809523809524
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Chinese,GPT-4o,38.095238095238095
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Chinese,GPT-5.4,0.0
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Chinese,Gemini,23.80952380952381
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Chinese,Qwen,0.0
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Chinese,Sonnet,14.285714285714286
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,English,DeepSeek,4.761904761904762
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,English,GPT-4o,38.095238095238095
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,English,GPT-5.4,0.0
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,English,Gemini,14.285714285714286
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,English,Qwen,0.0
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,English,Sonnet,14.285714285714286
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Hindi,DeepSeek,19.047619047619047
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Hindi,GPT-4o,19.047619047619047
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Hindi,GPT-5.4,9.523809523809524
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Hindi,Gemini,33.333333333333336
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Hindi,Qwen,0.0
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Hindi,Sonnet,9.523809523809524
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Japanese,DeepSeek,4.761904761904762
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Japanese,GPT-4o,38.095238095238095
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Japanese,GPT-5.4,4.761904761904762
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Japanese,Gemini,14.285714285714286
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Japanese,Qwen,9.523809523809524
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Japanese,Sonnet,14.285714285714286
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Spanish,DeepSeek,4.761904761904762
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Spanish,GPT-4o,4.761904761904762
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Spanish,GPT-5.4,9.523809523809524
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Spanish,Gemini,14.285714285714286
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Spanish,Qwen,0.0
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Spanish,Sonnet,14.285714285714286
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Swahili,DeepSeek,4.761904761904762
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Swahili,GPT-4o,23.80952380952381
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Swahili,GPT-5.4,14.285714285714286
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Swahili,Gemini,14.285714285714286
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Swahili,Qwen,0.0
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Swahili,Sonnet,4.761904761904762
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Turkish,DeepSeek,14.285714285714286
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Turkish,GPT-4o,33.333333333333336
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Turkish,GPT-5.4,4.761904761904762
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Turkish,Gemini,19.047619047619047
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Turkish,Qwen,0.0
25_Speech_Emotion_Recognition_CNN_LSTM_RAVDESS_DL,Turkish,Sonnet,9.523809523809524
26_Mushroom_Classification_RandomForest_Mushroom_ML,Arabic,DeepSeek,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Arabic,GPT-4o,19.047619047619047
26_Mushroom_Classification_RandomForest_Mushroom_ML,Arabic,GPT-5.4,9.523809523809524
26_Mushroom_Classification_RandomForest_Mushroom_ML,Arabic,Gemini,38.095238095238095
26_Mushroom_Classification_RandomForest_Mushroom_ML,Arabic,Qwen,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Arabic,Sonnet,14.285714285714286
26_Mushroom_Classification_RandomForest_Mushroom_ML,Chinese,DeepSeek,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Chinese,GPT-4o,33.333333333333336
26_Mushroom_Classification_RandomForest_Mushroom_ML,Chinese,GPT-5.4,4.761904761904762
26_Mushroom_Classification_RandomForest_Mushroom_ML,Chinese,Gemini,23.80952380952381
26_Mushroom_Classification_RandomForest_Mushroom_ML,Chinese,Qwen,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Chinese,Sonnet,14.285714285714286
26_Mushroom_Classification_RandomForest_Mushroom_ML,English,DeepSeek,4.761904761904762
26_Mushroom_Classification_RandomForest_Mushroom_ML,English,GPT-4o,42.857142857142854
26_Mushroom_Classification_RandomForest_Mushroom_ML,English,GPT-5.4,9.523809523809524
26_Mushroom_Classification_RandomForest_Mushroom_ML,English,Gemini,14.285714285714286
26_Mushroom_Classification_RandomForest_Mushroom_ML,English,Qwen,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,English,Sonnet,19.047619047619047
26_Mushroom_Classification_RandomForest_Mushroom_ML,Hindi,DeepSeek,14.285714285714286
26_Mushroom_Classification_RandomForest_Mushroom_ML,Hindi,GPT-4o,47.61904761904762
26_Mushroom_Classification_RandomForest_Mushroom_ML,Hindi,GPT-5.4,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Hindi,Gemini,38.095238095238095
26_Mushroom_Classification_RandomForest_Mushroom_ML,Hindi,Qwen,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Hindi,Sonnet,14.285714285714286
26_Mushroom_Classification_RandomForest_Mushroom_ML,Japanese,DeepSeek,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Japanese,GPT-4o,14.285714285714286
26_Mushroom_Classification_RandomForest_Mushroom_ML,Japanese,GPT-5.4,4.761904761904762
26_Mushroom_Classification_RandomForest_Mushroom_ML,Japanese,Gemini,23.80952380952381
26_Mushroom_Classification_RandomForest_Mushroom_ML,Japanese,Qwen,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Japanese,Sonnet,14.285714285714286
26_Mushroom_Classification_RandomForest_Mushroom_ML,Spanish,DeepSeek,4.761904761904762
26_Mushroom_Classification_RandomForest_Mushroom_ML,Spanish,GPT-4o,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Spanish,GPT-5.4,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Spanish,Gemini,38.095238095238095
26_Mushroom_Classification_RandomForest_Mushroom_ML,Spanish,Qwen,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Spanish,Sonnet,14.285714285714286
26_Mushroom_Classification_RandomForest_Mushroom_ML,Swahili,DeepSeek,4.761904761904762
26_Mushroom_Classification_RandomForest_Mushroom_ML,Swahili,GPT-4o,14.285714285714286
26_Mushroom_Classification_RandomForest_Mushroom_ML,Swahili,GPT-5.4,9.523809523809524
26_Mushroom_Classification_RandomForest_Mushroom_ML,Swahili,Gemini,38.095238095238095
26_Mushroom_Classification_RandomForest_Mushroom_ML,Swahili,Qwen,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Swahili,Sonnet,14.285714285714286
26_Mushroom_Classification_RandomForest_Mushroom_ML,Turkish,DeepSeek,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Turkish,GPT-4o,28.571428571428573
26_Mushroom_Classification_RandomForest_Mushroom_ML,Turkish,GPT-5.4,4.761904761904762
26_Mushroom_Classification_RandomForest_Mushroom_ML,Turkish,Gemini,23.80952380952381
26_Mushroom_Classification_RandomForest_Mushroom_ML,Turkish,Qwen,0.0
26_Mushroom_Classification_RandomForest_Mushroom_ML,Turkish,Sonnet,14.285714285714286
27_Image_Generation_DCGAN_MNIST_DL,Arabic,DeepSeek,14.285714285714286
27_Image_Generation_DCGAN_MNIST_DL,Arabic,GPT-4o,33.333333333333336
27_Image_Generation_DCGAN_MNIST_DL,Arabic,GPT-5.4,33.333333333333336
27_Image_Generation_DCGAN_MNIST_DL,Arabic,Gemini,71.42857142857143
27_Image_Generation_DCGAN_MNIST_DL,Arabic,Qwen,14.285714285714286
27_Image_Generation_DCGAN_MNIST_DL,Arabic,Sonnet,28.571428571428573
27_Image_Generation_DCGAN_MNIST_DL,Chinese,DeepSeek,9.523809523809524
27_Image_Generation_DCGAN_MNIST_DL,Chinese,GPT-4o,33.333333333333336
27_Image_Generation_DCGAN_MNIST_DL,Chinese,GPT-5.4,28.571428571428573
27_Image_Generation_DCGAN_MNIST_DL,Chinese,Gemini,42.857142857142854
27_Image_Generation_DCGAN_MNIST_DL,Chinese,Qwen,14.285714285714286
27_Image_Generation_DCGAN_MNIST_DL,Chinese,Sonnet,14.285714285714286
27_Image_Generation_DCGAN_MNIST_DL,English,DeepSeek,9.523809523809524
27_Image_Generation_DCGAN_MNIST_DL,English,GPT-4o,52.38095238095238
27_Image_Generation_DCGAN_MNIST_DL,English,GPT-5.4,28.571428571428573
27_Image_Generation_DCGAN_MNIST_DL,English,Gemini,42.857142857142854
27_Image_Generation_DCGAN_MNIST_DL,English,Qwen,14.285714285714286
27_Image_Generation_DCGAN_MNIST_DL,English,Sonnet,28.571428571428573
27_Image_Generation_DCGAN_MNIST_DL,Hindi,DeepSeek,9.523809523809524
27_Image_Generation_DCGAN_MNIST_DL,Hindi,GPT-4o,47.61904761904762
27_Image_Generation_DCGAN_MNIST_DL,Hindi,GPT-5.4,28.571428571428573
27_Image_Generation_DCGAN_MNIST_DL,Hindi,Gemini,61.904761904761905
27_Image_Generation_DCGAN_MNIST_DL,Hindi,Qwen,4.761904761904762
27_Image_Generation_DCGAN_MNIST_DL,Hindi,Sonnet,14.285714285714286
27_Image_Generation_DCGAN_MNIST_DL,Japanese,DeepSeek,14.285714285714286
27_Image_Generation_DCGAN_MNIST_DL,Japanese,GPT-4o,42.857142857142854
27_Image_Generation_DCGAN_MNIST_DL,Japanese,GPT-5.4,28.571428571428573
27_Image_Generation_DCGAN_MNIST_DL,Japanese,Gemini,52.38095238095238
27_Image_Generation_DCGAN_MNIST_DL,Japanese,Qwen,9.523809523809524
27_Image_Generation_DCGAN_MNIST_DL,Japanese,Sonnet,28.571428571428573
27_Image_Generation_DCGAN_MNIST_DL,Spanish,DeepSeek,14.285714285714286
27_Image_Generation_DCGAN_MNIST_DL,Spanish,GPT-4o,4.761904761904762
27_Image_Generation_DCGAN_MNIST_DL,Spanish,GPT-5.4,19.047619047619047
27_Image_Generation_DCGAN_MNIST_DL,Spanish,Gemini,57.142857142857146
27_Image_Generation_DCGAN_MNIST_DL,Spanish,Qwen,14.285714285714286
27_Image_Generation_DCGAN_MNIST_DL,Spanish,Sonnet,4.761904761904762
27_Image_Generation_DCGAN_MNIST_DL,Swahili,DeepSeek,0.0
27_Image_Generation_DCGAN_MNIST_DL,Swahili,GPT-4o,28.571428571428573
27_Image_Generation_DCGAN_MNIST_DL,Swahili,GPT-5.4,33.333333333333336
27_Image_Generation_DCGAN_MNIST_DL,Swahili,Gemini,42.857142857142854
27_Image_Generation_DCGAN_MNIST_DL,Swahili,Qwen,0.0
27_Image_Generation_DCGAN_MNIST_DL,Swahili,Sonnet,19.047619047619047
27_Image_Generation_DCGAN_MNIST_DL,Turkish,DeepSeek,4.761904761904762
27_Image_Generation_DCGAN_MNIST_DL,Turkish,GPT-4o,33.333333333333336
27_Image_Generation_DCGAN_MNIST_DL,Turkish,GPT-5.4,38.095238095238095
27_Image_Generation_DCGAN_MNIST_DL,Turkish,Gemini,52.38095238095238
27_Image_Generation_DCGAN_MNIST_DL,Turkish,Qwen,4.761904761904762
27_Image_Generation_DCGAN_MNIST_DL,Turkish,Sonnet,23.80952380952381
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Arabic,DeepSeek,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Arabic,GPT-4o,14.285714285714286
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Arabic,GPT-5.4,9.523809523809524
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Arabic,Gemini,14.285714285714286
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Arabic,Qwen,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Arabic,Sonnet,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Chinese,DeepSeek,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Chinese,GPT-4o,38.095238095238095
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Chinese,GPT-5.4,14.285714285714286
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Chinese,Gemini,28.57142857142857
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Chinese,Qwen,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Chinese,Sonnet,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,English,DeepSeek,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,English,GPT-4o,42.85714285714286
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,English,GPT-5.4,14.285714285714286
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,English,Gemini,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,English,Qwen,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,English,Sonnet,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Hindi,DeepSeek,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Hindi,GPT-4o,28.571428571428573
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Hindi,GPT-5.4,14.285714285714286
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Hindi,Gemini,42.857142857142854
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Hindi,Qwen,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Hindi,Sonnet,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Japanese,DeepSeek,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Japanese,GPT-4o,23.80952380952381
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Japanese,GPT-5.4,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Japanese,Gemini,14.285714285714286
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Japanese,Qwen,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Japanese,Sonnet,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Spanish,DeepSeek,4.761904761904762
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Spanish,GPT-4o,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Spanish,GPT-5.4,9.523809523809524
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Spanish,Gemini,19.047619047619047
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Spanish,Qwen,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Spanish,Sonnet,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Swahili,DeepSeek,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Swahili,GPT-4o,4.761904761904762
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Swahili,GPT-5.4,14.285714285714286
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Swahili,Gemini,14.285714285714286
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Swahili,Qwen,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Swahili,Sonnet,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Turkish,DeepSeek,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Turkish,GPT-4o,23.80952380952381
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Turkish,GPT-5.4,4.761904761904762
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Turkish,Gemini,9.523809523809524
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Turkish,Qwen,0.0
28_Stock_Price_Prediction_LSTM_YahooFinance_ML,Turkish,Sonnet,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Arabic,DeepSeek,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Arabic,GPT-4o,14.285714285714286
29_Financial_Time_Series_Prediction_LSTM_ML,Arabic,GPT-5.4,9.523809523809524
29_Financial_Time_Series_Prediction_LSTM_ML,Arabic,Gemini,23.80952380952381
29_Financial_Time_Series_Prediction_LSTM_ML,Arabic,Qwen,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Arabic,Sonnet,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Chinese,DeepSeek,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Chinese,GPT-4o,14.285714285714286
29_Financial_Time_Series_Prediction_LSTM_ML,Chinese,GPT-5.4,9.523809523809524
29_Financial_Time_Series_Prediction_LSTM_ML,Chinese,Gemini,23.80952380952381
29_Financial_Time_Series_Prediction_LSTM_ML,Chinese,Qwen,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Chinese,Sonnet,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,English,DeepSeek,4.761904761904762
29_Financial_Time_Series_Prediction_LSTM_ML,English,GPT-4o,33.333333333333336
29_Financial_Time_Series_Prediction_LSTM_ML,English,GPT-5.4,4.761904761904762
29_Financial_Time_Series_Prediction_LSTM_ML,English,Gemini,14.285714285714286
29_Financial_Time_Series_Prediction_LSTM_ML,English,Qwen,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,English,Sonnet,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Hindi,DeepSeek,4.761904761904762
29_Financial_Time_Series_Prediction_LSTM_ML,Hindi,GPT-4o,33.333333333333336
29_Financial_Time_Series_Prediction_LSTM_ML,Hindi,GPT-5.4,14.285714285714286
29_Financial_Time_Series_Prediction_LSTM_ML,Hindi,Gemini,42.85714285714286
29_Financial_Time_Series_Prediction_LSTM_ML,Hindi,Qwen,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Hindi,Sonnet,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Japanese,DeepSeek,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Japanese,GPT-4o,14.285714285714286
29_Financial_Time_Series_Prediction_LSTM_ML,Japanese,GPT-5.4,9.523809523809524
29_Financial_Time_Series_Prediction_LSTM_ML,Japanese,Gemini,19.047619047619047
29_Financial_Time_Series_Prediction_LSTM_ML,Japanese,Qwen,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Japanese,Sonnet,14.285714285714286
29_Financial_Time_Series_Prediction_LSTM_ML,Spanish,DeepSeek,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Spanish,GPT-4o,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Spanish,GPT-5.4,14.285714285714286
29_Financial_Time_Series_Prediction_LSTM_ML,Spanish,Gemini,23.80952380952381
29_Financial_Time_Series_Prediction_LSTM_ML,Spanish,Qwen,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Spanish,Sonnet,14.285714285714286
29_Financial_Time_Series_Prediction_LSTM_ML,Swahili,DeepSeek,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Swahili,GPT-4o,14.285714285714286
29_Financial_Time_Series_Prediction_LSTM_ML,Swahili,GPT-5.4,14.285714285714286
29_Financial_Time_Series_Prediction_LSTM_ML,Swahili,Gemini,19.047619047619047
29_Financial_Time_Series_Prediction_LSTM_ML,Swahili,Qwen,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Swahili,Sonnet,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Turkish,DeepSeek,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Turkish,GPT-4o,52.38095238095238
29_Financial_Time_Series_Prediction_LSTM_ML,Turkish,GPT-5.4,4.761904761904762
29_Financial_Time_Series_Prediction_LSTM_ML,Turkish,Gemini,28.571428571428573
29_Financial_Time_Series_Prediction_LSTM_ML,Turkish,Qwen,0.0
29_Financial_Time_Series_Prediction_LSTM_ML,Turkish,Sonnet,0.0
30_Image_Segmentation_UNet_PascalVOC_DL,Arabic,DeepSeek,4.761904761904762
30_Image_Segmentation_UNet_PascalVOC_DL,Arabic,GPT-4o,42.857142857142854
30_Image_Segmentation_UNet_PascalVOC_DL,Arabic,GPT-5.4,28.571428571428573
30_Image_Segmentation_UNet_PascalVOC_DL,Arabic,Gemini,71.42857142857143
30_Image_Segmentation_UNet_PascalVOC_DL,Arabic,Qwen,0.0
30_Image_Segmentation_UNet_PascalVOC_DL,Arabic,Sonnet,23.80952380952381
30_Image_Segmentation_UNet_PascalVOC_DL,Chinese,DeepSeek,14.285714285714286
30_Image_Segmentation_UNet_PascalVOC_DL,Chinese,GPT-4o,61.904761904761905
30_Image_Segmentation_UNet_PascalVOC_DL,Chinese,GPT-5.4,9.523809523809524
30_Image_Segmentation_UNet_PascalVOC_DL,Chinese,Gemini,66.66666666666667
30_Image_Segmentation_UNet_PascalVOC_DL,Chinese,Qwen,0.0
30_Image_Segmentation_UNet_PascalVOC_DL,Chinese,Sonnet,4.761904761904762
30_Image_Segmentation_UNet_PascalVOC_DL,English,DeepSeek,14.285714285714286
30_Image_Segmentation_UNet_PascalVOC_DL,English,GPT-4o,66.66666666666667
30_Image_Segmentation_UNet_PascalVOC_DL,English,GPT-5.4,28.571428571428573
30_Image_Segmentation_UNet_PascalVOC_DL,English,Gemini,71.42857142857143
30_Image_Segmentation_UNet_PascalVOC_DL,English,Qwen,0.0
30_Image_Segmentation_UNet_PascalVOC_DL,English,Sonnet,19.047619047619047
30_Image_Segmentation_UNet_PascalVOC_DL,Hindi,DeepSeek,0.0
30_Image_Segmentation_UNet_PascalVOC_DL,Hindi,GPT-4o,61.904761904761905
30_Image_Segmentation_UNet_PascalVOC_DL,Hindi,GPT-5.4,33.333333333333336
30_Image_Segmentation_UNet_PascalVOC_DL,Hindi,Gemini,66.66666666666667
30_Image_Segmentation_UNet_PascalVOC_DL,Hindi,Qwen,0.0
30_Image_Segmentation_UNet_PascalVOC_DL,Hindi,Sonnet,9.523809523809524
30_Image_Segmentation_UNet_PascalVOC_DL,Japanese,DeepSeek,0.0
30_Image_Segmentation_UNet_PascalVOC_DL,Japanese,GPT-4o,33.333333333333336
30_Image_Segmentation_UNet_PascalVOC_DL,Japanese,GPT-5.4,19.047619047619047
30_Image_Segmentation_UNet_PascalVOC_DL,Japanese,Gemini,76.19047619047619
30_Image_Segmentation_UNet_PascalVOC_DL,Japanese,Qwen,0.0
30_Image_Segmentation_UNet_PascalVOC_DL,Japanese,Sonnet,28.571428571428573
30_Image_Segmentation_UNet_PascalVOC_DL,Spanish,DeepSeek,19.047619047619047
30_Image_Segmentation_UNet_PascalVOC_DL,Spanish,GPT-4o,9.523809523809524
30_Image_Segmentation_UNet_PascalVOC_DL,Spanish,GPT-5.4,38.095238095238095
30_Image_Segmentation_UNet_PascalVOC_DL,Spanish,Gemini,85.71428571428571
30_Image_Segmentation_UNet_PascalVOC_DL,Spanish,Qwen,0.0
30_Image_Segmentation_UNet_PascalVOC_DL,Spanish,Sonnet,14.285714285714286
30_Image_Segmentation_UNet_PascalVOC_DL,Swahili,DeepSeek,14.285714285714286
30_Image_Segmentation_UNet_PascalVOC_DL,Swahili,GPT-4o,42.857142857142854
30_Image_Segmentation_UNet_PascalVOC_DL,Swahili,GPT-5.4,38.095238095238095
30_Image_Segmentation_UNet_PascalVOC_DL,Swahili,Gemini,61.904761904761905
30_Image_Segmentation_UNet_PascalVOC_DL,Swahili,Qwen,0.0
30_Image_Segmentation_UNet_PascalVOC_DL,Swahili,Sonnet,14.285714285714286
30_Image_Segmentation_UNet_PascalVOC_DL,Turkish,DeepSeek,0.0
30_Image_Segmentation_UNet_PascalVOC_DL,Turkish,GPT-4o,61.904761904761905
30_Image_Segmentation_UNet_PascalVOC_DL,Turkish,GPT-5.4,28.571428571428573
30_Image_Segmentation_UNet_PascalVOC_DL,Turkish,Gemini,33.333333333333336
30_Image_Segmentation_UNet_PascalVOC_DL,Turkish,Qwen,0.0
30_Image_Segmentation_UNet_PascalVOC_DL,Turkish,Sonnet,19.047619047619047
31_Cancer_Prediction_SVM_BreastCancer_ML,Arabic,DeepSeek,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,Arabic,GPT-4o,16.666666666666668
31_Cancer_Prediction_SVM_BreastCancer_ML,Arabic,GPT-5.4,11.111111111111112
31_Cancer_Prediction_SVM_BreastCancer_ML,Arabic,Gemini,38.88888888888889
31_Cancer_Prediction_SVM_BreastCancer_ML,Arabic,Qwen,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,Arabic,Sonnet,16.666666666666668
31_Cancer_Prediction_SVM_BreastCancer_ML,Chinese,DeepSeek,11.111111111111112
31_Cancer_Prediction_SVM_BreastCancer_ML,Chinese,GPT-4o,22.222222222222225
31_Cancer_Prediction_SVM_BreastCancer_ML,Chinese,GPT-5.4,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,Chinese,Gemini,22.222222222222225
31_Cancer_Prediction_SVM_BreastCancer_ML,Chinese,Qwen,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,Chinese,Sonnet,16.666666666666668
31_Cancer_Prediction_SVM_BreastCancer_ML,English,DeepSeek,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,English,GPT-4o,16.666666666666668
31_Cancer_Prediction_SVM_BreastCancer_ML,English,GPT-5.4,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,English,Gemini,16.666666666666668
31_Cancer_Prediction_SVM_BreastCancer_ML,English,Qwen,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,English,Sonnet,16.666666666666668
31_Cancer_Prediction_SVM_BreastCancer_ML,Hindi,DeepSeek,11.111111111111112
31_Cancer_Prediction_SVM_BreastCancer_ML,Hindi,GPT-4o,33.333333333333336
31_Cancer_Prediction_SVM_BreastCancer_ML,Hindi,GPT-5.4,16.666666666666668
31_Cancer_Prediction_SVM_BreastCancer_ML,Hindi,Gemini,33.333333333333336
31_Cancer_Prediction_SVM_BreastCancer_ML,Hindi,Qwen,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,Hindi,Sonnet,11.111111111111112
31_Cancer_Prediction_SVM_BreastCancer_ML,Japanese,DeepSeek,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,Japanese,GPT-4o,16.666666666666668
31_Cancer_Prediction_SVM_BreastCancer_ML,Japanese,GPT-5.4,5.555555555555556
31_Cancer_Prediction_SVM_BreastCancer_ML,Japanese,Gemini,33.333333333333336
31_Cancer_Prediction_SVM_BreastCancer_ML,Japanese,Qwen,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,Japanese,Sonnet,16.666666666666668
31_Cancer_Prediction_SVM_BreastCancer_ML,Spanish,DeepSeek,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,Spanish,GPT-4o,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,Spanish,GPT-5.4,22.222222222222225
31_Cancer_Prediction_SVM_BreastCancer_ML,Spanish,Gemini,22.222222222222225
31_Cancer_Prediction_SVM_BreastCancer_ML,Spanish,Qwen,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,Spanish,Sonnet,16.666666666666668
31_Cancer_Prediction_SVM_BreastCancer_ML,Swahili,DeepSeek,11.111111111111112
31_Cancer_Prediction_SVM_BreastCancer_ML,Swahili,GPT-4o,11.111111111111112
31_Cancer_Prediction_SVM_BreastCancer_ML,Swahili,GPT-5.4,22.222222222222225
31_Cancer_Prediction_SVM_BreastCancer_ML,Swahili,Gemini,27.777777777777782
31_Cancer_Prediction_SVM_BreastCancer_ML,Swahili,Qwen,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,Swahili,Sonnet,16.666666666666668
31_Cancer_Prediction_SVM_BreastCancer_ML,Turkish,DeepSeek,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,Turkish,GPT-4o,22.222222222222225
31_Cancer_Prediction_SVM_BreastCancer_ML,Turkish,GPT-5.4,16.666666666666668
31_Cancer_Prediction_SVM_BreastCancer_ML,Turkish,Gemini,33.333333333333336
31_Cancer_Prediction_SVM_BreastCancer_ML,Turkish,Qwen,0.0
31_Cancer_Prediction_SVM_BreastCancer_ML,Turkish,Sonnet,16.666666666666668
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Arabic,DeepSeek,9.523809523809524
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Arabic,GPT-4o,19.047619047619047
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Arabic,GPT-5.4,14.285714285714286
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Arabic,Gemini,42.857142857142854
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Arabic,Qwen,0.0
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Arabic,Sonnet,14.285714285714286
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Chinese,DeepSeek,19.047619047619047
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Chinese,GPT-4o,38.095238095238095
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Chinese,GPT-5.4,0.0
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Chinese,Gemini,33.333333333333336
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Chinese,Qwen,0.0
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Chinese,Sonnet,14.285714285714286
32_Weather_Data_Analysis_LinearRegression_Weather_ML,English,DeepSeek,4.761904761904762
32_Weather_Data_Analysis_LinearRegression_Weather_ML,English,GPT-4o,33.333333333333336
32_Weather_Data_Analysis_LinearRegression_Weather_ML,English,GPT-5.4,0.0
32_Weather_Data_Analysis_LinearRegression_Weather_ML,English,Gemini,28.571428571428573
32_Weather_Data_Analysis_LinearRegression_Weather_ML,English,Qwen,0.0
32_Weather_Data_Analysis_LinearRegression_Weather_ML,English,Sonnet,14.285714285714286
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Hindi,DeepSeek,23.80952380952381
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Hindi,GPT-4o,57.142857142857146
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Hindi,GPT-5.4,14.285714285714286
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Hindi,Gemini,57.142857142857146
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Hindi,Qwen,0.0
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Hindi,Sonnet,19.047619047619047
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Japanese,DeepSeek,0.0
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Japanese,GPT-4o,14.285714285714286
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Japanese,GPT-5.4,0.0
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Japanese,Gemini,61.904761904761905
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Japanese,Qwen,4.761904761904762
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Japanese,Sonnet,28.571428571428573
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Spanish,DeepSeek,14.285714285714286
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Spanish,GPT-4o,4.761904761904762
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Spanish,GPT-5.4,19.047619047619047
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Spanish,Gemini,38.095238095238095
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Spanish,Qwen,0.0
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Spanish,Sonnet,23.80952380952381
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Swahili,DeepSeek,0.0
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Swahili,GPT-4o,19.047619047619047
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Swahili,GPT-5.4,28.571428571428573
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Swahili,Gemini,28.571428571428573
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Swahili,Qwen,0.0
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Swahili,Sonnet,19.047619047619047
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Turkish,DeepSeek,9.523809523809524
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Turkish,GPT-4o,14.285714285714286
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Turkish,GPT-5.4,0.0
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Turkish,Gemini,38.095238095238095
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Turkish,Qwen,0.0
32_Weather_Data_Analysis_LinearRegression_Weather_ML,Turkish,Sonnet,19.047619047619047
33_Object_Detection_YOLOv3_COCO_DL,Arabic,DeepSeek,4.761904761904762
33_Object_Detection_YOLOv3_COCO_DL,Arabic,GPT-4o,23.80952380952381
33_Object_Detection_YOLOv3_COCO_DL,Arabic,GPT-5.4,19.047619047619047
33_Object_Detection_YOLOv3_COCO_DL,Arabic,Gemini,57.142857142857146
33_Object_Detection_YOLOv3_COCO_DL,Arabic,Qwen,0.0
33_Object_Detection_YOLOv3_COCO_DL,Arabic,Sonnet,0.0
33_Object_Detection_YOLOv3_COCO_DL,Chinese,DeepSeek,9.523809523809524
33_Object_Detection_YOLOv3_COCO_DL,Chinese,GPT-4o,38.095238095238095
33_Object_Detection_YOLOv3_COCO_DL,Chinese,GPT-5.4,14.285714285714286
33_Object_Detection_YOLOv3_COCO_DL,Chinese,Gemini,19.047619047619047
33_Object_Detection_YOLOv3_COCO_DL,Chinese,Qwen,0.0
33_Object_Detection_YOLOv3_COCO_DL,Chinese,Sonnet,0.0
33_Object_Detection_YOLOv3_COCO_DL,English,DeepSeek,0.0
33_Object_Detection_YOLOv3_COCO_DL,English,GPT-4o,42.85714285714286
33_Object_Detection_YOLOv3_COCO_DL,English,GPT-5.4,0.0
33_Object_Detection_YOLOv3_COCO_DL,English,Gemini,19.047619047619047
33_Object_Detection_YOLOv3_COCO_DL,English,Qwen,0.0
33_Object_Detection_YOLOv3_COCO_DL,English,Sonnet,0.0
33_Object_Detection_YOLOv3_COCO_DL,Hindi,DeepSeek,9.523809523809524
33_Object_Detection_YOLOv3_COCO_DL,Hindi,GPT-4o,42.857142857142854
33_Object_Detection_YOLOv3_COCO_DL,Hindi,GPT-5.4,28.571428571428573
33_Object_Detection_YOLOv3_COCO_DL,Hindi,Gemini,38.095238095238095
33_Object_Detection_YOLOv3_COCO_DL,Hindi,Qwen,0.0
33_Object_Detection_YOLOv3_COCO_DL,Hindi,Sonnet,0.0
33_Object_Detection_YOLOv3_COCO_DL,Japanese,DeepSeek,0.0
33_Object_Detection_YOLOv3_COCO_DL,Japanese,GPT-4o,52.38095238095238
33_Object_Detection_YOLOv3_COCO_DL,Japanese,GPT-5.4,0.0
33_Object_Detection_YOLOv3_COCO_DL,Japanese,Gemini,38.095238095238095
33_Object_Detection_YOLOv3_COCO_DL,Japanese,Qwen,4.761904761904762
33_Object_Detection_YOLOv3_COCO_DL,Japanese,Sonnet,14.285714285714286
33_Object_Detection_YOLOv3_COCO_DL,Spanish,DeepSeek,4.761904761904762
33_Object_Detection_YOLOv3_COCO_DL,Spanish,GPT-4o,14.285714285714286
33_Object_Detection_YOLOv3_COCO_DL,Spanish,GPT-5.4,14.285714285714286
33_Object_Detection_YOLOv3_COCO_DL,Spanish,Gemini,19.047619047619047
33_Object_Detection_YOLOv3_COCO_DL,Spanish,Qwen,0.0
33_Object_Detection_YOLOv3_COCO_DL,Spanish,Sonnet,4.761904761904762
33_Object_Detection_YOLOv3_COCO_DL,Swahili,DeepSeek,14.285714285714286
33_Object_Detection_YOLOv3_COCO_DL,Swahili,GPT-4o,52.38095238095238
33_Object_Detection_YOLOv3_COCO_DL,Swahili,GPT-5.4,14.285714285714286
33_Object_Detection_YOLOv3_COCO_DL,Swahili,Gemini,33.333333333333336
33_Object_Detection_YOLOv3_COCO_DL,Swahili,Qwen,0.0
33_Object_Detection_YOLOv3_COCO_DL,Swahili,Sonnet,0.0
33_Object_Detection_YOLOv3_COCO_DL,Turkish,DeepSeek,4.761904761904762
33_Object_Detection_YOLOv3_COCO_DL,Turkish,GPT-4o,23.80952380952381
33_Object_Detection_YOLOv3_COCO_DL,Turkish,GPT-5.4,0.0
33_Object_Detection_YOLOv3_COCO_DL,Turkish,Gemini,19.047619047619047
33_Object_Detection_YOLOv3_COCO_DL,Turkish,Qwen,0.0
33_Object_Detection_YOLOv3_COCO_DL,Turkish,Sonnet,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Arabic,DeepSeek,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Arabic,GPT-4o,9.523809523809524
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Arabic,GPT-5.4,9.523809523809524
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Arabic,Gemini,52.38095238095238
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Arabic,Qwen,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Arabic,Sonnet,14.285714285714286
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Chinese,DeepSeek,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Chinese,GPT-4o,14.285714285714286
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Chinese,GPT-5.4,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Chinese,Gemini,42.857142857142854
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Chinese,Qwen,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Chinese,Sonnet,9.523809523809524
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,English,DeepSeek,4.761904761904762
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,English,GPT-4o,42.857142857142854
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,English,GPT-5.4,4.761904761904762
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,English,Gemini,33.333333333333336
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,English,Qwen,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,English,Sonnet,14.285714285714286
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Hindi,DeepSeek,23.80952380952381
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Hindi,GPT-4o,33.333333333333336
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Hindi,GPT-5.4,14.285714285714286
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Hindi,Gemini,47.61904761904762
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Hindi,Qwen,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Hindi,Sonnet,9.523809523809524
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Japanese,DeepSeek,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Japanese,GPT-4o,19.047619047619047
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Japanese,GPT-5.4,4.761904761904762
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Japanese,Gemini,42.857142857142854
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Japanese,Qwen,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Japanese,Sonnet,28.571428571428573
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Spanish,DeepSeek,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Spanish,GPT-4o,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Spanish,GPT-5.4,9.523809523809524
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Spanish,Gemini,47.61904761904762
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Spanish,Qwen,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Spanish,Sonnet,14.285714285714286
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Swahili,DeepSeek,4.761904761904762
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Swahili,GPT-4o,4.761904761904762
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Swahili,GPT-5.4,19.047619047619047
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Swahili,Gemini,42.857142857142854
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Swahili,Qwen,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Swahili,Sonnet,4.761904761904762
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Turkish,DeepSeek,19.047619047619047
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Turkish,GPT-4o,28.57142857142857
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Turkish,GPT-5.4,19.047619047619047
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Turkish,Gemini,33.333333333333336
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Turkish,Qwen,0.0
34_Customer_Segmentation_KMeans_CustomerSegmentation_ML,Turkish,Sonnet,28.571428571428573
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Arabic,DeepSeek,0.0
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Arabic,GPT-4o,23.80952380952381
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Arabic,GPT-5.4,9.523809523809524
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Arabic,Gemini,52.38095238095239
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Arabic,Qwen,0.0
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Arabic,Sonnet,14.285714285714286
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Chinese,DeepSeek,14.285714285714286
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Chinese,GPT-4o,57.142857142857146
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Chinese,GPT-5.4,0.0
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Chinese,Gemini,42.857142857142854
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Chinese,Qwen,0.0
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Chinese,Sonnet,14.285714285714286
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,English,DeepSeek,9.523809523809524
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,English,GPT-4o,38.095238095238095
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,English,GPT-5.4,4.761904761904762
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,English,Gemini,28.571428571428573
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,English,Qwen,0.0
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,English,Sonnet,14.285714285714286
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Hindi,DeepSeek,19.047619047619047
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Hindi,GPT-4o,52.38095238095238
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Hindi,GPT-5.4,19.047619047619047
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Hindi,Gemini,61.904761904761905
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Hindi,Qwen,0.0
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Hindi,Sonnet,14.285714285714286
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Japanese,DeepSeek,9.523809523809524
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Japanese,GPT-4o,23.80952380952381
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Japanese,GPT-5.4,0.0
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Japanese,Gemini,42.857142857142854
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Japanese,Qwen,0.0
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Japanese,Sonnet,14.285714285714286
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Spanish,DeepSeek,19.047619047619047
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Spanish,GPT-4o,9.523809523809524
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Spanish,GPT-5.4,9.523809523809524
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Spanish,Gemini,52.38095238095238
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Spanish,Qwen,0.0
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Spanish,Sonnet,14.285714285714286
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Swahili,DeepSeek,9.523809523809524
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Swahili,GPT-4o,19.047619047619047
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Swahili,GPT-5.4,23.80952380952381
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Swahili,Gemini,33.333333333333336
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Swahili,Qwen,0.0
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Swahili,Sonnet,4.761904761904762
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Turkish,DeepSeek,14.285714285714286
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Turkish,GPT-4o,47.61904761904762
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Turkish,GPT-5.4,19.047619047619047
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Turkish,Gemini,33.333333333333336
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Turkish,Qwen,0.0
35_Loan_Default_Prediction_RandomForest_LendingClub_ML,Turkish,Sonnet,14.285714285714286
36_Music_Emotion_Classification_SVM_GTZAN_ML,Arabic,DeepSeek,4.761904761904762
36_Music_Emotion_Classification_SVM_GTZAN_ML,Arabic,GPT-4o,47.61904761904762
36_Music_Emotion_Classification_SVM_GTZAN_ML,Arabic,GPT-5.4,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Arabic,Gemini,57.142857142857146
36_Music_Emotion_Classification_SVM_GTZAN_ML,Arabic,Qwen,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Arabic,Sonnet,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Chinese,DeepSeek,9.523809523809524
36_Music_Emotion_Classification_SVM_GTZAN_ML,Chinese,GPT-4o,28.571428571428573
36_Music_Emotion_Classification_SVM_GTZAN_ML,Chinese,GPT-5.4,14.285714285714286
36_Music_Emotion_Classification_SVM_GTZAN_ML,Chinese,Gemini,23.80952380952381
36_Music_Emotion_Classification_SVM_GTZAN_ML,Chinese,Qwen,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Chinese,Sonnet,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,English,DeepSeek,4.761904761904762
36_Music_Emotion_Classification_SVM_GTZAN_ML,English,GPT-4o,23.80952380952381
36_Music_Emotion_Classification_SVM_GTZAN_ML,English,GPT-5.4,14.285714285714286
36_Music_Emotion_Classification_SVM_GTZAN_ML,English,Gemini,14.285714285714286
36_Music_Emotion_Classification_SVM_GTZAN_ML,English,Qwen,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,English,Sonnet,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Hindi,DeepSeek,9.523809523809524
36_Music_Emotion_Classification_SVM_GTZAN_ML,Hindi,GPT-4o,57.14285714285714
36_Music_Emotion_Classification_SVM_GTZAN_ML,Hindi,GPT-5.4,19.047619047619047
36_Music_Emotion_Classification_SVM_GTZAN_ML,Hindi,Gemini,38.095238095238095
36_Music_Emotion_Classification_SVM_GTZAN_ML,Hindi,Qwen,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Hindi,Sonnet,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Japanese,DeepSeek,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Japanese,GPT-4o,42.857142857142854
36_Music_Emotion_Classification_SVM_GTZAN_ML,Japanese,GPT-5.4,14.285714285714286
36_Music_Emotion_Classification_SVM_GTZAN_ML,Japanese,Gemini,38.095238095238095
36_Music_Emotion_Classification_SVM_GTZAN_ML,Japanese,Qwen,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Japanese,Sonnet,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Spanish,DeepSeek,9.523809523809524
36_Music_Emotion_Classification_SVM_GTZAN_ML,Spanish,GPT-4o,4.761904761904762
36_Music_Emotion_Classification_SVM_GTZAN_ML,Spanish,GPT-5.4,14.285714285714286
36_Music_Emotion_Classification_SVM_GTZAN_ML,Spanish,Gemini,14.285714285714286
36_Music_Emotion_Classification_SVM_GTZAN_ML,Spanish,Qwen,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Spanish,Sonnet,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Swahili,DeepSeek,4.761904761904762
36_Music_Emotion_Classification_SVM_GTZAN_ML,Swahili,GPT-4o,38.095238095238095
36_Music_Emotion_Classification_SVM_GTZAN_ML,Swahili,GPT-5.4,19.047619047619047
36_Music_Emotion_Classification_SVM_GTZAN_ML,Swahili,Gemini,23.80952380952381
36_Music_Emotion_Classification_SVM_GTZAN_ML,Swahili,Qwen,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Swahili,Sonnet,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Turkish,DeepSeek,9.523809523809524
36_Music_Emotion_Classification_SVM_GTZAN_ML,Turkish,GPT-4o,42.85714285714286
36_Music_Emotion_Classification_SVM_GTZAN_ML,Turkish,GPT-5.4,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Turkish,Gemini,9.523809523809524
36_Music_Emotion_Classification_SVM_GTZAN_ML,Turkish,Qwen,0.0
36_Music_Emotion_Classification_SVM_GTZAN_ML,Turkish,Sonnet,0.0
37_Lane_Detection_ResNet50_TuSimple_DL,Arabic,DeepSeek,16.666666666666668
37_Lane_Detection_ResNet50_TuSimple_DL,Arabic,GPT-4o,33.333333333333336
37_Lane_Detection_ResNet50_TuSimple_DL,Arabic,GPT-5.4,12.5
37_Lane_Detection_ResNet50_TuSimple_DL,Arabic,Gemini,70.83333333333333
37_Lane_Detection_ResNet50_TuSimple_DL,Arabic,Qwen,12.5
37_Lane_Detection_ResNet50_TuSimple_DL,Arabic,Sonnet,12.5
37_Lane_Detection_ResNet50_TuSimple_DL,Chinese,DeepSeek,12.5
37_Lane_Detection_ResNet50_TuSimple_DL,Chinese,GPT-4o,29.166666666666668
37_Lane_Detection_ResNet50_TuSimple_DL,Chinese,GPT-5.4,16.666666666666668
37_Lane_Detection_ResNet50_TuSimple_DL,Chinese,Gemini,12.5
37_Lane_Detection_ResNet50_TuSimple_DL,Chinese,Qwen,8.333333333333334
37_Lane_Detection_ResNet50_TuSimple_DL,Chinese,Sonnet,12.5
37_Lane_Detection_ResNet50_TuSimple_DL,English,DeepSeek,8.333333333333334
37_Lane_Detection_ResNet50_TuSimple_DL,English,GPT-4o,37.5
37_Lane_Detection_ResNet50_TuSimple_DL,English,GPT-5.4,4.166666666666667
37_Lane_Detection_ResNet50_TuSimple_DL,English,Gemini,45.833333333333336
37_Lane_Detection_ResNet50_TuSimple_DL,English,Qwen,0.0
37_Lane_Detection_ResNet50_TuSimple_DL,English,Sonnet,12.5
37_Lane_Detection_ResNet50_TuSimple_DL,Hindi,DeepSeek,20.833333333333332
37_Lane_Detection_ResNet50_TuSimple_DL,Hindi,GPT-4o,41.666666666666664
37_Lane_Detection_ResNet50_TuSimple_DL,Hindi,GPT-5.4,16.666666666666668
37_Lane_Detection_ResNet50_TuSimple_DL,Hindi,Gemini,50.0
37_Lane_Detection_ResNet50_TuSimple_DL,Hindi,Qwen,8.333333333333334
37_Lane_Detection_ResNet50_TuSimple_DL,Hindi,Sonnet,12.5
37_Lane_Detection_ResNet50_TuSimple_DL,Japanese,DeepSeek,12.5
37_Lane_Detection_ResNet50_TuSimple_DL,Japanese,GPT-4o,37.5
37_Lane_Detection_ResNet50_TuSimple_DL,Japanese,GPT-5.4,4.166666666666667
37_Lane_Detection_ResNet50_TuSimple_DL,Japanese,Gemini,54.166666666666664
37_Lane_Detection_ResNet50_TuSimple_DL,Japanese,Qwen,8.333333333333334
37_Lane_Detection_ResNet50_TuSimple_DL,Japanese,Sonnet,12.5
37_Lane_Detection_ResNet50_TuSimple_DL,Spanish,DeepSeek,16.666666666666668
37_Lane_Detection_ResNet50_TuSimple_DL,Spanish,GPT-4o,8.333333333333334
37_Lane_Detection_ResNet50_TuSimple_DL,Spanish,GPT-5.4,20.833333333333332
37_Lane_Detection_ResNet50_TuSimple_DL,Spanish,Gemini,54.166666666666664
37_Lane_Detection_ResNet50_TuSimple_DL,Spanish,Qwen,0.0
37_Lane_Detection_ResNet50_TuSimple_DL,Spanish,Sonnet,8.333333333333334
37_Lane_Detection_ResNet50_TuSimple_DL,Swahili,DeepSeek,12.5
37_Lane_Detection_ResNet50_TuSimple_DL,Swahili,GPT-4o,33.333333333333336
37_Lane_Detection_ResNet50_TuSimple_DL,Swahili,GPT-5.4,25.0
37_Lane_Detection_ResNet50_TuSimple_DL,Swahili,Gemini,25.0
37_Lane_Detection_ResNet50_TuSimple_DL,Swahili,Qwen,4.166666666666667
37_Lane_Detection_ResNet50_TuSimple_DL,Swahili,Sonnet,12.5
37_Lane_Detection_ResNet50_TuSimple_DL,Turkish,DeepSeek,12.5
37_Lane_Detection_ResNet50_TuSimple_DL,Turkish,GPT-4o,25.0
37_Lane_Detection_ResNet50_TuSimple_DL,Turkish,GPT-5.4,16.666666666666668
37_Lane_Detection_ResNet50_TuSimple_DL,Turkish,Gemini,37.5
37_Lane_Detection_ResNet50_TuSimple_DL,Turkish,Qwen,4.166666666666667
37_Lane_Detection_ResNet50_TuSimple_DL,Turkish,Sonnet,4.166666666666667
38_Object_Tracking_Siamese_OTB50_DL,Arabic,DeepSeek,0.0
38_Object_Tracking_Siamese_OTB50_DL,Arabic,GPT-4o,25.0
38_Object_Tracking_Siamese_OTB50_DL,Arabic,GPT-5.4,20.833333333333332
38_Object_Tracking_Siamese_OTB50_DL,Arabic,Gemini,58.333333333333336
38_Object_Tracking_Siamese_OTB50_DL,Arabic,Qwen,0.0
38_Object_Tracking_Siamese_OTB50_DL,Arabic,Sonnet,0.0
38_Object_Tracking_Siamese_OTB50_DL,Chinese,DeepSeek,4.166666666666667
38_Object_Tracking_Siamese_OTB50_DL,Chinese,GPT-4o,41.666666666666664
38_Object_Tracking_Siamese_OTB50_DL,Chinese,GPT-5.4,12.5
38_Object_Tracking_Siamese_OTB50_DL,Chinese,Gemini,50.0
38_Object_Tracking_Siamese_OTB50_DL,Chinese,Qwen,0.0
38_Object_Tracking_Siamese_OTB50_DL,Chinese,Sonnet,0.0
38_Object_Tracking_Siamese_OTB50_DL,English,DeepSeek,12.5
38_Object_Tracking_Siamese_OTB50_DL,English,GPT-4o,41.666666666666664
38_Object_Tracking_Siamese_OTB50_DL,English,GPT-5.4,12.5
38_Object_Tracking_Siamese_OTB50_DL,English,Gemini,37.5
38_Object_Tracking_Siamese_OTB50_DL,English,Qwen,0.0
38_Object_Tracking_Siamese_OTB50_DL,English,Sonnet,8.333333333333334
38_Object_Tracking_Siamese_OTB50_DL,Hindi,DeepSeek,4.166666666666667
38_Object_Tracking_Siamese_OTB50_DL,Hindi,GPT-4o,50.0
38_Object_Tracking_Siamese_OTB50_DL,Hindi,GPT-5.4,25.0
38_Object_Tracking_Siamese_OTB50_DL,Hindi,Gemini,62.5
38_Object_Tracking_Siamese_OTB50_DL,Hindi,Qwen,0.0
38_Object_Tracking_Siamese_OTB50_DL,Hindi,Sonnet,0.0
38_Object_Tracking_Siamese_OTB50_DL,Japanese,DeepSeek,0.0
38_Object_Tracking_Siamese_OTB50_DL,Japanese,GPT-4o,33.333333333333336
38_Object_Tracking_Siamese_OTB50_DL,Japanese,GPT-5.4,20.833333333333332
38_Object_Tracking_Siamese_OTB50_DL,Japanese,Gemini,45.833333333333336
38_Object_Tracking_Siamese_OTB50_DL,Japanese,Qwen,0.0
38_Object_Tracking_Siamese_OTB50_DL,Japanese,Sonnet,4.166666666666667
38_Object_Tracking_Siamese_OTB50_DL,Spanish,DeepSeek,12.5
38_Object_Tracking_Siamese_OTB50_DL,Spanish,GPT-4o,12.5
38_Object_Tracking_Siamese_OTB50_DL,Spanish,GPT-5.4,25.0
38_Object_Tracking_Siamese_OTB50_DL,Spanish,Gemini,50.0
38_Object_Tracking_Siamese_OTB50_DL,Spanish,Qwen,0.0
38_Object_Tracking_Siamese_OTB50_DL,Spanish,Sonnet,4.166666666666667
38_Object_Tracking_Siamese_OTB50_DL,Swahili,DeepSeek,4.166666666666667
38_Object_Tracking_Siamese_OTB50_DL,Swahili,GPT-4o,33.333333333333336
38_Object_Tracking_Siamese_OTB50_DL,Swahili,GPT-5.4,25.0
38_Object_Tracking_Siamese_OTB50_DL,Swahili,Gemini,37.5
38_Object_Tracking_Siamese_OTB50_DL,Swahili,Qwen,0.0
38_Object_Tracking_Siamese_OTB50_DL,Swahili,Sonnet,8.333333333333334
38_Object_Tracking_Siamese_OTB50_DL,Turkish,DeepSeek,0.0
38_Object_Tracking_Siamese_OTB50_DL,Turkish,GPT-4o,33.333333333333336
38_Object_Tracking_Siamese_OTB50_DL,Turkish,GPT-5.4,16.666666666666668
38_Object_Tracking_Siamese_OTB50_DL,Turkish,Gemini,41.666666666666664
38_Object_Tracking_Siamese_OTB50_DL,Turkish,Qwen,0.0
38_Object_Tracking_Siamese_OTB50_DL,Turkish,Sonnet,0.0
39_Drug_Response_Prediction_SVM_GDSC_ML,Arabic,DeepSeek,61.904761904761905
39_Drug_Response_Prediction_SVM_GDSC_ML,Arabic,GPT-4o,71.42857142857143
39_Drug_Response_Prediction_SVM_GDSC_ML,Arabic,GPT-5.4,90.47619047619048
39_Drug_Response_Prediction_SVM_GDSC_ML,Arabic,Gemini,100.0
39_Drug_Response_Prediction_SVM_GDSC_ML,Arabic,Qwen,71.42857142857143
39_Drug_Response_Prediction_SVM_GDSC_ML,Arabic,Sonnet,76.19047619047619
39_Drug_Response_Prediction_SVM_GDSC_ML,Chinese,DeepSeek,61.904761904761905
39_Drug_Response_Prediction_SVM_GDSC_ML,Chinese,GPT-4o,66.66666666666667
39_Drug_Response_Prediction_SVM_GDSC_ML,Chinese,GPT-5.4,90.47619047619048
39_Drug_Response_Prediction_SVM_GDSC_ML,Chinese,Gemini,90.47619047619048
39_Drug_Response_Prediction_SVM_GDSC_ML,Chinese,Qwen,57.142857142857146
39_Drug_Response_Prediction_SVM_GDSC_ML,Chinese,Sonnet,76.19047619047619
39_Drug_Response_Prediction_SVM_GDSC_ML,English,DeepSeek,61.904761904761905
39_Drug_Response_Prediction_SVM_GDSC_ML,English,GPT-4o,90.47619047619048
39_Drug_Response_Prediction_SVM_GDSC_ML,English,GPT-5.4,95.23809523809524
39_Drug_Response_Prediction_SVM_GDSC_ML,English,Gemini,85.71428571428571
39_Drug_Response_Prediction_SVM_GDSC_ML,English,Qwen,57.142857142857146
39_Drug_Response_Prediction_SVM_GDSC_ML,English,Sonnet,80.95238095238095
39_Drug_Response_Prediction_SVM_GDSC_ML,Hindi,DeepSeek,52.38095238095238
39_Drug_Response_Prediction_SVM_GDSC_ML,Hindi,GPT-4o,61.904761904761905
39_Drug_Response_Prediction_SVM_GDSC_ML,Hindi,GPT-5.4,80.95238095238095
39_Drug_Response_Prediction_SVM_GDSC_ML,Hindi,Gemini,85.71428571428571
39_Drug_Response_Prediction_SVM_GDSC_ML,Hindi,Qwen,66.66666666666667
39_Drug_Response_Prediction_SVM_GDSC_ML,Hindi,Sonnet,85.71428571428571
39_Drug_Response_Prediction_SVM_GDSC_ML,Japanese,DeepSeek,66.66666666666667
39_Drug_Response_Prediction_SVM_GDSC_ML,Japanese,GPT-4o,80.95238095238095
39_Drug_Response_Prediction_SVM_GDSC_ML,Japanese,GPT-5.4,76.19047619047619
39_Drug_Response_Prediction_SVM_GDSC_ML,Japanese,Gemini,80.95238095238095
39_Drug_Response_Prediction_SVM_GDSC_ML,Japanese,Qwen,57.142857142857146
39_Drug_Response_Prediction_SVM_GDSC_ML,Japanese,Sonnet,80.95238095238095
39_Drug_Response_Prediction_SVM_GDSC_ML,Spanish,DeepSeek,61.904761904761905
39_Drug_Response_Prediction_SVM_GDSC_ML,Spanish,GPT-4o,66.66666666666667
39_Drug_Response_Prediction_SVM_GDSC_ML,Spanish,GPT-5.4,85.71428571428571
39_Drug_Response_Prediction_SVM_GDSC_ML,Spanish,Gemini,85.71428571428571
39_Drug_Response_Prediction_SVM_GDSC_ML,Spanish,Qwen,47.61904761904762
39_Drug_Response_Prediction_SVM_GDSC_ML,Spanish,Sonnet,85.71428571428571
39_Drug_Response_Prediction_SVM_GDSC_ML,Swahili,DeepSeek,61.904761904761905
39_Drug_Response_Prediction_SVM_GDSC_ML,Swahili,GPT-4o,71.42857142857143
39_Drug_Response_Prediction_SVM_GDSC_ML,Swahili,GPT-5.4,90.47619047619048
39_Drug_Response_Prediction_SVM_GDSC_ML,Swahili,Gemini,100.0
39_Drug_Response_Prediction_SVM_GDSC_ML,Swahili,Qwen,28.57142857142857
39_Drug_Response_Prediction_SVM_GDSC_ML,Swahili,Sonnet,85.71428571428571
39_Drug_Response_Prediction_SVM_GDSC_ML,Turkish,DeepSeek,61.904761904761905
39_Drug_Response_Prediction_SVM_GDSC_ML,Turkish,GPT-4o,80.95238095238095
39_Drug_Response_Prediction_SVM_GDSC_ML,Turkish,GPT-5.4,85.71428571428571
39_Drug_Response_Prediction_SVM_GDSC_ML,Turkish,Gemini,85.71428571428571
39_Drug_Response_Prediction_SVM_GDSC_ML,Turkish,Qwen,66.66666666666667
39_Drug_Response_Prediction_SVM_GDSC_ML,Turkish,Sonnet,80.95238095238095
40_Text_Summarization_BART_CNNDailyMail_DL,Arabic,DeepSeek,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,Arabic,GPT-4o,19.047619047619047
40_Text_Summarization_BART_CNNDailyMail_DL,Arabic,GPT-5.4,4.761904761904762
40_Text_Summarization_BART_CNNDailyMail_DL,Arabic,Gemini,38.095238095238095
40_Text_Summarization_BART_CNNDailyMail_DL,Arabic,Qwen,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,Arabic,Sonnet,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,Chinese,DeepSeek,4.761904761904762
40_Text_Summarization_BART_CNNDailyMail_DL,Chinese,GPT-4o,38.095238095238095
40_Text_Summarization_BART_CNNDailyMail_DL,Chinese,GPT-5.4,14.285714285714286
40_Text_Summarization_BART_CNNDailyMail_DL,Chinese,Gemini,28.571428571428573
40_Text_Summarization_BART_CNNDailyMail_DL,Chinese,Qwen,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,Chinese,Sonnet,4.761904761904762
40_Text_Summarization_BART_CNNDailyMail_DL,English,DeepSeek,9.523809523809524
40_Text_Summarization_BART_CNNDailyMail_DL,English,GPT-4o,23.80952380952381
40_Text_Summarization_BART_CNNDailyMail_DL,English,GPT-5.4,14.285714285714286
40_Text_Summarization_BART_CNNDailyMail_DL,English,Gemini,28.571428571428573
40_Text_Summarization_BART_CNNDailyMail_DL,English,Qwen,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,English,Sonnet,19.047619047619047
40_Text_Summarization_BART_CNNDailyMail_DL,Hindi,DeepSeek,4.761904761904762
40_Text_Summarization_BART_CNNDailyMail_DL,Hindi,GPT-4o,52.38095238095238
40_Text_Summarization_BART_CNNDailyMail_DL,Hindi,GPT-5.4,19.047619047619047
40_Text_Summarization_BART_CNNDailyMail_DL,Hindi,Gemini,66.66666666666667
40_Text_Summarization_BART_CNNDailyMail_DL,Hindi,Qwen,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,Hindi,Sonnet,4.761904761904762
40_Text_Summarization_BART_CNNDailyMail_DL,Japanese,DeepSeek,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,Japanese,GPT-4o,19.047619047619047
40_Text_Summarization_BART_CNNDailyMail_DL,Japanese,GPT-5.4,4.761904761904762
40_Text_Summarization_BART_CNNDailyMail_DL,Japanese,Gemini,19.047619047619047
40_Text_Summarization_BART_CNNDailyMail_DL,Japanese,Qwen,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,Japanese,Sonnet,14.285714285714286
40_Text_Summarization_BART_CNNDailyMail_DL,Spanish,DeepSeek,9.523809523809524
40_Text_Summarization_BART_CNNDailyMail_DL,Spanish,GPT-4o,4.761904761904762
40_Text_Summarization_BART_CNNDailyMail_DL,Spanish,GPT-5.4,28.571428571428573
40_Text_Summarization_BART_CNNDailyMail_DL,Spanish,Gemini,23.80952380952381
40_Text_Summarization_BART_CNNDailyMail_DL,Spanish,Qwen,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,Spanish,Sonnet,14.285714285714286
40_Text_Summarization_BART_CNNDailyMail_DL,Swahili,DeepSeek,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,Swahili,GPT-4o,19.047619047619047
40_Text_Summarization_BART_CNNDailyMail_DL,Swahili,GPT-5.4,23.80952380952381
40_Text_Summarization_BART_CNNDailyMail_DL,Swahili,Gemini,28.571428571428573
40_Text_Summarization_BART_CNNDailyMail_DL,Swahili,Qwen,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,Swahili,Sonnet,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,Turkish,DeepSeek,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,Turkish,GPT-4o,28.571428571428573
40_Text_Summarization_BART_CNNDailyMail_DL,Turkish,GPT-5.4,14.285714285714286
40_Text_Summarization_BART_CNNDailyMail_DL,Turkish,Gemini,42.857142857142854
40_Text_Summarization_BART_CNNDailyMail_DL,Turkish,Qwen,0.0
40_Text_Summarization_BART_CNNDailyMail_DL,Turkish,Sonnet,14.285714285714286
41_Stock_Classification_KNN_YahooFinance_ML,Arabic,DeepSeek,0.0
41_Stock_Classification_KNN_YahooFinance_ML,Arabic,GPT-4o,19.047619047619047
41_Stock_Classification_KNN_YahooFinance_ML,Arabic,GPT-5.4,19.047619047619047
41_Stock_Classification_KNN_YahooFinance_ML,Arabic,Gemini,57.142857142857146
41_Stock_Classification_KNN_YahooFinance_ML,Arabic,Qwen,0.0
41_Stock_Classification_KNN_YahooFinance_ML,Arabic,Sonnet,14.285714285714286
41_Stock_Classification_KNN_YahooFinance_ML,Chinese,DeepSeek,4.761904761904762
41_Stock_Classification_KNN_YahooFinance_ML,Chinese,GPT-4o,33.333333333333336
41_Stock_Classification_KNN_YahooFinance_ML,Chinese,GPT-5.4,0.0
41_Stock_Classification_KNN_YahooFinance_ML,Chinese,Gemini,42.85714285714286
41_Stock_Classification_KNN_YahooFinance_ML,Chinese,Qwen,0.0
41_Stock_Classification_KNN_YahooFinance_ML,Chinese,Sonnet,9.523809523809524
41_Stock_Classification_KNN_YahooFinance_ML,English,DeepSeek,4.761904761904762
41_Stock_Classification_KNN_YahooFinance_ML,English,GPT-4o,23.80952380952381
41_Stock_Classification_KNN_YahooFinance_ML,English,GPT-5.4,9.523809523809524
41_Stock_Classification_KNN_YahooFinance_ML,English,Gemini,28.571428571428573
41_Stock_Classification_KNN_YahooFinance_ML,English,Qwen,0.0
41_Stock_Classification_KNN_YahooFinance_ML,English,Sonnet,14.285714285714286
41_Stock_Classification_KNN_YahooFinance_ML,Hindi,DeepSeek,14.285714285714286
41_Stock_Classification_KNN_YahooFinance_ML,Hindi,GPT-4o,38.095238095238095
41_Stock_Classification_KNN_YahooFinance_ML,Hindi,GPT-5.4,14.285714285714286
41_Stock_Classification_KNN_YahooFinance_ML,Hindi,Gemini,76.19047619047619
41_Stock_Classification_KNN_YahooFinance_ML,Hindi,Qwen,0.0
41_Stock_Classification_KNN_YahooFinance_ML,Hindi,Sonnet,14.285714285714286
41_Stock_Classification_KNN_YahooFinance_ML,Japanese,DeepSeek,9.523809523809524
41_Stock_Classification_KNN_YahooFinance_ML,Japanese,GPT-4o,19.047619047619047
41_Stock_Classification_KNN_YahooFinance_ML,Japanese,GPT-5.4,0.0
41_Stock_Classification_KNN_YahooFinance_ML,Japanese,Gemini,52.38095238095238
41_Stock_Classification_KNN_YahooFinance_ML,Japanese,Qwen,0.0
41_Stock_Classification_KNN_YahooFinance_ML,Japanese,Sonnet,14.285714285714286
41_Stock_Classification_KNN_YahooFinance_ML,Spanish,DeepSeek,14.285714285714286
41_Stock_Classification_KNN_YahooFinance_ML,Spanish,GPT-4o,0.0
41_Stock_Classification_KNN_YahooFinance_ML,Spanish,GPT-5.4,33.333333333333336
41_Stock_Classification_KNN_YahooFinance_ML,Spanish,Gemini,47.61904761904762
41_Stock_Classification_KNN_YahooFinance_ML,Spanish,Qwen,0.0
41_Stock_Classification_KNN_YahooFinance_ML,Spanish,Sonnet,14.285714285714286
41_Stock_Classification_KNN_YahooFinance_ML,Swahili,DeepSeek,0.0
41_Stock_Classification_KNN_YahooFinance_ML,Swahili,GPT-4o,9.523809523809524
41_Stock_Classification_KNN_YahooFinance_ML,Swahili,GPT-5.4,28.571428571428573
41_Stock_Classification_KNN_YahooFinance_ML,Swahili,Gemini,61.904761904761905
41_Stock_Classification_KNN_YahooFinance_ML,Swahili,Qwen,0.0
41_Stock_Classification_KNN_YahooFinance_ML,Swahili,Sonnet,14.285714285714286
41_Stock_Classification_KNN_YahooFinance_ML,Turkish,DeepSeek,9.523809523809524
41_Stock_Classification_KNN_YahooFinance_ML,Turkish,GPT-4o,42.857142857142854
41_Stock_Classification_KNN_YahooFinance_ML,Turkish,GPT-5.4,14.285714285714286
41_Stock_Classification_KNN_YahooFinance_ML,Turkish,Gemini,38.095238095238095
41_Stock_Classification_KNN_YahooFinance_ML,Turkish,Qwen,0.0
41_Stock_Classification_KNN_YahooFinance_ML,Turkish,Sonnet,14.285714285714286
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Arabic,DeepSeek,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Arabic,GPT-4o,27.777777777777782
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Arabic,GPT-5.4,11.111111111111112
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Arabic,Gemini,50.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Arabic,Qwen,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Arabic,Sonnet,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Chinese,DeepSeek,5.555555555555556
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Chinese,GPT-4o,55.555555555555564
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Chinese,GPT-5.4,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Chinese,Gemini,11.111111111111112
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Chinese,Qwen,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Chinese,Sonnet,11.111111111111112
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,English,DeepSeek,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,English,GPT-4o,33.333333333333336
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,English,GPT-5.4,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,English,Gemini,38.88888888888889
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,English,Qwen,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,English,Sonnet,16.666666666666668
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Hindi,DeepSeek,11.111111111111112
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Hindi,GPT-4o,38.88888888888889
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Hindi,GPT-5.4,27.777777777777782
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Hindi,Gemini,61.111111111111114
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Hindi,Qwen,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Hindi,Sonnet,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Japanese,DeepSeek,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Japanese,GPT-4o,50.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Japanese,GPT-5.4,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Japanese,Gemini,38.88888888888889
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Japanese,Qwen,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Japanese,Sonnet,5.555555555555556
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Spanish,DeepSeek,5.555555555555556
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Spanish,GPT-4o,11.111111111111112
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Spanish,GPT-5.4,22.222222222222225
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Spanish,Gemini,61.111111111111114
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Spanish,Qwen,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Spanish,Sonnet,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Swahili,DeepSeek,5.555555555555556
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Swahili,GPT-4o,22.222222222222225
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Swahili,GPT-5.4,27.777777777777782
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Swahili,Gemini,33.333333333333336
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Swahili,Qwen,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Swahili,Sonnet,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Turkish,DeepSeek,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Turkish,GPT-4o,38.88888888888889
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Turkish,GPT-5.4,16.666666666666668
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Turkish,Gemini,44.44444444444445
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Turkish,Qwen,0.0
42_Medical_Image_Classification_DenseNet121_ChestXray_DL,Turkish,Sonnet,5.555555555555556
43_Social_Network_Analysis_GCN_Cora_ML,Arabic,DeepSeek,0.0
43_Social_Network_Analysis_GCN_Cora_ML,Arabic,GPT-4o,33.333333333333336
43_Social_Network_Analysis_GCN_Cora_ML,Arabic,GPT-5.4,28.571428571428573
43_Social_Network_Analysis_GCN_Cora_ML,Arabic,Gemini,47.61904761904762
43_Social_Network_Analysis_GCN_Cora_ML,Arabic,Qwen,0.0
43_Social_Network_Analysis_GCN_Cora_ML,Arabic,Sonnet,14.285714285714286
43_Social_Network_Analysis_GCN_Cora_ML,Chinese,DeepSeek,4.761904761904762
43_Social_Network_Analysis_GCN_Cora_ML,Chinese,GPT-4o,47.61904761904762
43_Social_Network_Analysis_GCN_Cora_ML,Chinese,GPT-5.4,0.0
43_Social_Network_Analysis_GCN_Cora_ML,Chinese,Gemini,33.333333333333336
43_Social_Network_Analysis_GCN_Cora_ML,Chinese,Qwen,0.0
43_Social_Network_Analysis_GCN_Cora_ML,Chinese,Sonnet,14.285714285714286
43_Social_Network_Analysis_GCN_Cora_ML,English,DeepSeek,9.523809523809524
43_Social_Network_Analysis_GCN_Cora_ML,English,GPT-4o,47.61904761904762
43_Social_Network_Analysis_GCN_Cora_ML,English,GPT-5.4,0.0
43_Social_Network_Analysis_GCN_Cora_ML,English,Gemini,23.80952380952381
43_Social_Network_Analysis_GCN_Cora_ML,English,Qwen,0.0
43_Social_Network_Analysis_GCN_Cora_ML,English,Sonnet,14.285714285714286
43_Social_Network_Analysis_GCN_Cora_ML,Hindi,DeepSeek,9.523809523809524
43_Social_Network_Analysis_GCN_Cora_ML,Hindi,GPT-4o,52.38095238095238
43_Social_Network_Analysis_GCN_Cora_ML,Hindi,GPT-5.4,28.571428571428573
43_Social_Network_Analysis_GCN_Cora_ML,Hindi,Gemini,47.61904761904762
43_Social_Network_Analysis_GCN_Cora_ML,Hindi,Qwen,0.0
43_Social_Network_Analysis_GCN_Cora_ML,Hindi,Sonnet,4.761904761904762
43_Social_Network_Analysis_GCN_Cora_ML,Japanese,DeepSeek,4.761904761904762
43_Social_Network_Analysis_GCN_Cora_ML,Japanese,GPT-4o,28.571428571428573
43_Social_Network_Analysis_GCN_Cora_ML,Japanese,GPT-5.4,0.0
43_Social_Network_Analysis_GCN_Cora_ML,Japanese,Gemini,33.333333333333336
43_Social_Network_Analysis_GCN_Cora_ML,Japanese,Qwen,9.523809523809524
43_Social_Network_Analysis_GCN_Cora_ML,Japanese,Sonnet,14.285714285714286
43_Social_Network_Analysis_GCN_Cora_ML,Spanish,DeepSeek,14.285714285714286
43_Social_Network_Analysis_GCN_Cora_ML,Spanish,GPT-4o,9.523809523809524
43_Social_Network_Analysis_GCN_Cora_ML,Spanish,GPT-5.4,19.047619047619047
43_Social_Network_Analysis_GCN_Cora_ML,Spanish,Gemini,42.857142857142854
43_Social_Network_Analysis_GCN_Cora_ML,Spanish,Qwen,0.0
43_Social_Network_Analysis_GCN_Cora_ML,Spanish,Sonnet,14.285714285714286
43_Social_Network_Analysis_GCN_Cora_ML,Swahili,DeepSeek,14.285714285714286
43_Social_Network_Analysis_GCN_Cora_ML,Swahili,GPT-4o,38.095238095238095
43_Social_Network_Analysis_GCN_Cora_ML,Swahili,GPT-5.4,14.285714285714286
43_Social_Network_Analysis_GCN_Cora_ML,Swahili,Gemini,33.333333333333336
43_Social_Network_Analysis_GCN_Cora_ML,Swahili,Qwen,0.0
43_Social_Network_Analysis_GCN_Cora_ML,Swahili,Sonnet,4.761904761904762
43_Social_Network_Analysis_GCN_Cora_ML,Turkish,DeepSeek,19.047619047619047
43_Social_Network_Analysis_GCN_Cora_ML,Turkish,GPT-4o,28.571428571428573
43_Social_Network_Analysis_GCN_Cora_ML,Turkish,GPT-5.4,19.047619047619047
43_Social_Network_Analysis_GCN_Cora_ML,Turkish,Gemini,23.80952380952381
43_Social_Network_Analysis_GCN_Cora_ML,Turkish,Qwen,0.0
43_Social_Network_Analysis_GCN_Cora_ML,Turkish,Sonnet,9.523809523809524
44_Text_Classification_BERT_AGNews_DL,Arabic,DeepSeek,5.555555555555556
44_Text_Classification_BERT_AGNews_DL,Arabic,GPT-4o,33.333333333333336
44_Text_Classification_BERT_AGNews_DL,Arabic,GPT-5.4,38.88888888888889
44_Text_Classification_BERT_AGNews_DL,Arabic,Gemini,55.555555555555564
44_Text_Classification_BERT_AGNews_DL,Arabic,Qwen,0.0
44_Text_Classification_BERT_AGNews_DL,Arabic,Sonnet,5.555555555555556
44_Text_Classification_BERT_AGNews_DL,Chinese,DeepSeek,0.0
44_Text_Classification_BERT_AGNews_DL,Chinese,GPT-4o,66.66666666666667
44_Text_Classification_BERT_AGNews_DL,Chinese,GPT-5.4,11.111111111111112
44_Text_Classification_BERT_AGNews_DL,Chinese,Gemini,38.88888888888889
44_Text_Classification_BERT_AGNews_DL,Chinese,Qwen,0.0
44_Text_Classification_BERT_AGNews_DL,Chinese,Sonnet,0.0
44_Text_Classification_BERT_AGNews_DL,English,DeepSeek,16.666666666666668
44_Text_Classification_BERT_AGNews_DL,English,GPT-4o,50.0
44_Text_Classification_BERT_AGNews_DL,English,GPT-5.4,16.666666666666668
44_Text_Classification_BERT_AGNews_DL,English,Gemini,38.88888888888889
44_Text_Classification_BERT_AGNews_DL,English,Qwen,0.0
44_Text_Classification_BERT_AGNews_DL,English,Sonnet,16.666666666666668
44_Text_Classification_BERT_AGNews_DL,Hindi,DeepSeek,0.0
44_Text_Classification_BERT_AGNews_DL,Hindi,GPT-4o,44.444444444444436
44_Text_Classification_BERT_AGNews_DL,Hindi,GPT-5.4,33.333333333333336
44_Text_Classification_BERT_AGNews_DL,Hindi,Gemini,72.22222222222223
44_Text_Classification_BERT_AGNews_DL,Hindi,Qwen,0.0
44_Text_Classification_BERT_AGNews_DL,Hindi,Sonnet,11.111111111111112
44_Text_Classification_BERT_AGNews_DL,Japanese,DeepSeek,0.0
44_Text_Classification_BERT_AGNews_DL,Japanese,GPT-4o,38.88888888888889
44_Text_Classification_BERT_AGNews_DL,Japanese,GPT-5.4,5.555555555555556
44_Text_Classification_BERT_AGNews_DL,Japanese,Gemini,44.44444444444445
44_Text_Classification_BERT_AGNews_DL,Japanese,Qwen,0.0
44_Text_Classification_BERT_AGNews_DL,Japanese,Sonnet,16.666666666666668
44_Text_Classification_BERT_AGNews_DL,Spanish,DeepSeek,22.222222222222225
44_Text_Classification_BERT_AGNews_DL,Spanish,GPT-4o,5.555555555555556
44_Text_Classification_BERT_AGNews_DL,Spanish,GPT-5.4,22.222222222222225
44_Text_Classification_BERT_AGNews_DL,Spanish,Gemini,50.0
44_Text_Classification_BERT_AGNews_DL,Spanish,Qwen,0.0
44_Text_Classification_BERT_AGNews_DL,Spanish,Sonnet,5.555555555555556
44_Text_Classification_BERT_AGNews_DL,Swahili,DeepSeek,5.555555555555556
44_Text_Classification_BERT_AGNews_DL,Swahili,GPT-4o,33.333333333333336
44_Text_Classification_BERT_AGNews_DL,Swahili,GPT-5.4,27.777777777777782
44_Text_Classification_BERT_AGNews_DL,Swahili,Gemini,50.0
44_Text_Classification_BERT_AGNews_DL,Swahili,Qwen,0.0
44_Text_Classification_BERT_AGNews_DL,Swahili,Sonnet,0.0
44_Text_Classification_BERT_AGNews_DL,Turkish,DeepSeek,5.555555555555556
44_Text_Classification_BERT_AGNews_DL,Turkish,GPT-4o,61.111111111111114
44_Text_Classification_BERT_AGNews_DL,Turkish,GPT-5.4,38.88888888888889
44_Text_Classification_BERT_AGNews_DL,Turkish,Gemini,38.88888888888889
44_Text_Classification_BERT_AGNews_DL,Turkish,Qwen,0.0
44_Text_Classification_BERT_AGNews_DL,Turkish,Sonnet,11.111111111111112
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Arabic,DeepSeek,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Arabic,GPT-4o,33.333333333333336
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Arabic,GPT-5.4,22.222222222222225
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Arabic,Gemini,38.88888888888889
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Arabic,Qwen,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Arabic,Sonnet,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Chinese,DeepSeek,5.555555555555556
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Chinese,GPT-4o,27.777777777777782
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Chinese,GPT-5.4,16.666666666666668
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Chinese,Gemini,16.666666666666668
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Chinese,Qwen,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Chinese,Sonnet,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,English,DeepSeek,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,English,GPT-4o,55.55555555555555
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,English,GPT-5.4,16.666666666666668
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,English,Gemini,16.666666666666668
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,English,Qwen,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,English,Sonnet,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Hindi,DeepSeek,11.111111111111112
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Hindi,GPT-4o,50.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Hindi,GPT-5.4,11.111111111111112
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Hindi,Gemini,22.222222222222225
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Hindi,Qwen,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Hindi,Sonnet,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Japanese,DeepSeek,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Japanese,GPT-4o,16.666666666666668
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Japanese,GPT-5.4,16.666666666666668
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Japanese,Gemini,22.222222222222225
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Japanese,Qwen,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Japanese,Sonnet,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Spanish,DeepSeek,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Spanish,GPT-4o,5.555555555555556
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Spanish,GPT-5.4,16.666666666666668
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Spanish,Gemini,22.222222222222225
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Spanish,Qwen,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Spanish,Sonnet,5.555555555555556
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Swahili,DeepSeek,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Swahili,GPT-4o,16.666666666666668
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Swahili,GPT-5.4,16.666666666666668
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Swahili,Gemini,33.333333333333336
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Swahili,Qwen,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Swahili,Sonnet,5.555555555555556
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Turkish,DeepSeek,5.555555555555556
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Turkish,GPT-4o,22.222222222222225
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Turkish,GPT-5.4,16.666666666666668
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Turkish,Gemini,27.777777777777782
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Turkish,Qwen,0.0
45_Product_Recommendation_MatrixFactorization_AmazonReviews_ML,Turkish,Sonnet,0.0
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Arabic,DeepSeek,4.761904761904762
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Arabic,GPT-4o,23.80952380952381
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Arabic,GPT-5.4,19.047619047619047
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Arabic,Gemini,47.61904761904762
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Arabic,Qwen,4.761904761904762
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Arabic,Sonnet,23.80952380952381
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Chinese,DeepSeek,19.047619047619047
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Chinese,GPT-4o,52.38095238095238
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Chinese,GPT-5.4,14.285714285714286
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Chinese,Gemini,42.857142857142854
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Chinese,Qwen,0.0
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Chinese,Sonnet,4.761904761904762
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,English,DeepSeek,19.047619047619047
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,English,GPT-4o,66.66666666666667
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,English,GPT-5.4,14.285714285714286
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,English,Gemini,42.857142857142854
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,English,Qwen,0.0
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,English,Sonnet,28.571428571428573
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Hindi,DeepSeek,9.523809523809524
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Hindi,GPT-4o,47.61904761904762
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Hindi,GPT-5.4,33.333333333333336
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Hindi,Gemini,47.61904761904762
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Hindi,Qwen,0.0
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Hindi,Sonnet,4.761904761904762
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Japanese,DeepSeek,4.761904761904762
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Japanese,GPT-4o,38.095238095238095
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Japanese,GPT-5.4,4.761904761904762
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Japanese,Gemini,42.857142857142854
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Japanese,Qwen,9.523809523809524
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Japanese,Sonnet,23.80952380952381
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Spanish,DeepSeek,14.285714285714286
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Spanish,GPT-4o,4.761904761904762
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Spanish,GPT-5.4,19.047619047619047
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Spanish,Gemini,47.61904761904762
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Spanish,Qwen,0.0
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Spanish,Sonnet,28.571428571428573
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Swahili,DeepSeek,4.761904761904762
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Swahili,GPT-4o,28.571428571428573
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Swahili,GPT-5.4,19.047619047619047
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Swahili,Gemini,42.857142857142854
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Swahili,Qwen,0.0
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Swahili,Sonnet,9.523809523809524
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Turkish,DeepSeek,4.761904761904762
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Turkish,GPT-4o,42.857142857142854
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Turkish,GPT-5.4,19.047619047619047
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Turkish,Gemini,42.857142857142854
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Turkish,Qwen,0.0
46_Speech_Recognition_DeepSpeech_LibriSpeech_DL,Turkish,Sonnet,28.571428571428573
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Arabic,DeepSeek,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Arabic,GPT-4o,23.80952380952381
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Arabic,GPT-5.4,19.047619047619047
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Arabic,Gemini,42.85714285714286
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Arabic,Qwen,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Arabic,Sonnet,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Chinese,DeepSeek,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Chinese,GPT-4o,52.38095238095238
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Chinese,GPT-5.4,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Chinese,Gemini,33.333333333333336
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Chinese,Qwen,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Chinese,Sonnet,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,English,DeepSeek,4.761904761904762
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,English,GPT-4o,47.61904761904762
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,English,GPT-5.4,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,English,Gemini,28.571428571428573
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,English,Qwen,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,English,Sonnet,14.285714285714286
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Hindi,DeepSeek,9.523809523809524
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Hindi,GPT-4o,47.61904761904762
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Hindi,GPT-5.4,38.095238095238095
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Hindi,Gemini,57.142857142857146
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Hindi,Qwen,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Hindi,Sonnet,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Japanese,DeepSeek,4.761904761904762
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Japanese,GPT-4o,14.285714285714286
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Japanese,GPT-5.4,14.285714285714286
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Japanese,Gemini,33.333333333333336
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Japanese,Qwen,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Japanese,Sonnet,14.285714285714286
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Spanish,DeepSeek,19.047619047619047
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Spanish,GPT-4o,9.523809523809524
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Spanish,GPT-5.4,23.80952380952381
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Spanish,Gemini,52.38095238095238
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Spanish,Qwen,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Spanish,Sonnet,14.285714285714286
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Swahili,DeepSeek,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Swahili,GPT-4o,19.047619047619047
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Swahili,GPT-5.4,23.80952380952381
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Swahili,Gemini,38.095238095238095
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Swahili,Qwen,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Swahili,Sonnet,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Turkish,DeepSeek,9.523809523809524
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Turkish,GPT-4o,33.333333333333336
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Turkish,GPT-5.4,14.285714285714286
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Turkish,Gemini,28.571428571428573
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Turkish,Qwen,0.0
47_Network_Traffic_Analysis_KMeans_NetworkTraffic_ML,Turkish,Sonnet,14.285714285714286
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Arabic,DeepSeek,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Arabic,GPT-4o,4.166666666666667
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Arabic,GPT-5.4,8.333333333333334
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Arabic,Gemini,45.833333333333336
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Arabic,Qwen,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Arabic,Sonnet,12.5
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Chinese,DeepSeek,8.333333333333334
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Chinese,GPT-4o,20.833333333333332
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Chinese,GPT-5.4,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Chinese,Gemini,20.833333333333332
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Chinese,Qwen,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Chinese,Sonnet,12.5
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,English,DeepSeek,4.166666666666667
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,English,GPT-4o,41.666666666666664
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,English,GPT-5.4,12.5
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,English,Gemini,25.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,English,Qwen,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,English,Sonnet,12.5
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Hindi,DeepSeek,4.166666666666667
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Hindi,GPT-4o,33.333333333333336
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Hindi,GPT-5.4,16.666666666666668
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Hindi,Gemini,16.666666666666668
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Hindi,Qwen,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Hindi,Sonnet,12.5
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Japanese,DeepSeek,4.166666666666667
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Japanese,GPT-4o,12.5
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Japanese,GPT-5.4,4.166666666666667
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Japanese,Gemini,16.666666666666668
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Japanese,Qwen,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Japanese,Sonnet,12.5
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Spanish,DeepSeek,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Spanish,GPT-4o,4.166666666666667
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Spanish,GPT-5.4,4.166666666666667
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Spanish,Gemini,25.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Spanish,Qwen,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Spanish,Sonnet,12.5
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Swahili,DeepSeek,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Swahili,GPT-4o,12.5
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Swahili,GPT-5.4,29.166666666666668
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Swahili,Gemini,37.5
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Swahili,Qwen,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Swahili,Sonnet,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Turkish,DeepSeek,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Turkish,GPT-4o,16.666666666666668
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Turkish,GPT-5.4,12.5
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Turkish,Gemini,12.5
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Turkish,Qwen,0.0
48_Stock_Trading_Simulation_PPO_HistoricalData_RL,Turkish,Sonnet,12.5
49_Explainable_AI_LIME_Titanic_ML,Arabic,DeepSeek,0.0
49_Explainable_AI_LIME_Titanic_ML,Arabic,GPT-4o,57.142857142857146
49_Explainable_AI_LIME_Titanic_ML,Arabic,GPT-5.4,14.285714285714286
49_Explainable_AI_LIME_Titanic_ML,Arabic,Gemini,66.66666666666667
49_Explainable_AI_LIME_Titanic_ML,Arabic,Qwen,0.0
49_Explainable_AI_LIME_Titanic_ML,Arabic,Sonnet,14.285714285714286
49_Explainable_AI_LIME_Titanic_ML,Chinese,DeepSeek,14.285714285714286
49_Explainable_AI_LIME_Titanic_ML,Chinese,GPT-4o,47.61904761904762
49_Explainable_AI_LIME_Titanic_ML,Chinese,GPT-5.4,0.0
49_Explainable_AI_LIME_Titanic_ML,Chinese,Gemini,52.38095238095238
49_Explainable_AI_LIME_Titanic_ML,Chinese,Qwen,0.0
49_Explainable_AI_LIME_Titanic_ML,Chinese,Sonnet,14.285714285714286
49_Explainable_AI_LIME_Titanic_ML,English,DeepSeek,23.80952380952381
49_Explainable_AI_LIME_Titanic_ML,English,GPT-4o,38.095238095238095
49_Explainable_AI_LIME_Titanic_ML,English,GPT-5.4,0.0
49_Explainable_AI_LIME_Titanic_ML,English,Gemini,47.61904761904762
49_Explainable_AI_LIME_Titanic_ML,English,Qwen,0.0
49_Explainable_AI_LIME_Titanic_ML,English,Sonnet,14.285714285714286
49_Explainable_AI_LIME_Titanic_ML,Hindi,DeepSeek,19.047619047619047
49_Explainable_AI_LIME_Titanic_ML,Hindi,GPT-4o,66.66666666666667
49_Explainable_AI_LIME_Titanic_ML,Hindi,GPT-5.4,28.571428571428573
49_Explainable_AI_LIME_Titanic_ML,Hindi,Gemini,80.95238095238095
49_Explainable_AI_LIME_Titanic_ML,Hindi,Qwen,0.0
49_Explainable_AI_LIME_Titanic_ML,Hindi,Sonnet,14.285714285714286
49_Explainable_AI_LIME_Titanic_ML,Japanese,DeepSeek,9.523809523809524
49_Explainable_AI_LIME_Titanic_ML,Japanese,GPT-4o,57.14285714285714
49_Explainable_AI_LIME_Titanic_ML,Japanese,GPT-5.4,9.523809523809524
49_Explainable_AI_LIME_Titanic_ML,Japanese,Gemini,66.66666666666667
49_Explainable_AI_LIME_Titanic_ML,Japanese,Qwen,9.523809523809524
49_Explainable_AI_LIME_Titanic_ML,Japanese,Sonnet,14.285714285714286
49_Explainable_AI_LIME_Titanic_ML,Spanish,DeepSeek,9.523809523809524
49_Explainable_AI_LIME_Titanic_ML,Spanish,GPT-4o,4.761904761904762
49_Explainable_AI_LIME_Titanic_ML,Spanish,GPT-5.4,19.047619047619047
49_Explainable_AI_LIME_Titanic_ML,Spanish,Gemini,66.66666666666667
49_Explainable_AI_LIME_Titanic_ML,Spanish,Qwen,0.0
49_Explainable_AI_LIME_Titanic_ML,Spanish,Sonnet,14.285714285714286
49_Explainable_AI_LIME_Titanic_ML,Swahili,DeepSeek,9.523809523809524
49_Explainable_AI_LIME_Titanic_ML,Swahili,GPT-4o,57.142857142857146
49_Explainable_AI_LIME_Titanic_ML,Swahili,GPT-5.4,19.047619047619047
49_Explainable_AI_LIME_Titanic_ML,Swahili,Gemini,42.857142857142854
49_Explainable_AI_LIME_Titanic_ML,Swahili,Qwen,0.0
49_Explainable_AI_LIME_Titanic_ML,Swahili,Sonnet,14.285714285714286
49_Explainable_AI_LIME_Titanic_ML,Turkish,DeepSeek,14.285714285714286
49_Explainable_AI_LIME_Titanic_ML,Turkish,GPT-4o,42.857142857142854
49_Explainable_AI_LIME_Titanic_ML,Turkish,GPT-5.4,23.80952380952381
49_Explainable_AI_LIME_Titanic_ML,Turkish,Gemini,57.142857142857146
49_Explainable_AI_LIME_Titanic_ML,Turkish,Qwen,0.0
49_Explainable_AI_LIME_Titanic_ML,Turkish,Sonnet,14.285714285714286
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Arabic,DeepSeek,4.166666666666667
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Arabic,GPT-4o,29.166666666666668
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Arabic,GPT-5.4,16.666666666666668
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Arabic,Gemini,29.166666666666668
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Arabic,Qwen,0.0
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Arabic,Sonnet,12.5
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Chinese,DeepSeek,16.666666666666668
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Chinese,GPT-4o,37.5
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Chinese,GPT-5.4,0.0
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Chinese,Gemini,20.833333333333332
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Chinese,Qwen,0.0
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Chinese,Sonnet,4.166666666666667
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,English,DeepSeek,16.666666666666668
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,English,GPT-4o,33.333333333333336
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,English,GPT-5.4,0.0
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,English,Gemini,12.5
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,English,Qwen,0.0
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,English,Sonnet,12.5
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Hindi,DeepSeek,16.666666666666668
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Hindi,GPT-4o,33.333333333333336
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Hindi,GPT-5.4,4.166666666666667
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Hindi,Gemini,20.833333333333332
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Hindi,Qwen,0.0
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Hindi,Sonnet,0.0
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Japanese,DeepSeek,4.166666666666667
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Japanese,GPT-4o,20.833333333333332
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Japanese,GPT-5.4,4.166666666666667
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Japanese,Gemini,12.5
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Japanese,Qwen,0.0
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Japanese,Sonnet,12.5
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Spanish,DeepSeek,8.333333333333334
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Spanish,GPT-4o,0.0
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Spanish,GPT-5.4,16.666666666666668
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Spanish,Gemini,16.666666666666668
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Spanish,Qwen,0.0
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Spanish,Sonnet,12.5
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Swahili,DeepSeek,4.166666666666667
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Swahili,GPT-4o,20.833333333333332
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Swahili,GPT-5.4,12.5
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Swahili,Gemini,12.5
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Swahili,Qwen,0.0
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Swahili,Sonnet,4.166666666666667
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Turkish,DeepSeek,4.166666666666667
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Turkish,GPT-4o,33.333333333333336
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Turkish,GPT-5.4,4.166666666666667
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Turkish,Gemini,16.666666666666668
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Turkish,Qwen,0.0
50_Math_Problem_Solving_Transformer_DeepMindMath_DL,Turkish,Sonnet,12.5
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Arabic,DeepSeek,11.111111111111112
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Arabic,GPT-4o,33.333333333333336
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Arabic,GPT-5.4,33.333333333333336
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Arabic,Gemini,66.66666666666667
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Arabic,Qwen,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Arabic,Sonnet,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Chinese,DeepSeek,44.44444444444445
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Chinese,GPT-4o,66.66666666666667
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Chinese,GPT-5.4,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Chinese,Gemini,66.66666666666667
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Chinese,Qwen,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Chinese,Sonnet,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,English,DeepSeek,33.333333333333336
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,English,GPT-4o,66.66666666666667
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,English,GPT-5.4,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,English,Gemini,66.66666666666667
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,English,Qwen,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,English,Sonnet,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Hindi,DeepSeek,33.333333333333336
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Hindi,GPT-4o,55.555555555555564
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Hindi,GPT-5.4,33.333333333333336
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Hindi,Gemini,88.8888888888889
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Hindi,Qwen,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Hindi,Sonnet,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Japanese,DeepSeek,55.555555555555564
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Japanese,GPT-4o,66.66666666666667
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Japanese,GPT-5.4,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Japanese,Gemini,66.66666666666667
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Japanese,Qwen,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Japanese,Sonnet,33.333333333333336
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Spanish,DeepSeek,55.555555555555564
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Spanish,GPT-4o,33.333333333333336
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Spanish,GPT-5.4,11.111111111111112
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Spanish,Gemini,66.66666666666667
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Spanish,Qwen,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Spanish,Sonnet,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Swahili,DeepSeek,33.333333333333336
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Swahili,GPT-4o,66.66666666666667
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Swahili,GPT-5.4,22.222222222222225
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Swahili,Gemini,66.66666666666667
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Swahili,Qwen,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Swahili,Sonnet,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Turkish,DeepSeek,55.555555555555564
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Turkish,GPT-4o,66.66666666666667
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Turkish,GPT-5.4,55.555555555555564
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Turkish,Gemini,66.66666666666667
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Turkish,Qwen,0.0
51_Devin_AI_Software_Engineer_Plants_Secret_Messages_in_Images,Turkish,Sonnet,0.0
52_Devin_AI_Trains_an_AI,Arabic,DeepSeek,25.0
52_Devin_AI_Trains_an_AI,Arabic,GPT-4o,75.0
52_Devin_AI_Trains_an_AI,Arabic,GPT-5.4,33.333333333333336
52_Devin_AI_Trains_an_AI,Arabic,Gemini,100.0
52_Devin_AI_Trains_an_AI,Arabic,Qwen,33.333333333333336
52_Devin_AI_Trains_an_AI,Arabic,Sonnet,25.0
52_Devin_AI_Trains_an_AI,Chinese,DeepSeek,66.66666666666667
52_Devin_AI_Trains_an_AI,Chinese,GPT-4o,83.33333333333333
52_Devin_AI_Trains_an_AI,Chinese,GPT-5.4,25.0
52_Devin_AI_Trains_an_AI,Chinese,Gemini,91.66666666666667
52_Devin_AI_Trains_an_AI,Chinese,Qwen,25.0
52_Devin_AI_Trains_an_AI,Chinese,Sonnet,25.0
52_Devin_AI_Trains_an_AI,English,DeepSeek,66.66666666666667
52_Devin_AI_Trains_an_AI,English,GPT-4o,66.66666666666667
52_Devin_AI_Trains_an_AI,English,GPT-5.4,0.0
52_Devin_AI_Trains_an_AI,English,Gemini,100.0
52_Devin_AI_Trains_an_AI,English,Qwen,16.666666666666668
52_Devin_AI_Trains_an_AI,English,Sonnet,25.0
52_Devin_AI_Trains_an_AI,Hindi,DeepSeek,75.0
52_Devin_AI_Trains_an_AI,Hindi,GPT-4o,83.33333333333333
52_Devin_AI_Trains_an_AI,Hindi,GPT-5.4,33.333333333333336
52_Devin_AI_Trains_an_AI,Hindi,Gemini,91.66666666666667
52_Devin_AI_Trains_an_AI,Hindi,Qwen,25.0
52_Devin_AI_Trains_an_AI,Hindi,Sonnet,25.0
52_Devin_AI_Trains_an_AI,Japanese,DeepSeek,50.0
52_Devin_AI_Trains_an_AI,Japanese,GPT-4o,91.66666666666667
52_Devin_AI_Trains_an_AI,Japanese,GPT-5.4,16.666666666666668
52_Devin_AI_Trains_an_AI,Japanese,Gemini,83.33333333333333
52_Devin_AI_Trains_an_AI,Japanese,Qwen,16.666666666666668
52_Devin_AI_Trains_an_AI,Japanese,Sonnet,25.0
52_Devin_AI_Trains_an_AI,Spanish,DeepSeek,58.333333333333336
52_Devin_AI_Trains_an_AI,Spanish,GPT-4o,41.666666666666664
52_Devin_AI_Trains_an_AI,Spanish,GPT-5.4,33.333333333333336
52_Devin_AI_Trains_an_AI,Spanish,Gemini,100.0
52_Devin_AI_Trains_an_AI,Spanish,Qwen,16.666666666666668
52_Devin_AI_Trains_an_AI,Spanish,Sonnet,16.666666666666668
52_Devin_AI_Trains_an_AI,Swahili,DeepSeek,25.0
52_Devin_AI_Trains_an_AI,Swahili,GPT-4o,50.0
52_Devin_AI_Trains_an_AI,Swahili,GPT-5.4,33.333333333333336
52_Devin_AI_Trains_an_AI,Swahili,Gemini,100.0
52_Devin_AI_Trains_an_AI,Swahili,Qwen,0.0
52_Devin_AI_Trains_an_AI,Swahili,Sonnet,16.666666666666668
52_Devin_AI_Trains_an_AI,Turkish,DeepSeek,66.66666666666667
52_Devin_AI_Trains_an_AI,Turkish,GPT-4o,91.66666666666667
52_Devin_AI_Trains_an_AI,Turkish,GPT-5.4,33.333333333333336
52_Devin_AI_Trains_an_AI,Turkish,Gemini,100.0
52_Devin_AI_Trains_an_AI,Turkish,Qwen,25.0
52_Devin_AI_Trains_an_AI,Turkish,Sonnet,25.0
53_Devin_Upwork_Side_Hustle,Arabic,DeepSeek,0.0
53_Devin_Upwork_Side_Hustle,Arabic,GPT-4o,33.333333333333336
53_Devin_Upwork_Side_Hustle,Arabic,GPT-5.4,46.666666666666664
53_Devin_Upwork_Side_Hustle,Arabic,Gemini,66.66666666666667
53_Devin_Upwork_Side_Hustle,Arabic,Qwen,0.0
53_Devin_Upwork_Side_Hustle,Arabic,Sonnet,0.0
53_Devin_Upwork_Side_Hustle,Chinese,DeepSeek,20.0
53_Devin_Upwork_Side_Hustle,Chinese,GPT-4o,80.0
53_Devin_Upwork_Side_Hustle,Chinese,GPT-5.4,0.0
53_Devin_Upwork_Side_Hustle,Chinese,Gemini,66.66666666666667
53_Devin_Upwork_Side_Hustle,Chinese,Qwen,0.0
53_Devin_Upwork_Side_Hustle,Chinese,Sonnet,0.0
53_Devin_Upwork_Side_Hustle,English,DeepSeek,20.0
53_Devin_Upwork_Side_Hustle,English,GPT-4o,66.66666666666667
53_Devin_Upwork_Side_Hustle,English,GPT-5.4,0.0
53_Devin_Upwork_Side_Hustle,English,Gemini,46.666666666666664
53_Devin_Upwork_Side_Hustle,English,Qwen,0.0
53_Devin_Upwork_Side_Hustle,English,Sonnet,0.0
53_Devin_Upwork_Side_Hustle,Hindi,DeepSeek,26.666666666666668
53_Devin_Upwork_Side_Hustle,Hindi,GPT-4o,33.333333333333336
53_Devin_Upwork_Side_Hustle,Hindi,GPT-5.4,46.666666666666664
53_Devin_Upwork_Side_Hustle,Hindi,Gemini,80.0
53_Devin_Upwork_Side_Hustle,Hindi,Qwen,6.666666666666667
53_Devin_Upwork_Side_Hustle,Hindi,Sonnet,0.0
53_Devin_Upwork_Side_Hustle,Japanese,DeepSeek,20.0
53_Devin_Upwork_Side_Hustle,Japanese,GPT-4o,60.0
53_Devin_Upwork_Side_Hustle,Japanese,GPT-5.4,20.0
53_Devin_Upwork_Side_Hustle,Japanese,Gemini,60.0
53_Devin_Upwork_Side_Hustle,Japanese,Qwen,13.333333333333334
53_Devin_Upwork_Side_Hustle,Japanese,Sonnet,0.0
53_Devin_Upwork_Side_Hustle,Spanish,DeepSeek,20.0
53_Devin_Upwork_Side_Hustle,Spanish,GPT-4o,33.333333333333336
53_Devin_Upwork_Side_Hustle,Spanish,GPT-5.4,20.0
53_Devin_Upwork_Side_Hustle,Spanish,Gemini,40.0
53_Devin_Upwork_Side_Hustle,Spanish,Qwen,0.0
53_Devin_Upwork_Side_Hustle,Spanish,Sonnet,0.0
53_Devin_Upwork_Side_Hustle,Swahili,DeepSeek,26.666666666666668
53_Devin_Upwork_Side_Hustle,Swahili,GPT-4o,40.0
53_Devin_Upwork_Side_Hustle,Swahili,GPT-5.4,46.666666666666664
53_Devin_Upwork_Side_Hustle,Swahili,Gemini,40.0
53_Devin_Upwork_Side_Hustle,Swahili,Qwen,0.0
53_Devin_Upwork_Side_Hustle,Swahili,Sonnet,6.666666666666667
53_Devin_Upwork_Side_Hustle,Turkish,DeepSeek,26.666666666666668
53_Devin_Upwork_Side_Hustle,Turkish,GPT-4o,33.333333333333336
53_Devin_Upwork_Side_Hustle,Turkish,GPT-5.4,46.666666666666664
53_Devin_Upwork_Side_Hustle,Turkish,Gemini,86.66666666666667
53_Devin_Upwork_Side_Hustle,Turkish,Qwen,20.0
53_Devin_Upwork_Side_Hustle,Turkish,Sonnet,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Arabic,DeepSeek,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Arabic,GPT-4o,4.761904761904762
54_Mock_OpenAI_API_Response_Analyzer_App,Arabic,GPT-5.4,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Arabic,Gemini,38.095238095238095
54_Mock_OpenAI_API_Response_Analyzer_App,Arabic,Qwen,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Arabic,Sonnet,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Chinese,DeepSeek,4.761904761904762
54_Mock_OpenAI_API_Response_Analyzer_App,Chinese,GPT-4o,38.095238095238095
54_Mock_OpenAI_API_Response_Analyzer_App,Chinese,GPT-5.4,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Chinese,Gemini,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Chinese,Qwen,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Chinese,Sonnet,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,English,DeepSeek,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,English,GPT-4o,38.095238095238095
54_Mock_OpenAI_API_Response_Analyzer_App,English,GPT-5.4,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,English,Gemini,14.285714285714286
54_Mock_OpenAI_API_Response_Analyzer_App,English,Qwen,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,English,Sonnet,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Hindi,DeepSeek,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Hindi,GPT-4o,42.85714285714286
54_Mock_OpenAI_API_Response_Analyzer_App,Hindi,GPT-5.4,9.523809523809524
54_Mock_OpenAI_API_Response_Analyzer_App,Hindi,Gemini,33.333333333333336
54_Mock_OpenAI_API_Response_Analyzer_App,Hindi,Qwen,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Hindi,Sonnet,14.285714285714286
54_Mock_OpenAI_API_Response_Analyzer_App,Japanese,DeepSeek,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Japanese,GPT-4o,28.57142857142857
54_Mock_OpenAI_API_Response_Analyzer_App,Japanese,GPT-5.4,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Japanese,Gemini,57.142857142857146
54_Mock_OpenAI_API_Response_Analyzer_App,Japanese,Qwen,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Japanese,Sonnet,19.047619047619047
54_Mock_OpenAI_API_Response_Analyzer_App,Spanish,DeepSeek,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Spanish,GPT-4o,4.761904761904762
54_Mock_OpenAI_API_Response_Analyzer_App,Spanish,GPT-5.4,4.761904761904762
54_Mock_OpenAI_API_Response_Analyzer_App,Spanish,Gemini,14.285714285714286
54_Mock_OpenAI_API_Response_Analyzer_App,Spanish,Qwen,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Spanish,Sonnet,4.761904761904762
54_Mock_OpenAI_API_Response_Analyzer_App,Swahili,DeepSeek,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Swahili,GPT-4o,28.57142857142857
54_Mock_OpenAI_API_Response_Analyzer_App,Swahili,GPT-5.4,4.761904761904762
54_Mock_OpenAI_API_Response_Analyzer_App,Swahili,Gemini,28.571428571428573
54_Mock_OpenAI_API_Response_Analyzer_App,Swahili,Qwen,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Swahili,Sonnet,4.761904761904762
54_Mock_OpenAI_API_Response_Analyzer_App,Turkish,DeepSeek,4.761904761904762
54_Mock_OpenAI_API_Response_Analyzer_App,Turkish,GPT-4o,28.57142857142857
54_Mock_OpenAI_API_Response_Analyzer_App,Turkish,GPT-5.4,4.761904761904762
54_Mock_OpenAI_API_Response_Analyzer_App,Turkish,Gemini,33.333333333333336
54_Mock_OpenAI_API_Response_Analyzer_App,Turkish,Qwen,0.0
54_Mock_OpenAI_API_Response_Analyzer_App,Turkish,Sonnet,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Arabic,DeepSeek,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Arabic,GPT-4o,35.714285714285715
55_SQLite_Database_Viewer_and_Analyzer_App,Arabic,GPT-5.4,9.523809523809524
55_SQLite_Database_Viewer_and_Analyzer_App,Arabic,Gemini,73.80952380952381
55_SQLite_Database_Viewer_and_Analyzer_App,Arabic,Qwen,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Arabic,Sonnet,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Chinese,DeepSeek,19.047619047619047
55_SQLite_Database_Viewer_and_Analyzer_App,Chinese,GPT-4o,54.761904761904766
55_SQLite_Database_Viewer_and_Analyzer_App,Chinese,GPT-5.4,4.761904761904762
55_SQLite_Database_Viewer_and_Analyzer_App,Chinese,Gemini,28.57142857142857
55_SQLite_Database_Viewer_and_Analyzer_App,Chinese,Qwen,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Chinese,Sonnet,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,English,DeepSeek,9.523809523809524
55_SQLite_Database_Viewer_and_Analyzer_App,English,GPT-4o,40.476190476190474
55_SQLite_Database_Viewer_and_Analyzer_App,English,GPT-5.4,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,English,Gemini,38.095238095238095
55_SQLite_Database_Viewer_and_Analyzer_App,English,Qwen,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,English,Sonnet,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Hindi,DeepSeek,23.80952380952381
55_SQLite_Database_Viewer_and_Analyzer_App,Hindi,GPT-4o,21.428571428571427
55_SQLite_Database_Viewer_and_Analyzer_App,Hindi,GPT-5.4,28.571428571428573
55_SQLite_Database_Viewer_and_Analyzer_App,Hindi,Gemini,69.04761904761905
55_SQLite_Database_Viewer_and_Analyzer_App,Hindi,Qwen,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Hindi,Sonnet,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Japanese,DeepSeek,4.761904761904762
55_SQLite_Database_Viewer_and_Analyzer_App,Japanese,GPT-4o,52.38095238095238
55_SQLite_Database_Viewer_and_Analyzer_App,Japanese,GPT-5.4,4.761904761904762
55_SQLite_Database_Viewer_and_Analyzer_App,Japanese,Gemini,85.71428571428571
55_SQLite_Database_Viewer_and_Analyzer_App,Japanese,Qwen,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Japanese,Sonnet,2.380952380952381
55_SQLite_Database_Viewer_and_Analyzer_App,Spanish,DeepSeek,7.142857142857143
55_SQLite_Database_Viewer_and_Analyzer_App,Spanish,GPT-4o,14.285714285714286
55_SQLite_Database_Viewer_and_Analyzer_App,Spanish,GPT-5.4,23.80952380952381
55_SQLite_Database_Viewer_and_Analyzer_App,Spanish,Gemini,26.19047619047619
55_SQLite_Database_Viewer_and_Analyzer_App,Spanish,Qwen,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Spanish,Sonnet,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Swahili,DeepSeek,4.761904761904762
55_SQLite_Database_Viewer_and_Analyzer_App,Swahili,GPT-4o,30.952380952380953
55_SQLite_Database_Viewer_and_Analyzer_App,Swahili,GPT-5.4,11.904761904761905
55_SQLite_Database_Viewer_and_Analyzer_App,Swahili,Gemini,47.61904761904762
55_SQLite_Database_Viewer_and_Analyzer_App,Swahili,Qwen,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Swahili,Sonnet,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Turkish,DeepSeek,19.047619047619047
55_SQLite_Database_Viewer_and_Analyzer_App,Turkish,GPT-4o,52.38095238095239
55_SQLite_Database_Viewer_and_Analyzer_App,Turkish,GPT-5.4,30.952380952380953
55_SQLite_Database_Viewer_and_Analyzer_App,Turkish,Gemini,47.61904761904762
55_SQLite_Database_Viewer_and_Analyzer_App,Turkish,Qwen,0.0
55_SQLite_Database_Viewer_and_Analyzer_App,Turkish,Sonnet,2.380952380952381

